Laser Learning Environment: A new environment for coordination-critical multi-agent tasks

We introduce the Laser Learning Environment (LLE), a collaborative multi-agent reinforcement learning environment in which coordination is central. In LLE, agents depend on each other to make progress (interdependence), must jointly take specific sequences of actions to succeed (perfect coordination), and accomplishing those joint actions does not yield any intermediate reward (zero-incentive dynamics). The challenge of such problems lies in the difficulty of escaping state space bottlenecks caused by interdependence steps since escaping those bottlenecks is not rewarded. We test multiple state-of-the-art value-based MARL algorithms against LLE and show that they consistently fail at the collaborative task because of their inability to escape state space bottlenecks, even though they successfully achieve perfect coordination. We show that Q-learning extensions such as prioritized experience replay and n-steps return hinder exploration in environments with zero-incentive dynamics, and find that intrinsic curiosity with random network distillation is not sufficient to escape those bottlenecks. We demonstrate the need for novel methods to solve this problem and the relevance of LLE as cooperative MARL benchmark.

==> datasets/3step.csv <==
time_step,in_elevator_mean,in_elevator_plus_std,in_elevator_minus_std,in_elevator_plus95,in_elevator_minus95,exit_rate_mean,exit_rate_plus95,exit_rate_minus95,score_mean,score_plus_std,score_minus_std,score_plus95,score_minus95,initial_value_mean,initial_value_plus_std,initial_value_minus_std,initial_value_plus95,initial_value_minus95
0,0,0,0,0,0,0,0,0,-1.00104766893662,-0.786290841091874,-1.21580449678136,-0.946521301243606,-1.05557403662963,0.118150237059555,0.241429166427088,-0.00512869230797731,0.149450532835736,0.0868499412833746
5000,0,0,0,0,0,0,0,0,-0.992618917441225,-0.790903068345104,-1.19433476653735,-0.941403630515519,-1.04383420436693,0.24766267421607,0.358279530008729,0.137045818423411,0.275748092558884,0.219577255873256
10000,0,0,0,0,0,0,0,0,-1.00962354939145,-0.782827958829664,-1.23641913995324,-0.952040561757337,-1.06720653702557,0.495268480512194,0.657415682710159,0.333121278314229,0.536437360012644,0.454099601011743
15000,0.000581226387678001,0.0246863591713569,0,0.00670147572569643,0,0.0001453065969195,0.00167536893142411,0,-0.988084859052601,-0.749075591436991,-1.22709412666821,-0.92740084104565,-1.04876887705955,0.963000369709406,1.28772418564042,0.638276553778391,1.04544715551746,0.880553583901355
20000,0,0,0,0,0,0,0,0,-1.00141723356009,-0.791787350697191,-1.21104711642299,-0.948192587865991,-1.05464187925419,1.79161085235694,2.40836023894289,1.17486146577099,1.94820239901424,1.63501930569964
25000,0,0,0,0,0,0,0,0,-0.99743735763098,-0.785989879638227,-1.20888483562373,-0.943751227841766,-1.05112348742019,3.04566712877745,4.24303399550115,1.84830026205375,3.34967639681155,2.74165786074335
30000,0,0,0,0,0,0,0,0,-0.990122717749177,-0.746230839227363,-1.23401459627099,-0.928199013720388,-1.05204642177797,5.06536591434793,7.80686737532342,2.32386445337243,5.76142814525471,4.36930368344114
35000,0,0,0,0,0,0,0,0,-0.988179669030733,-0.756536317607227,-1.21982302045424,-0.929365843737641,-1.04699349432383,8.93888359722939,14.8776907856607,3.00007640879813,10.446735932655,7.43103126180375
40000,0,0,0,0,0,0,0,0,-0.988787252876955,-0.796266293401207,-1.1813082123527,-0.939906531689478,-1.03766797406443,14.4419406976767,24.9216847740652,3.96219662128825,17.1027286436177,11.7811527517358
45000,0,0,0,0,0,0,0,0,-0.99937984496124,-0.756619432682328,-1.24214025724015,-0.937743418152048,-1.06101627177043,20.3476890944695,36.1934628507738,4.50191533816523,24.3709022089841,16.324475979955
50000,0,0,0,0,0,0,0,0,-0.988309636650869,-0.734036760594201,-1.24258251270754,-0.923750216243297,-1.05286905705844,27.8341718059016,49.7122047122595,5.9561388995436,33.388964538798,22.2793790730051
55000,0.000316455696202532,0.0181056573703231,0,0.00483310162165577,0,7.91139240506329E-05,0.00120827540541394,0,-0.985443037974684,-0.752557577329453,-1.21832849861991,-0.926313843411062,-1.04457223253831,37.0896347515191,67.2597139654951,6.91955553754309,44.7497629488763,29.4295065541618
60000,0,0,0,0,0,0,0,0,-0.978905735003296,-0.712876596587863,-1.24493487341873,-0.911361420981385,-1.04645004902521,46.5346002886778,84.3334598420817,8.73574073527382,56.131661928438,36.9375386489175
65000,0,0,0,0,0,0,0,0,-0.998043690903163,-0.747806841490221,-1.2482805403161,-0.934509010314125,-1.0615783714922,56.4910936819679,103.546897867334,9.43528949660198,68.4384767144482,44.5437106494876
70000,0,0,0,0,0,0,0,0,-0.98220640569395,-0.734223375482466,-1.23018943590543,-0.919243965697799,-1.0451688456901,64.954910979615,118.244062595875,11.6657593633552,78.484929578965,51.424892380265
75000,0.000316455696202532,0.0181056573703231,0,0.00483310162165576,0,7.91139240506329E-05,0.00120827540541394,0,-0.993670886075949,-0.725091906113171,-1.26224986603873,-0.925479171926346,-1.06186260022555,76.4825427861153,138.61707380056,14.3480117716705,92.2583871144536,60.7066984577771
80000,0,0,0,0,0,0,0,0,-0.989537095751427,-0.723798906296962,-1.25527528520589,-0.922066653141125,-1.05700753836173,87.3929173940333,159.514071535508,15.2717632525587,105.704347156841,69.0814876312258
85000,0,0,0,0,0,0,0,0,-0.994870150689324,-0.740392656847446,-1.2493476445312,-0.930258778198529,-1.05948152318012,95.9782128797276,170.221063269611,21.7353624898439,114.82833745813,77.1280883013249
90000,0,0,0,0,0,0,0,0,-0.988181221273802,-0.716004250467924,-1.26035819207968,-0.919075983798138,-1.05728645874947,106.261531202087,188.764936356159,23.7581260480148,127.208995599394,85.3140668047799
95000,0.000321853878339234,0.0182621403403563,0,0.00487685995643741,0,8.04634695848085E-05,0.00121921498910935,0,-0.989378822014805,-0.745556566967859,-1.23320107706175,-0.927472795259557,-1.05128484877005,112.902342955936,197.797769494041,28.0069164178315,134.457137228732,91.3475486831405
100000,0,0,0,0,0,0,0,0,-0.996615905245347,-0.74979031831593,-1.24344149217476,-0.933947337991754,-1.05928447249894,123.33898882164,206.955637575394,39.7223400678852,144.569103742599,102.10887390068
105000,0,0,0,0,0,0,0,0,-0.996040910590564,-0.739153929413923,-1.25292789176721,-0.930817773651182,-1.06126404752995,128.151899737991,209.345663575266,46.9581359007158,148.76684858875,107.536950887231
110000,0.000332336324360253,0.0185624302451346,0,0.00496092398873422,0,8.30840810900631E-05,0.00124023099718356,0,-0.978398138916584,-0.711922495950088,-1.24487378188308,-0.910740458201878,-1.04605581963129,137.12554970244,219.952255909645,54.2988434952346,158.15509964867,116.095999756209
115000,0.000342231348391513,0.0188417272439967,0,0.0050392196838141,0,8.55578370978782E-05,0.00125980492095353,0,-0.98425735797399,-0.716591014101291,-1.25192370184669,-0.916297360466494,-1.05221735548149,145.722514392414,231.022094328307,60.4229344565213,167.379922477275,124.065106307553
120000,0.000345542501727713,0.0189343160418975,0,0.00506519826860356,0,8.63856254319281E-05,0.00126629956715089,0,-0.981686247408431,-0.681882549037173,-1.28148994577969,-0.905566634089623,-1.05780586072724,159.430458783609,254.056556665421,64.8043609017969,183.455852798968,135.40506476825
125000,0.00100942126514132,0.0327701162980742,0,0.00907340392371954,0,0.00025235531628533,0.00226835098092989,0,-0.968707940780619,-0.654086233415401,-1.28332964814584,-0.888826061949735,-1.0485898196115,165.310321303428,269.292945725329,61.3276968815266,191.711320376723,138.909322230133
130000,0.000349772647778944,0.0190519823508849,0,0.00509822964994969,0,8.74431619447359E-05,0.00127455741248742,0,-0.985309548793284,-0.70825175326924,-1.26236734431733,-0.914965078805674,-1.0556540187809,167.628050917885,275.820835592114,59.4352662436562,195.098002015983,140.158099819787
135000,0,0,0,0,0,0,0,0,-0.9786280592899,-0.686977028045027,-1.27027909053477,-0.904578393315133,-1.05267772526467,181.299961727843,299.364357426391,63.2355660292951,211.276296896875,151.323626558811
140000,0,0,0,0,0,0,0,0,-0.98111935266352,-0.697239533574427,-1.26499917175261,-0.909042783310076,-1.05319592201696,194.650325403451,322.274536603825,67.0261142030778,227.053880327782,162.246770479121
145000,0,0,0,0,0,0,0,0,-0.980508754542451,-0.681883342051383,-1.27913416703352,-0.904688305863927,-1.05632920322098,209.95236314686,360.867804707316,59.0369215864033,248.269519065309,171.635207228411
150000,0,0,0,0,0,0,0,0,-0.971515768056969,-0.678212328068009,-1.26481920804593,-0.897046558509765,-1.04598497760417,237.516193797363,412.381824135046,62.6505634596794,281.914259052619,193.118128542107
155000,0.0016739203213927,0.0425600788997313,0,0.0120548415641341,0,0.000418480080348175,0.00301371039103351,0,-0.974556411114831,-0.660738507057171,-1.28837431517249,-0.894878616480667,-1.05423420574899,265.532205918181,469.856834678025,61.2075771583369,317.409857252049,213.654554584312
160000,0.000345901072293324,0.0189443169266969,0,0.00506800500520236,0,8.6475268073331E-05,0.00126700125130059,0,-0.968868903493601,-0.639668235147388,-1.29806957183981,-0.885285453006022,-1.05245235398118,295.842495380245,525.668711403078,66.0162793574114,354.194953302625,237.490037457864
165000,0.00106157112526539,0.0336317963392006,0,0.00933109202330688,0,0.000265392781316348,0.00233277300582672,0,-0.951521585279547,-0.613721069614653,-1.28932210094444,-0.865754649211053,-1.03728852134804,317.935948530495,552.674034716313,83.1978623446781,377.535521346754,258.336375714237
170000,0.00179018976011457,0.044070504545342,0,0.0125250847261653,0,0.000447547440028643,0.00313127118154132,0,-0.949516648764769,-0.578715491296785,-1.32031780623275,-0.855370909809684,-1.04366238771985,330.799988549626,559.69901150393,101.900965595321,388.917033839568,272.682943259683
175000,0.00261682242990654,0.0537142854454348,0,0.0155903752828056,0,0.000654205607476636,0.00389759382070139,0,-0.933084112149533,-0.538173493859985,-1.32799473043908,-0.832817024975488,-1.03335119932358,362.702432884145,604.87823401145,120.52663175684,424.190427986044,301.214437782246
180000,0.00180962721679334,0.0443185259057334,0,0.0126025592199321,0,0.000452406804198335,0.00315063980498303,0,-0.9457111834962,-0.55489672103208,-1.33652564596032,-0.846484102830477,-1.04493826416192,396.360704523474,662.527377695306,130.194031351642,463.939938369696,328.781470677252
185000,0.000766871165644172,0.0284539982676205,0,0.00779658234119245,0,0.000191717791411043,0.00194914558529811,0,-0.923312883435583,-0.485959115145911,-1.36066665172525,-0.812269557730815,-1.03435620914035,421.654384746142,708.420777801208,134.887991691076,494.463849975453,348.844919516831
190000,0.000764525993883792,0.0284093018498578,0,0.0077834842651591,0,0.000191131498470948,0.00194587106628978,0,-0.92125382262997,-0.490247934606158,-1.35225971065378,-0.811822212170399,-1.03068543308954,444.472833596967,762.418428739806,126.527238454129,525.198641484504,363.747025709431
195000,0.00154023873700424,0.0407634308571907,0,0.0114989358229244,0,0.000385059684251059,0.00287473395573109,0,-0.926453600308048,-0.52091004295547,-1.33199715766063,-0.823486829259797,-1.0294203713563,454.225556724293,786.953324406162,121.497789042424,538.704531313227,369.746582135358
200000,0.00273010920436818,0.0549193609772411,0,0.0159808652355015,0,0.000682527301092044,0.00399521630887537,0,-0.923556942277691,-0.489439758223215,-1.35767412633217,-0.813335379419063,-1.03377850513632,468.119652803156,825.14455616759,111.094749438723,558.767625916656,377.471679689656
205000,0.00234558248631744,0.050729421685092,0,0.0146301511914352,0,0.000586395621579359,0.0036575377978588,0,-0.903440187646599,-0.444253455940237,-1.36262691935296,-0.786853512270327,-1.02002686302287,489.147408659147,910.859077109841,67.4357402084524,596.219233686285,382.075583632008
210000,0.00317208564631245,0.0594151100357867,0,0.017452087166192,0,0.000793021411578113,0.00436302179154801,0,-0.909199048374306,-0.469135504011407,-1.3492625927372,-0.797467715456835,-1.02093038129178,513.970194938351,1001.49403787675,43.0596542358398,637.751611277703,390.188778598999
215000,0.00121310149615851,0.0360286156020297,0,0.0100526971570255,0,0.000303275374039628,0.00251317428925636,0,-0.909421754953498,-0.450022227292439,-1.36882128261456,-0.792781051071656,-1.02606245883534,483.354752217812,968.888125331625,38.6588935852051,606.630791891722,360.078712543902
220000,0.0016750418760469,0.0425765903859159,0,0.0120598705943913,0,0.000418760469011725,0.00301496764859783,0,-0.889028475711893,-0.422470899011121,-1.35558605241266,-0.770570356207828,-1.00748659521596,449.467510649906,939.907619900109,34.9953002929688,573.989361697687,324.945659602126
225000,0.00703933747412008,0.0906615876352659,0,0.0282708745822204,0,0.00175983436853002,0.00706771864555509,0,-0.892339544513458,-0.428212904092342,-1.35646618493457,-0.774498635306049,-1.01018045372087,429.550448149529,932.905825343967,30.9465980529785,557.351462220197,301.749434078861
230000,0.00217296827466319,0.0487475235533011,0,0.0139981630856864,0,0.000543242068665797,0.00349954077142161,0,-0.865710560625815,-0.384089853270284,-1.34733126798135,-0.743427939666164,-0.987993181585466,419.144293090044,942.670099412098,27.5416946411133,552.066542402338,286.222043777751
235000,0.00217013888888889,0.0487144151288001,0,0.0139876459070928,0,0.000542534722222222,0.0034969114767732,0,-0.888020833333333,-0.412338004887389,-1.36370366177928,-0.7672458290208,-1.00879583764587,374.711778929664,882.941934204442,23.523006439209,503.750490281941,245.673067577387
240000,0.00269905533063428,0.0545930034247248,0,0.0158748342952315,0,0.00067476383265857,0.00396870857380788,0,-0.869995501574449,-0.393061898705127,-1.34692910444377,-0.748902927912458,-0.99108807523644,333.443544065207,822.445295125051,20.3850479125977,457.600198586531,209.286889543883
245000,0.00363801728058208,0.0638578747886104,0,0.0189277294906977,0,0.000909504320145521,0.00473193237267443,0,-0.859026830377444,-0.374367574908938,-1.34368608584595,-0.735972727582624,-0.982080933172265,294.662217030475,758.274282101624,17.437255859375,412.372476493149,176.951957567802
250000,0.00535279805352798,0.0783373011551779,0,0.0238834305458707,0,0.001338199513382,0.00597085763646768,0,-0.834063260340633,-0.315462992816387,-1.35266352786488,-0.70239159636372,-0.965734924317546,253.523081940978,699.399849208613,15.0620098114014,366.730381572831,140.315782309125
255000,0.00445544554455446,0.0710721962610765,0,0.0213693172967891,0,0.00111386138613861,0.00534232932419728,0,-0.827722772277228,-0.292649061879835,-1.36279648267462,-0.691868531139506,-0.963577013414949,228.011283637509,641.752987238366,13.7023868560791,333.05954909607,122.963018178949
260000,0.00201005025125628,0.0468098103092565,0,0.0133846277862121,0,0.00050251256281407,0.00334615694655302,0,-0.834170854271357,-0.29264424195212,-1.37569746659059,-0.696678233081143,-0.971663475461571,182.185601412711,521.370055847471,12.2497310638428,268.303917015852,96.0672858095698
265000,0.000518134715025907,0.0232807073953252,0,0.00629751048650159,0,0.000129533678756477,0.0015743776216254,0,-0.804145077720207,-0.255823334820316,-1.3524668206201,-0.664927185243948,-0.943362970196467,150.103894888428,430.137012682114,10.9896068572998,221.20379378467,79.0039959921869
270000,0.00208224882873503,0.0476782499137001,0,0.0136589905111326,0,0.000520562207183759,0.00341474762778316,0,-0.773034877667881,-0.188938706816071,-1.35713104851969,-0.624733923050642,-0.92133583228512,124.902802614294,353.812405414805,9.64428997039795,183.022534107931,66.7830711206574
275000,0.00489130434782609,0.0746768776634905,0,0.0226097343901453,0,0.00122282608695652,0.00565243359753634,0,-0.755978260869565,-0.164469448683136,-1.34748707305599,-0.605795250109832,-0.906161271629299,90.9668706069822,257.39872112143,8.23681259155273,133.223614516143,48.7101266978216
280000,0.00553403431101273,0.0797395332106086,0,0.0243746754140179,0,0.00138350857775318,0.00609366885350448,0,-0.744881018262313,-0.167823262872193,-1.32193877365243,-0.598367104519592,-0.891394932005035,74.6335995077229,204.874374419755,7.4888710975647,107.701495195818,41.565703819628
285000,0.00441501103752759,0.0707320212045501,0,0.021252779209827,0,0.0011037527593819,0.00531319480245676,0,-0.740618101545254,-0.150767205671617,-1.33046899741889,-0.590856032719627,-0.890380170370881,57.4680918778805,158.30215731037,6.81181764602661,83.069677554718,31.866506201043
290000,0.00279329608938548,0.055585820160978,0,0.0161972218590976,0,0.000698324022346369,0.0040493054647744,0,-0.717877094972067,-0.121386551312121,-1.31436763863201,-0.566429231658872,-0.869324958285263,47.3329721877029,129.734073143869,6.24379634857178,68.254461735374,26.4114826400318
295000,0.00110253583241455,0.0342978322543821,0,0.00953076117243136,0,0.000275633958103638,0.00238269029310784,0,-0.729878721058434,-0.11312397514026,-1.34663346697661,-0.573285813676435,-0.886471628440434,39.7216327710872,107.998385217614,5.73669242858887,57.0569759410628,22.3862896011116
300000,0.000576368876080692,0.0245840525644479,0,0.00667187606617467,0,0.000144092219020173,0.00166796901654367,0,-0.693371757925072,-0.112598610972208,-1.27414490487794,-0.545914513027263,-0.840829002822881,31.8227305310604,84.9568442812628,5.22684955596924,45.3133852984158,18.332075763705
305000,0.00174216027874564,0.0434570939124848,0,0.0123335059995308,0,0.000435540069686411,0.00308337649988269,0,-0.698606271777004,-0.0497451790642316,-1.34746736448978,-0.533861621383289,-0.863350922170718,25.6903055256944,68.4271987479331,4.41986465454102,36.5411249258459,14.839486125543
310000,0.00577367205542725,0.0815605638196674,0,0.0250158259283409,0,0.00144341801385681,0.00625395648208522,0,-0.665127020785219,0.00776720490634542,-1.33802124647678,-0.494280401672894,-0.835973639897545,19.5608204817937,51.8968041065749,3.75512790679932,27.7708678667116,11.3507730968758
315000,0.00525394045534151,0.0775684571979598,0,0.023614464630624,0,0.00131348511383538,0.00590361615765601,0,-0.650321074138938,0.0131193725406685,-1.31376152081854,-0.481874752310139,-0.818767395967736,17.4194139318026,47.4015813728819,3.09666967391968,25.0318316720553,9.80699619155
320000,0.0023296447291788,0.0505538287420598,0,0.0145736772731999,0,0.0005824111822947,0.00364341931829997,0,-0.648806057076296,0.0119618671302758,-1.30957398128287,-0.48103828383892,-0.816573830313672,14.287426559746,38.2176326992606,2.53231596946716,20.3632623412096,8.21159077828229
325000,0.00535714285714286,0.0783750684601896,0,0.0238962612617552,0,0.00133928571428571,0.00597406531543879,0,-0.644642857142857,0.0133142505151872,-1.3025999648009,-0.477588745110951,-0.811696969174763,12.2345601814134,32.5903722346773,2.11011791229248,17.40286381043,7.06625655239673
330000,0.00544464609800363,0.0790536114016528,0,0.0241338284067984,0,0.00136116152450091,0.00603345710169959,0,-0.593466424682396,0.123337011057305,-1.3102698604221,-0.411471337061655,-0.775461512303137,9.68865781586169,25.633584467091,1.80942678451538,13.7370456699212,5.64026996180213
335000,0.00452196382428941,0.0716369807955868,0,0.0215623444716757,0,0.00113049095607235,0.00539058611791891,0,-0.514857881136951,0.234482819699518,-1.26419858197342,-0.324601641131924,-0.705114121141978,8.49525990319807,22.155978402711,1.55804085731506,11.9636914652141,5.02682834118199
340000,0.00251256281407035,0.0525907527694202,0,0.0152273240922538,0,0.000628140703517588,0.00380683102306345,0,-0.535804020100503,0.236093643486506,-1.30770168368751,-0.339820608310918,-0.731787431890087,7.59070296892569,19.8251416381179,1.30566024780273,10.6970046781139,4.48440125973748
345000,0.006265664160401,0.0851979726000303,0,0.0263064336019614,0,0.00156641604010025,0.00657660840049034,0,-0.508145363408521,0.283224272008055,-1.2995149988251,-0.307218053413965,-0.709072673403077,6.63084676122307,17.0630744850484,1.18341684341431,9.27957039173672,3.98212313070942
350000,0.00446144040790312,0.0711275380108645,0,0.0213878412447844,0,0.00111536010197578,0.00534696031119609,0,-0.45761631612492,0.38807786687635,-1.30331049912619,-0.242896102379239,-0.672336529870601,5.39726481656499,13.5956900081148,1.00687170028687,7.4788300500637,3.31569958306628
355000,0.00706486833654464,0.0908471116724213,0,0.0283370274204922,0,0.00176621708413616,0.00708425685512305,0,-0.450224791265254,0.360766707856168,-1.26121629038668,-0.244315525791424,-0.656134056739083,4.68911791644038,11.5133949345794,0.914529860019684,6.42178942991152,2.95644640296925
360000,0.0106117353308365,0.113108975583673,0,0.0366355980672773,0,0.00265293383270911,0.00915889951681932,0,-0.411360799001248,0.483455012395799,-1.3061766103983,-0.184168693216242,-0.638552904786255,3.85726538088438,9.02718358591539,0.874106287956238,5.1698982029435,2.54463255882525
365000,0.00911458333333333,0.104179778974888,0,0.0332514634706522,0,0.00227864583333333,0.00831286586766306,0,-0.357421875,0.5467038083104,-1.2615475583104,-0.127866009681866,-0.586977740318134,3.24869127237859,7.26685812194159,0.780223488807678,4.26889652168285,2.22848602307433
370000,0.0072083879423329,0.091831787925306,0,0.0286941151679191,0,0.00180209698558322,0.00717352879197977,0,-0.317824377457405,0.615653230142583,-1.25130198505739,-0.0808161119880241,-0.554832642926786,2.9209639579253,6.14122725608857,0.794799566268921,3.73858294785981,2.10334496799079
375000,0.0087719298245614,0.102050298664126,0,0.0324551378892072,0,0.00219298245614035,0.0081137844723018,0,-0.224696356275304,0.755931711202577,-1.20532442375318,0.0242833251345995,-0.473676037685207,2.61650725254002,5.20370737528296,0.754010915756226,3.27339265452626,1.95962185055378
380000,0.00938337801608579,0.105827996972617,0,0.0338704912222743,0,0.00234584450402145,0.00846762280556858,0,-0.181635388739946,0.84116858772866,-1.20443936520855,0.0780526791948212,-0.441323456674714,2.30595464497086,4.22014536381044,0.844298660755158,2.79196418430645,1.81994510563527
385000,0.0160502442428472,0.141762862059129,0,0.0479684490864064,0,0.00401256106071179,0.0119921122716016,0,-0.0348918353105373,1.07507299887325,-1.14485666949432,0.246926215749385,-0.31670988637046,2.14266413263067,3.63069929808308,0.927119195461273,2.52047355264243,1.7648547126189
390000,0.0212624584717608,0.170104624020646,0,0.059053213384614,0,0.0053156146179402,0.0147633033461535,0,-0.0591362126245847,1.06770532892341,-1.18597775417257,0.226966803716411,-0.34523922896558,2.01650813687283,3.13106521483624,1.00858092308044,2.29949215026968,1.73352412347599
395000,0.0138312586445367,0.13066188110295,0,0.0434943410335919,0,0.00345781466113416,0.010873585258398,0,0.0297372060857538,1.18595143778189,-1.12647702561038,0.323297894991686,-0.263823482820179,1.92428611629072,2.74229160991752,1.15532386302948,2.13197622220271,1.71659601037873
400000,0.0149786019971469,0.136488991274765,0,0.0458298686635653,0,0.00374465049928673,0.0114574671658913,0,0.149786019971469,1.34116144371068,-1.04158940376774,0.452274071537328,-0.152702031594389,1.91016572280209,2.58064661048697,1.23968483511721,2.08039959978724,1.73993184581694
405000,0.0280979827089337,0.193410338458537,0,0.0700704889349859,0,0.00702449567723343,0.0175176222337465,0,0.245677233429395,1.49337852670109,-1.0020240598423,0.562466320746149,-0.071111853887359,1.8904882273516,2.40432853024963,1.37664792445357,2.02095134497392,1.76002510972927
410000,0.0227606461086637,0.171954955426635,0,0.0606408096835219,0,0.00569016152716593,0.0151602024208805,0,0.320851688693098,1.59132338019724,-0.949620002811039,0.643422138674774,-0.00171876128857706,1.86827101283837,2.27824799866211,1.45829402701463,1.97236342330579,1.76417860237094
415000,0.0256598240469208,0.183836119347386,0,0.0658204975138741,0,0.00641495601173021,0.0164551243784685,0,0.3658357771261,1.66045695021697,-0.928785395964766,0.694537736526165,0.0371338177260345,1.85862604395385,2.19761220420419,1.51963988370352,1.9446940130245,1.77255807488321
420000,0.024132730015083,0.177651833711124,0,0.0631109510106148,0,0.00603318250377074,0.0157777377526537,0,0.456259426847662,1.78772564851435,-0.875206794819027,0.794316277016391,0.118202576678934,1.88315039225833,2.19897941283887,1.56732137167779,1.96333880571705,1.80296197879961
425000,0.0437452033768227,0.248351384253864,0,0.095694340280771,0,0.0109363008442057,0.0239235850701927,0,0.532617037605526,1.81416629201443,-0.748932216803376,0.858000060645527,0.207234014565524,1.9217950961083,2.22063433467594,1.62295585754066,1.99766983483846,1.84592035737813
430000,0.0496508921644686,0.266957854586968,0,0.10482473438506,0,0.0124127230411171,0.0262061835962649,0,0.589604344453064,1.9095130258345,-0.73030433692837,0.924726756180207,0.254481932725922,1.97611851374062,2.28200200121109,1.67023502627014,2.05378177444539,1.89845525303585
435000,0.0464933018124507,0.257127194117538,0,0.0999728636764409,0,0.0116233254531127,0.0249932159191102,0,0.631205673758865,1.96370535721215,-0.701294009694424,0.969524917994122,0.292886429523609,1.99910378108539,2.34721565835074,1.65099190382005,2.08748875309568,1.91071880907511
440000,0.0537124802527646,0.27925101248176,0,0.11097630306426,0,0.0134281200631912,0.027744075766065,0,0.677725118483412,2.04085098687418,-0.685400749907351,1.02382029532903,0.331629941637798,2.07287628955751,2.44646307074306,1.69928950837195,2.16772929330414,1.97802328581088
445000,0.0522875816993464,0.27498492915084,0,0.108830032867311,0,0.0130718954248366,0.0272075082168277,0,0.860294117647059,2.20914065983507,-0.488552424540957,1.20276379956078,0.517824435733333,2.15968133178022,2.55449229625606,1.76487036730438,2.25992311703235,2.05943954652809
450000,0.0677824267782427,0.322568479225672,0,0.132472141737353,0.00309271181913187,0.0169456066945607,0.0331180354343384,0.000773177954782968,0.917154811715481,2.22324104350015,-0.388931420069189,1.2487677286494,0.585541894781566,2.23458645174194,2.65407429775424,1.81509860572964,2.34109365229974,2.12807925118415
455000,0.0879934210526316,0.371395306655508,0,0.159948643963852,0.0160381981414113,0.0219983552631579,0.039987160990963,0.00400954953535283,0.908717105263158,2.2582689585383,-0.440834748011981,1.25136586437811,0.566068346148207,2.34881421894227,2.81905070838798,1.87857772949657,2.46820640769598,2.22942203018856
460000,0.0797285835453774,0.350716077143388,0,0.14853181492303,0.0109253521677249,0.0199321458863444,0.0371329537307575,0.00273133804193124,1.019508057676,2.34784340698811,-0.308827291636116,1.35676998505266,0.682246130299334,2.41855190263349,2.94133266728844,1.89577113797853,2.55128498722262,2.28581881804436
465000,0.100591715976331,0.401506263603425,0,0.176993371899247,0.0241900600534156,0.0251479289940828,0.0442483429748118,0.00604751501335391,1.03888419273035,2.36038776108072,-0.28261937562003,1.37441154335592,0.703356842104776,2.48439989116166,3.02961848457372,1.93918129774959,2.62282989963126,2.34596988269206
470000,0.0791993037423847,0.349366472535322,0,0.147794256145171,0.0106043513395989,0.0197998259355962,0.0369485640362926,0.00265108783489972,1.02001740644038,2.29717521009891,-0.257140397218147,1.34428544812811,0.695749364752656,2.52779717285598,3.03800444827763,2.01758989743433,2.65733787141483,2.39825647429713
475000,0.0982066609735269,0.395927682783187,0,0.173797486504198,0.0226158354428554,0.0245516652433817,0.0434493716260496,0.00565395886071384,1.03159692570453,2.33963614260431,-0.27644229119526,1.36370570200438,0.699488149404674,2.54203369167501,3.01101375226336,2.07305363108665,2.66110687542876,2.42296050792125
480000,0.0909090909090909,0.378509947811795,0,0.16393042499044,0.0178877568277416,0.0227272727272727,0.0409826062476101,0.0044719392069354,1.02104377104377,2.38568138204951,-0.343593839961966,1.36752277658768,0.674564765499864,2.50913748797343,2.94184616307716,2.0764288128697,2.61900143297321,2.39927354297365
485000,0.123063683304647,0.451715423990505,0,0.206507762058411,0.0396196045508838,0.0307659208261618,0.0516269405146026,0.00990490113772095,1.07142857142857,2.41988014412336,-0.277023001266214,1.41379797130688,0.72905917155026,2.47825813734593,2.87159925060296,2.0849170240889,2.57812673004901,2.37838954464285
490000,0.11297440423654,0.429675705163122,0,0.193384288087413,0.0325645203856675,0.028243601059135,0.0483460720218532,0.00814113009641687,1.18093556928508,2.48189614410013,-0.120025005529966,1.51124709124405,0.850624047326121,2.46571311946475,2.84203626853162,2.08938997039788,2.56126088203576,2.37016535689374
495000,0.150547445255474,0.508317902434372,0,0.241384713125422,0.0597101773855269,0.0376368613138686,0.0603461782813555,0.0149275443463817,1.18339416058394,2.49025619531786,-0.12346787414998,1.51520405247457,0.851584268693315,2.44968721248808,2.80692566531157,2.09244875966459,2.54038940542053,2.35898501955562
500000,0.146046511627907,0.501989272800686,0,0.236419730808643,0.0556732924471712,0.0365116279069767,0.0591049327021607,0.0139183231117928,1.29767441860465,2.60113785614488,-0.00578901893558159,1.62862141285387,0.966727424355433,2.46002704764521,2.78001307294326,2.14004102234717,2.5412709170352,2.37878317825523
505000,0.187728937728938,0.583067922284021,0,0.288104786318097,0.0873530891397787,0.0469322344322344,0.0720261965795242,0.0218382722849447,1.30494505494506,2.63411207413324,-0.0242219642431329,1.64241814178946,0.967471968100648,2.47484165517402,2.74057135309988,2.20911195724816,2.54230994180066,2.40737336854737
510000,0.192205491585474,0.588656288446217,0,0.292863627295338,0.0915473558756101,0.0480513728963685,0.0732159068238344,0.0228868389689025,1.325952170062,2.75576691821028,-0.103862578086276,1.68897953209207,0.962924808031933,2.43857889306345,2.6645174899827,2.21264029614419,2.49594429157161,2.38121349455529
515000,0.227144203581527,0.65523589599127,0,0.335835905079055,0.118452502083998,0.0567860508953817,0.0839589762697638,0.0296131255209996,1.55890669180019,2.89122214390861,0.226591239691765,1.89717916003232,1.22063422356806,2.46881684989552,2.73529692613591,2.20233677365513,2.53647565621039,2.40115804358064
520000,0.2461257976299,0.679186997010186,0,0.356079247901836,0.136172347357963,0.0615314494074749,0.0890198119754591,0.0340430868394908,1.46946216955333,2.92789691903775,0.0110274200689073,1.839756097829,1.09916824127766,2.49210739657351,2.82181417442154,2.16240061872547,2.57581934734239,2.40839544580463
525000,0.248181818181818,0.692789960294722,0,0.361067016196015,0.135296620167621,0.0620454545454545,0.0902667540490038,0.0338241550419053,1.46454545454545,2.90287974311835,0.0262111659725557,1.82973591238221,1.0993549967087,2.52527797102928,2.90669697769231,2.14385896436626,2.62211956256856,2.42843637949001
530000,0.272972972972973,0.736512098030548,0,0.390664713098965,0.155281232846981,0.0682432432432432,0.0976661782747412,0.0388203082117453,1.51981981981982,2.98817061928878,0.0514690203508577,1.89263141513754,1.1470082245021,2.51155890226364,2.88807452593925,2.13504327858803,2.60715553378747,2.41596227073982
535000,0.311594202898551,0.794118911563565,0,0.434106348145231,0.18908205765187,0.0778985507246377,0.108526587036308,0.0472705144129676,1.58876811594203,3.09466487369218,0.0828713581918739,1.97111256172682,1.20642367015724,2.53774411501228,2.93713246501021,2.13835576501435,2.63914809011679,2.43634013990777
540000,0.302242152466368,0.771345344593967,0,0.421346599093817,0.183137705838918,0.0755605381165919,0.105336649773454,0.0457844264597295,1.50941704035874,2.99321678715017,0.0256172935673162,1.88615109528172,1.13268298543577,2.55154137825217,2.91970282255803,2.18337993394632,2.64501689884016,2.45806585766419
545000,0.312271062271062,0.795268470728971,0,0.434903225134758,0.189638899407366,0.0780677655677656,0.10872580628369,0.0474097248518416,1.59432234432234,3.08652167542836,0.102123013216324,1.97318903841401,1.21545565023067,2.56904331057063,2.93742047616572,2.20066614497554,2.6625736024013,2.47551301873996
550000,0.36219739292365,0.871299277559795,0,0.491457434774071,0.232937351073229,0.0905493482309125,0.122864358693518,0.0582343377683071,1.73184357541899,3.26153448759221,0.202152663245774,2.12022931370208,1.34345783713591,2.60671431325667,3.01754315528844,2.19588547122491,2.71102300846478,2.50240561804856
555000,0.329055912007333,0.816389913469442,0,0.452789127941402,0.205322696073264,0.0822639780018332,0.11319728198535,0.051330674018316,1.63703024747938,3.14853474677067,0.125525748188082,2.02079848863435,1.25326200632441,2.63472354597831,3.07479712537495,2.19464996658167,2.74645742677258,2.52298966518404
560000,0.26173285198556,0.70965031853725,0,0.375458281451188,0.148007422519932,0.0654332129963899,0.0938645703627969,0.0370018556299829,1.57851985559567,3.11464573630205,0.0423939748892888,1.9685394206765,1.18850029051483,2.64923103643238,3.09440538026835,2.20405669259642,2.76225999203347,2.53620208083129
565000,0.252707581227437,0.69365781291571,0,0.364664042442887,0.140751120011987,0.0631768953068592,0.0911660106107218,0.0351877800029966,1.55595667870036,3.11176309069946,0.000150266701264057,1.95097309485424,1.16094026254648,2.6764384092837,3.1043351337053,2.24854168486211,2.78508060876392,2.56779620980349
570000,0.250919117647059,0.711408718381831,0,0.367836589098184,0.134001646195934,0.0627297794117647,0.091959147274546,0.0335004115489835,1.64338235294118,3.16828521921031,0.118479486672043,2.03055241508434,1.25621229079802,2.6562242201146,3.05653410698213,2.25591433324706,2.75786217175293,2.55458626847626
575000,0.274047186932849,0.74600154588694,0,0.393875539627899,0.1542188342378,0.0685117967332123,0.0984688849069748,0.0385547085594499,1.66606170598911,3.25482524415439,0.0772981678238349,2.06944587648858,1.26267753548964,2.70350609565603,3.09550813682848,2.31150405448359,2.80303470039419,2.60397749091788
580000,0.272237196765499,0.765457536369746,0,0.397464943239643,0.147009450291355,0.0680592991913747,0.0993662358099107,0.0367523625728387,1.6648697214735,3.2991463435411,0.0305930994058901,2.07980958113361,1.24992986181338,2.7205677992143,3.12376574865498,2.31736984977361,2.82293902468315,2.61819657374544
585000,0.305235137533274,0.822262362723992,0,0.43650740892493,0.173962866141618,0.0763087843833186,0.109126852231232,0.0434907165354046,1.72670807453416,3.37031512214609,0.0831010269222294,2.1440169122569,1.30939923681142,2.69057544481469,3.07976455831357,2.3013863313158,2.78938985233657,2.59176103729281
590000,0.334246575342466,0.861099320263267,0,0.468013528309344,0.200479622375588,0.0835616438356164,0.117003382077336,0.050119905593897,1.83013698630137,3.48566494835371,0.174609024249033,2.25047252250228,1.40980145010046,2.66632696700423,3.02730480262372,2.30534913138473,2.75797858242223,2.57467535158623
595000,0.358235823582358,0.879341839161024,0,0.490543692429368,0.225927954735348,0.0895589558955896,0.122635923107342,0.0564819886838371,1.80738073807381,3.51237591070384,0.102385565443778,2.24027590900101,1.37448556714661,2.70662266729545,3.07530798369385,2.33793735089706,2.80023119805419,2.61301413653672
600000,0.346606334841629,0.873294247544559,0,0.480331437208414,0.212881232474844,0.0866515837104072,0.120082859302104,0.0532203081187109,1.82533936651584,3.51912877264002,0.131549960391655,2.25538941372375,1.39528931930792,2.72841097930977,3.12010675001231,2.33671520860724,2.82786182253309,2.62896013608646
605000,0.421099290780142,0.991733705452105,0,0.56598233000618,0.276216251554104,0.105274822695035,0.141495582501545,0.0690540628885259,1.84042553191489,3.61955041667856,0.061300647151223,2.29214210182317,1.38870896200662,2.77869256231802,3.21825847832349,2.33912664631254,2.89029754830131,2.66708757633472
610000,0.375342465753425,0.931785733495178,0,0.51662239860437,0.234062532902479,0.0938356164383562,0.129155599651092,0.0585156332256199,1.91506849315069,3.63841643422857,0.191720552072802,2.3526233985814,1.47751358771998,2.81638860419461,3.28572985069707,2.34704735769215,2.93555349239453,2.69722371599468
615000,0.406165004533092,0.964908472620123,0,0.548028954064917,0.264301055001266,0.101541251133273,0.137007238516229,0.0660752637503166,1.95194922937443,3.67202744404104,0.231871014707832,2.38867395722082,1.51522450152805,2.86251486914869,3.35340470512316,2.37162503317422,2.98715090499318,2.7378788333042
620000,0.346014492753623,0.872573365425949,0,0.479706832091515,0.212322153415732,0.0865036231884058,0.119926708022879,0.0530805383539329,1.86413043478261,3.56784605990732,0.160414809657894,2.29670073092722,1.431560138638,2.86171831147394,3.33206435614052,2.39137226680737,2.98113831609882,2.74229830684907
625000,0.36697247706422,0.908380878451779,0,0.504435084714047,0.229509869414394,0.0917431192660551,0.126108771178512,0.0573774673535985,1.94036697247706,3.75630595611517,0.124427988838955,2.40143057508116,1.47930336987297,2.87937353750981,3.37494155912124,2.38380551589839,3.00519735617237,2.75354971884726
630000,0.368325791855204,0.907625024081125,0,0.505252885293964,0.231398698416443,0.0920814479638009,0.126313221323491,0.0578496746041107,1.90859728506787,3.72033646216428,0.0968581079714685,2.36859456443544,1.4486000057003,2.90348542502563,3.40275766231232,2.40421318773894,3.03024973730578,2.77672111274548
635000,0.346085409252669,0.868403667726461,0,0.478701064364247,0.213469754141091,0.0865213523131673,0.119675266091062,0.0533674385352727,1.89946619217082,3.70320221794662,0.0957301663950192,2.35743148598529,1.44150089835635,2.90770829423891,3.38188869533705,2.43352789314076,3.02810183498253,2.78731475349529
640000,0.417044424297371,0.956048989113111,0,0.553896702217035,0.280192146377706,0.104261106074343,0.138474175554259,0.0700480365944266,2.11967361740707,3.89830333388332,0.341043900930827,2.57126446498847,1.66808276982568,2.92706325242223,3.43294790905725,2.42117859578722,3.05550644593911,2.79862005890535
645000,0.364376130198915,0.871480784877053,0,0.493129078998323,0.235623181399507,0.0910940325497288,0.123282269749581,0.0589057953498769,1.95660036166365,3.70604547533699,0.207155247990312,2.40078129171471,1.51241943161259,2.93975772736948,3.48356999892506,2.39594545581389,3.07783067327948,2.80168478145947
650000,0.350601295097132,0.854403605273517,0,0.478515784638417,0.222686805555848,0.0876503237742831,0.119628946159604,0.0556717013889619,1.9990749306198,3.64026890513128,0.357880956108315,2.41577109347457,1.58237876776503,3.02142211532946,3.6502127290481,2.39263150161082,3.18107090763851,2.8617733230204
655000,0.367403314917127,0.88118219233718,0,0.497850836722399,0.236955793111855,0.0918508287292818,0.1244627091806,0.0592389482779638,2.12707182320442,3.85258225684075,0.401561389568093,2.56517578155959,1.68896786484925,3.04898666545172,3.70938989834473,2.38858343255872,3.21666184422839,2.88131148667506
660000,0.367201426024955,0.891978267834897,0,0.50044131097051,0.233961541079401,0.0918003565062389,0.125110327742628,0.0584903852698502,2.04188948306595,3.88280400444348,0.200974961688429,2.50929432924203,1.57448463688988,3.05896034087727,3.7493505430848,2.36857013866973,3.23424915658112,2.88367152517342
665000,0.326923076923077,0.839182017604835,0,0.456984689557059,0.196861464289095,0.0817307692307692,0.114246172389265,0.0492153660722737,2.01556776556777,3.79608544741911,0.235050083716422,2.46763796412146,1.56349756701408,3.06341142597653,3.7416671573419,2.38515569461115,3.23561932162051,2.89120353033254
670000,0.320072332730561,0.816844168895495,0,0.446201797717088,0.193942867744033,0.0800180831826401,0.111550449429272,0.0484857169360082,1.97920433996383,3.73500189882694,0.223406781100725,2.42499814428596,1.5334105356417,3.06036590624459,3.69222831524747,2.42850349724171,3.22079462178508,2.8999371907041
675000,0.327474560592044,0.836716922259898,0,0.456770269305123,0.198178851878966,0.0818686401480111,0.114192567326281,0.0495447129697416,2.02127659574468,3.78576966067912,0.256783530810241,2.46927817323091,1.57327501825845,3.06243529505028,3.62958325436068,2.49528733573989,3.20643312960601,2.91843746049456
680000,0.337614678899083,0.855218288756746,0,0.46903329330855,0.206196064489615,0.0844036697247707,0.117258323327137,0.0515490161224038,2.01743119266055,3.78352050196211,0.251341883358996,2.46583805368613,1.56902433163497,3.07307020327367,3.64710326618166,2.49903714036568,3.21881615310067,2.92732425344667
685000,0.316651501364877,0.821460142925953,0,0.444821496613027,0.188481506116727,0.0791628753412193,0.111205374153257,0.0471203765291818,1.92902638762511,3.68987981392741,0.168172961322815,2.37610386748745,1.48194890776278,3.08197315223007,3.66394390501222,2.50000239944791,3.22973446706807,2.93421183739206
690000,0.353376503237743,0.879552589595531,0,0.486971653827114,0.219781352648371,0.0883441258094357,0.121742913456779,0.0549453381620929,2.08325624421832,3.81704543054157,0.349467057895065,2.52346216281185,1.64305032562479,3.12916989639663,3.69540094680004,2.56293884599323,3.27293492944981,2.98540486334345
695000,0.38562091503268,0.933973215060071,0,0.524846565907992,0.246395264157368,0.0964052287581699,0.131211641476998,0.0615988160393419,2.14285714285714,3.85949993718306,0.426214348531229,2.57870962373212,1.70700466198216,3.06619079774167,3.5901692522355,2.54221234324784,3.19922797360088,2.93315362188247
700000,0.345140781108084,0.869845462705204,0,0.478362344706948,0.21191921750922,0.0862851952770209,0.119590586176737,0.0529798043773049,1.98365122615804,3.76683166419841,0.200470788117664,2.43639749366142,1.53090495865466,3.04290135788116,3.53686564587982,2.54893706988251,3.16831799149852,2.9174847242638
705000,0.294813466787989,0.787455535985363,0,0.419894391458386,0.169732542117592,0.0737033666969973,0.104973597864596,0.0424331355293981,1.94085532302093,3.69670829764177,0.18500234840009,2.38666319730308,1.49504744873878,3.01217991466192,3.53164559554513,2.49271423377872,3.14407130551547,2.88028852380838
710000,0.364298724954463,0.883993353417594,0,0.496248245181822,0.232349204727104,0.0910746812386157,0.124062061295455,0.0580873011817759,2.08834244080146,3.88381704770383,0.292867833899083,2.54421017540126,1.63247470620165,3.01346377596829,3.50328028433588,2.52364726760071,3.13782729588704,2.88910025604954
715000,0.34130634774609,0.863709902677146,0,0.473943659472913,0.208669036019268,0.0853265869365225,0.118485914868228,0.0521672590048169,2.1738730450782,3.93913482911705,0.40861126103934,2.62206979894583,1.72567629121057,3.01370559752042,3.48801685034874,2.53939434469211,3.13413236128016,2.89327883376069
720000,0.335786568537259,0.85647981524543,0,0.467989636119365,0.203583500955152,0.0839466421343146,0.116997409029841,0.0508958752387881,2.09659613615455,3.90022900727806,0.292963265031051,2.55453523919057,1.63865703311854,3.02072699199385,3.50745047014203,2.53400351384567,3.14430519716978,2.89714878681793
725000,0.380864765409384,0.922264958075824,0,0.518325288879859,0.243404241938908,0.0952161913523459,0.129581322219965,0.060851060484727,2.1444342226311,4.02295579636662,0.265912648895569,2.62138743094914,1.66748101431305,3.01855570236915,3.49985088720415,2.53726051753415,3.14075567375335,2.89635573098495
730000,0.314575645756458,0.830015649812418,0,0.445444924591031,0.183706366921884,0.0786439114391144,0.111361231147758,0.0459265917304709,2.059963099631,3.86462066224632,0.255305537015668,2.51816236997166,1.60176382929034,3.00774195339407,3.45536634112255,2.56011756566559,3.12139297067994,2.8940909361082
735000,0.331198536139067,0.857177590024353,0,0.464743660542305,0.197653411735828,0.0827996340347667,0.116185915135576,0.0494133529339571,2.00548947849954,3.81256933384573,0.198409623153357,2.46430376455555,1.54667519244353,3.03488561219288,3.52846986366706,2.5413013607187,3.16020575522841,2.90956546915734
740000,0.398005439709882,0.935421800456342,0,0.534454475507179,0.261556403912586,0.0995013599274705,0.133613618876795,0.0653891009781464,2.12692656391659,3.95338820942551,0.300464918407676,2.59066185121651,1.66319127661667,3.062563635929,3.54236860475481,2.58275866710319,3.18438524418093,2.94074202767707
745000,0.380952380952381,0.925506125314175,0,0.519213585458265,0.242691176446497,0.0952380952380952,0.129803396364566,0.0606727941116241,2.15201465201465,3.94075773128423,0.363271572745078,2.6061732640011,1.6978560400282,3.09478510648776,3.5722008392381,2.61736937373743,3.21600009204898,2.97357012092655
750000,0.425434583714547,0.97112442049033,0,0.563984240016447,0.286884927412648,0.106358645928637,0.140996060004112,0.0717212318531619,2.16010978956999,3.98910418561273,0.331115393527257,2.62448813762037,1.69573144151961,3.10310397667287,3.57331650831536,2.63289144503038,3.22249008258395,2.98371787076179
755000,0.394934333958724,0.931601711035247,0,0.531193204165511,0.258675463751937,0.0987335834896811,0.132798301041378,0.0646688659379843,2.22138836772983,3.97251204324883,0.470264692210836,2.66599548157821,1.77678125388145,3.07771021295444,3.4976444061939,2.65777601971498,3.18433074026077,2.9710896856481
760000,0.317604355716878,0.835090134149671,0,0.448993052942046,0.186215658491711,0.0794010889292196,0.112248263235511,0.0465539146229277,2.01451905626134,3.82872470586539,0.200313406657297,2.47514256850917,1.55389554401352,3.1020454510154,3.50937475147333,2.69471615055746,3.20546561898772,2.99862528304307
765000,0.355698529411765,0.889164284788573,0,0.491144513696532,0.220252545126997,0.0889246323529412,0.122786128424133,0.0550631362817493,2.06341911764706,3.92392326851154,0.202914966782582,2.53579773509316,1.59104050020096,3.10909220466719,3.52769401828133,2.69049039105305,3.21537444321183,3.00280996612255
770000,0.364802933088909,0.905621572355849,0,0.502115801209786,0.227490064968033,0.0912007332722273,0.125528950302446,0.0568725162420082,2.14298808432631,3.94504955901952,0.340926609633092,2.6005282126689,1.68544795598372,3.15197678031886,3.61128803567126,2.69266552496647,3.26859507202221,3.03535848861552
775000,0.34927797833935,0.869709164989946,0,0.481414509349835,0.217141447328865,0.0873194945848376,0.120353627337459,0.0542853618322163,2.09927797833935,3.93417000418351,0.264385952495193,2.56515372386155,1.63340223281715,3.13647934353309,3.59477610055351,2.67818258651266,3.25284005595652,3.02011863110966
780000,0.364536453645365,0.890752536649559,0,0.498141759310457,0.230931147980272,0.0911341134113411,0.124535439827614,0.0577327869950679,2.09090909090909,3.92054947841259,0.261268703405595,2.55545145501554,1.62636672680264,3.13364650406996,3.62683905830738,2.64045394983255,3.25886719589004,3.00842581224988
785000,0.368566176470588,0.891459692849681,0,0.501327888517248,0.235804464423929,0.0921415441176471,0.125331972129312,0.0589511161059822,2.11213235294118,3.89890781786211,0.325356888020248,2.56579139122592,1.65847331465643,3.11580819264054,3.61182869951308,2.619787685768,3.24174689648729,2.9898694887938
790000,0.347905282331512,0.866563693120706,0,0.479591708777564,0.21621885588546,0.086976320582878,0.119897927194391,0.0540547139713649,1.97905282331512,3.81719777395395,0.14090787267629,2.44575448052176,1.51235116610847,3.09273219347434,3.56144500256283,2.62401938438585,3.21173752255873,2.97372686438996
795000,0.393217231897342,0.947027890360648,0,0.53382875004432,0.252605713750363,0.0983043079743355,0.13345718751108,0.0631514284375908,2.11274060494959,3.94695490955559,0.278526300343584,2.578444278283,1.64703693161618,3.08672017487335,3.56919202472503,2.60424832502166,3.20921889936353,2.96422145038316
800000,0.375444839857651,0.913872250198779,0,0.512150579306739,0.238739100408564,0.0938612099644128,0.128037644826685,0.059684775102141,2.02402135231317,3.93763928484503,0.110403419781305,2.5098854622478,1.53815724237853,3.05669787197351,3.51209660526325,2.60129913868376,3.17232278144665,2.94107296250036
805000,0.306030603060306,0.799181526507524,0,0.43124072489853,0.180820481222082,0.0765076507650765,0.107810181224633,0.0452051203055205,1.999099909991,3.78164771203884,0.216552107943162,2.45168555236739,1.54651426761461,3.07641364603189,3.51974638843634,2.63308090362743,3.18897502238157,2.9638522696822
810000,0.396551724137931,0.940452674602433,0,0.534647185461497,0.258456262814365,0.0991379310344828,0.133661796365374,0.0646140657035912,2.18239564428312,4.03733932376263,0.327451964803619,2.65336246816565,1.71142882040059,3.06369287002757,3.50895106940856,2.61843467064659,3.17674311639891,2.95064262365623
815000,0.377064220183486,0.900198980552656,0,0.509887183640118,0.244241256726855,0.0942660550458716,0.127471795910029,0.0610603141817137,2.18256880733945,4.0019292352654,0.363208379413501,2.64450110842057,1.72063650625833,3.02902244734108,3.4730283542062,2.58501654047596,3.14175473892204,2.91629015576012
820000,0.413102820746133,0.960036081894608,0,0.551968180232999,0.274237461259267,0.103275705186533,0.13799204505825,0.0685593653148167,2.25841674249318,4.14707757749368,0.369755907492676,2.73794429079109,1.77888919419527,3.05731355352115,3.50723427128076,2.60739283576155,3.17154760482219,2.94307950222012
825000,0.429752066115703,0.974509865321752,0,0.568065079775126,0.291439052456279,0.107438016528926,0.142016269943782,0.0728597631140697,2.3287419651056,4.16893616254127,0.488547767669931,2.79596392234396,1.86152000786724,3.06791336761909,3.49474704391604,2.64107969132214,3.1762856611154,2.95954107412278
830000,0.406162464985994,0.948155436395307,0,0.54377349390032,0.268551436071669,0.101540616246499,0.13594337347508,0.0671378590179173,2.39402427637722,4.20771101461424,0.5803375381402,2.85451603797347,1.93353251478096,3.10262286184437,3.50450353864131,2.70074218504744,3.20465963418666,3.00058608950209
835000,0.409133271202237,0.949819759545937,0,0.546412586444241,0.271853955960232,0.102283317800559,0.13660314661106,0.067963488990058,2.3215284249767,4.12276988465563,0.520286965297775,2.77886035299974,1.86419649695366,3.13469455382142,3.48036733146901,2.78902177617383,3.22246024287836,3.04692886476448
840000,0.423007246376812,0.98264676247631,0,0.565098700868031,0.280915791885592,0.105751811594203,0.141274675217008,0.0702289479713981,2.28804347826087,4.15448184569538,0.421605110826361,2.76192878249274,1.814158174029,3.1665019520383,3.52554980769255,2.80745409638404,3.25766354905604,3.07534035502055
845000,0.384684684684685,0.924146092976923,0,0.521652954331493,0.247716415037876,0.0961711711711712,0.130413238582873,0.061929103759469,2.2,4.0819056780466,0.318094321953403,2.67781242624294,1.72218757375706,3.17019593951938,3.52165011791595,2.81874176112282,3.25942951570328,3.08096236333549
850000,0.337602927721866,0.858612548880061,0,0.469886322200974,0.205319533242759,0.0844007319304666,0.117471580550244,0.0513298833106897,2.14364135407136,3.99093625473284,0.296346453409888,2.61266616693417,1.67461654120855,3.22818459967136,3.57414230149019,2.88222689785253,3.31602263045676,3.14034656888596
855000,0.392439243924392,0.93511902245506,0,0.530224651916715,0.25465383593207,0.0981098109810981,0.132556162979179,0.0636634589830175,2.21602160216022,4.17325692373947,0.258786280580967,2.71296008778234,1.71908311653809,3.24833145064346,3.60869597897006,2.88796692231686,3.33982734845613,3.1568355528308
860000,0.387155963302752,0.928063087894916,0,0.524491297686644,0.249820628918861,0.0967889908256881,0.131122824421661,0.0624551572297153,2.2954128440367,4.20014019588184,0.390685492191551,2.77901965171746,1.81180603635594,3.27199022157477,3.64369282613411,2.90028761701542,3.36636483630555,3.17761560684398
865000,0.387717690192484,0.933758836144042,0,0.526356543254666,0.249078837130302,0.096929422548121,0.131589135813667,0.0622697092825755,2.24106324472961,4.10565370487624,0.376472784582974,2.71447936866461,1.7676471207946,3.2660204546917,3.6742687475875,2.8577721617959,3.36967395317126,3.16236695621214
870000,0.392531876138434,0.955615877754018,0,0.535497879232592,0.249565873044275,0.0981329690346084,0.133874469808148,0.0623914682610687,2.19489981785064,4.11687166665183,0.272927969049441,2.6828849719204,1.70691466378088,3.22920013212333,3.66403385894826,2.79436640529839,3.33960362388713,3.11879664035952
875000,0.434864104967198,0.986361346659317,0,0.574888250806814,0.294839959127581,0.108716026241799,0.143722062701704,0.0737099897818953,2.43673851921275,4.30492780068654,0.568549237738954,2.9110683773322,1.96240866109329,3.25410265708037,3.66445474601842,2.84375056814232,3.35829030554576,3.14991500861497
880000,0.388576779026217,0.932556901519991,0,0.526692341983908,0.250461216068526,0.0971441947565543,0.131673085495977,0.0626153040171316,2.34456928838951,4.16736529661513,0.521773280163897,2.80737387705533,1.88176469972369,3.25205784902144,3.66811769147504,2.83599800656784,3.35769468571527,3.14642101232761
885000,0.344394618834081,0.866571104514189,0,0.476974278091395,0.211814959576766,0.0860986547085202,0.119243569522849,0.0529537398941916,2.1219730941704,4.01484255896864,0.229103629372169,2.60256920591348,1.64137698242733,3.27923575495391,3.71781375834303,2.84065775156479,3.39058991172209,3.16788159818572
890000,0.373873873873874,0.893846771778913,0,0.505894046206032,0.241853701541716,0.0934684684684685,0.126473511551508,0.060463425385429,2.16216216216216,4.02848145702557,0.295842867298752,2.63601723408496,1.68830709023936,3.26618113904386,3.68238387342365,2.84997840466407,3.37185425573766,3.16050802235005
895000,0.409426987060998,0.94461250456165,0,0.545309615818728,0.273544358303269,0.10235674676525,0.136327403954682,0.0683860895758172,2.30776340110906,4.14189220806603,0.473634594152081,2.773445366745,1.84208143547312,3.27873150346019,3.72879800366427,2.82866500325611,3.39300256865853,3.16446043826186
900000,0.414338919925512,0.974444073008326,0,0.55654859879925,0.272129241051774,0.103584729981378,0.139137149699813,0.0680323102629434,2.34357541899441,4.22501482314543,0.462136014843396,2.82126945914397,1.86588137884486,3.27006179571596,3.74325795794777,2.79686563348415,3.39020544000291,3.149918151429
905000,0.406105457909343,0.974338345724065,0,0.550378753837547,0.26183216198114,0.101526364477336,0.137594688459387,0.0654580404952849,2.25254394079556,4.1089780734918,0.396109808099318,2.72388918803692,1.7811986935542,3.27750523877739,3.73813276208665,2.81687771546814,3.39445772851914,3.16055274903565
910000,0.394830659536542,0.958438587412943,0,0.53792968655468,0.251731632518404,0.0987076648841355,0.13448242163867,0.0629329081296009,2.17379679144385,4.13940420691294,0.208189375974766,2.67286093646586,1.67473264642184,3.3287811683036,3.81756629736284,2.83999603924436,3.45288282289326,3.20467951371394
915000,0.320070733863837,0.838863063913113,0,0.451791162166267,0.188350305561408,0.0800176834659593,0.112947790541567,0.047087576390352,1.99557913351017,3.90896419291314,0.0821940741071989,2.48138411738125,1.50977414963909,3.30084401774891,3.79802129388984,2.80366674160799,3.42707642320737,3.17461161229046
920000,0.353658536585366,0.873382851107461,0,0.485615594049062,0.22170147912167,0.0884146341463415,0.121403898512265,0.0554253697804175,2.29831144465291,4.08273464563079,0.513888243675027,2.75137324740407,1.84524964190175,3.29688783121377,3.81058414241587,2.78319152001168,3.42731438960659,3.16646127282096
925000,0.355742296918768,0.890044343941132,0,0.491400614130138,0.220083979707397,0.0889355742296919,0.122850153532534,0.0550209949268493,2.26517273576097,4.05107048980275,0.47927498171919,2.7186089248511,1.81173654667085,3.28724716713671,3.7910839001653,2.78341043410812,3.41517039657751,3.15932393769591
930000,0.342934293429343,0.871694558768257,0,0.477185562358343,0.208683024500343,0.0857335733573357,0.119296390589586,0.0521707561250857,2.15661566156616,4.05225999921328,0.260971323919034,2.63791630847479,1.67531501465752,3.27785593534138,3.75282256430523,2.80288930637753,3.39844909790903,3.15726277277374
935000,0.385406922357343,0.923481889626287,0,0.522023177151914,0.248790667562773,0.0963517305893358,0.130505794287978,0.0621976668906932,2.30495790458372,4.15175483894485,0.4581609702226,2.77385628470926,1.83605952445818,3.25433859142664,3.69416353867996,2.81451364417332,3.36600934497228,3.142667837881
940000,0.410881801125704,0.982539280163502,0,0.556024594532063,0.265739007719344,0.102720450281426,0.139006148633016,0.066434751929836,2.30300187617261,4.18624410937488,0.41975964297034,2.7811536513368,1.82485010100842,3.25968695917004,3.68255542212521,2.83681849621488,3.36705249221629,3.1523214261238
945000,0.365050320219579,0.924145057380675,0,0.507003456329935,0.223097184109223,0.0912625800548948,0.126750864082484,0.0557742960273057,2.21408966148216,4.15975804932988,0.268421273634441,2.70809132368379,1.72008799928053,3.24783593759772,3.70890072946825,2.7867711457272,3.36489944903126,3.13077242616418
950000,0.435754189944134,1.04483967243606,0,0.590399885301675,0.281108494586594,0.108938547486034,0.147599971325419,0.0702771236466484,2.43947858472998,4.38911618529556,0.489840984164404,2.93448802281598,1.94446914664398,3.21228831839961,3.67338960241651,2.75118703438271,3.32936109512269,3.09521554167653
955000,0.406795224977043,0.988998913919629,0,0.554615681882194,0.258974768071893,0.101698806244261,0.138653920470548,0.0647436920179731,2.35720844811754,4.28324090464703,0.431175991588046,2.84622458309846,1.86819231313661,3.20795207027999,3.68395950116206,2.73194463939793,3.32880949056022,3.08709464999976
960000,0.413824884792627,0.991062730218568,0,0.560384523067647,0.267265246517607,0.103456221198157,0.140096130766912,0.0668163116294017,2.42672811059908,4.38558181297184,0.467874408226317,2.92407750015893,1.92937872103923,3.18143899649519,3.66456965083044,2.69830834215994,3.30410499024461,3.05877300274577
965000,0.428964252978918,1.02037426893896,0,0.5791221795566,0.278806326401237,0.10724106324473,0.14478054488915,0.0697015816003092,2.40696608615949,4.40864131523687,0.405290857082102,2.91518778340662,1.89874438891236,3.17411060425035,3.65134312951988,2.69687807898083,3.29527907376566,3.05294213473505
970000,0.39336917562724,0.968107120902814,0,0.539294093804358,0.247444257450123,0.09834229390681,0.134823523451089,0.0618610643625306,2.28405017921147,4.28605726475686,0.282043093666077,2.79235613421179,1.77574422421115,3.18185791576208,3.65886697659964,2.70484885492452,3.30296964806486,3.0607461834593
975000,0.418386491557223,1.00252714666018,0,0.566698740644859,0.270074242469588,0.104596622889306,0.141674685161215,0.0675185606173969,2.46153846153846,4.37882407140125,0.544252851675672,2.94833378807157,1.97474313500535,3.16104557679697,3.64313317516453,2.67895797842941,3.28344674053475,3.03864441305919
980000,0.425669436749769,1.02662861281116,0,0.578251877695961,0.273086995803577,0.106417359187442,0.14456296942399,0.0682717489508943,2.39427516158818,4.33628198087036,0.452268342306001,2.88734715819575,1.90120316498062,3.17790766083743,3.6700916416717,2.68572368000316,3.30287227770624,3.05294304396862
985000,0.413568773234201,0.983319347719482,0,0.558227407045592,0.26891013942281,0.10339219330855,0.139556851761398,0.0672275348557025,2.48420074349442,4.35906046851434,0.609341018474504,2.96022421508881,2.00817727190003,3.16820414558219,3.64113666928725,2.69527162187713,3.28828085252707,3.04812743863731
990000,0.387304507819687,0.94843399410214,0,0.52977426302834,0.244834752611035,0.0968261269549218,0.132443565757085,0.0612086881527587,2.28242870285189,4.18141902976691,0.383438375936865,2.76457889034533,1.80027851535845,3.17645652928041,3.66351733683882,2.689395721722,3.30012038177959,3.05279267678123
995000,0.390221402214022,0.952120591444827,0,0.532886583600261,0.247556220827783,0.0975553505535055,0.133221645900065,0.0618890552069459,2.25922509225092,4.19831554668274,0.320134637819105,2.7515566291313,1.76689355537055,3.22983833300671,3.73870620191764,2.72097046409579,3.35903895869045,3.10063770732297
1000000,0.417769376181474,1.0218479505281,0,0.571143826674411,0.264394925688538,0.104442344045369,0.142785956668603,0.0660987314221344,2.35349716446125,4.37838774803988,0.328606580882612,2.86761319796005,1.83938113096245,3.2151889999332,3.7571051495271,2.67327285033929,3.35278052392842,3.07759747593797


==> datasets/5step.csv <==
time_step,score_mean,score_plus_std,score_minus_std, 0_mean, 0_plus_std, 0_minus_std,exit_rate_mean,exit_rate_plus_std,exit_rate_minus_std
0,-1.00185185185185,-0.804475046620544,-1.19922865708316,0,0,0,0,0,0
5000,-0.996201329534663,-0.769670195106852,-1.22273246396247,0,0,0,0,0,0
10000,-0.993762993762994,-0.739839406228214,-1.24768658129777,0,0,0,0,0,0
15000,-0.983888292158969,-0.745708987734073,-1.22206759658387,0,0,0,0,0,0
20000,-0.996756756756757,-0.78613443039565,-1.20737908311786,0,0,0,0,0,0
25000,-0.986725663716814,-0.725031913297706,-1.24841941413592,0,0,0,0,0,0
30000,-0.970285714285714,-0.732958326520779,-1.20761310205065,0,0,0,0,0,0
35000,-0.968361581920904,-0.673008958302901,-1.26371420553891,0,0,0,0,0,0
40000,-0.955314009661836,-0.687430960323663,-1.22319705900001,0,0,0,0,0,0
45000,-0.958230958230958,-0.663588655066449,-1.25287326139547,0,0,0,0,0,0
50000,-0.950064020486556,-0.623755025822469,-1.27637301515064,0,0,0,0,0,0
55000,-0.940127388535032,-0.636690470307702,-1.24356430676236,0,0,0,0,0,0
60000,-0.945406125166445,-0.638243516478855,-1.25256873385404,0.00133155792276964,0.037822076181211,0,0.00033288948069241,0.00945551904530275,0
65000,-0.923728813559322,-0.591828971958574,-1.25562865516007,0,0,0,0,0,0
70000,-0.928263988522238,-0.596919636472564,-1.25960834057191,0,0,0,0,0,0
75000,-0.925457102672293,-0.587590501691023,-1.26332370365356,0,0,0,0,0,0
80000,-0.921167883211679,-0.601850570283888,-1.24048519613947,0,0,0,0,0,0
85000,-0.930651872399445,-0.60891053041982,-1.25239321437907,0.0013869625520111,0.038628908688204,0,0.000346740638002774,0.00965722717205099,0
90000,-0.909221902017291,-0.575280941057041,-1.24316286297754,0,0,0,0,0,0
95000,-0.935158501440922,-0.574619117628677,-1.29569788525317,0,0,0,0,0,0
100000,-0.946327683615819,-0.614259346599264,-1.27839602063237,0,0,0,0,0,0
105000,-0.918194640338505,-0.563135782442939,-1.27325349823407,0,0,0,0,0,0
110000,-0.950634696755994,-0.633354111985352,-1.26791528152664,0,0,0,0,0,0
115000,-0.933518005540166,-0.574738938102386,-1.29229707297795,0,0,0,0,0,0
120000,-0.945113788487282,-0.641538874632914,-1.24868870234165,0,0,0,0,0,0
125000,-0.944444444444444,-0.603094392698104,-1.28579449619078,0,0,0,0,0,0
130000,-0.947586206896552,-0.615157765998703,-1.2800146477944,0,0,0,0,0,0
135000,-0.947297297297297,-0.650848777726227,-1.24374581686837,0,0,0,0,0,0
140000,-0.963060686015831,-0.683965859234465,-1.2421555127972,0,0,0,0,0,0
145000,-0.990909090909091,-0.704828988009824,-1.27698919380836,0,0,0,0,0,0
150000,-0.945736434108527,-0.641134111913895,-1.25033875630316,0.00129198966408269,0.0372362473985621,0,0.000322997416020672,0.00930906184964053,0
155000,-0.952624839948784,-0.625933738537741,-1.27931594135983,0.00128040973111396,0.0370632230793396,0,0.000320102432778489,0.0092658057698349,0
160000,-0.942126514131898,-0.612724049094668,-1.27152897916913,0,0,0,0,0,0
165000,-0.954239569313594,-0.61291634477802,-1.29556279384917,0.00134589502018843,0.0380323369325411,0,0.000336473755047106,0.00950808423313528,0
170000,-0.948369565217391,-0.63967901616792,-1.25706011426686,0,0,0,0,0,0
175000,-0.902474526928675,-0.501190521250464,-1.30375853260689,0,0,0,0,0,0
180000,-0.911966987620358,-0.525619595434741,-1.29831437980597,0.00137551581843191,0.0384634628960461,0,0.000343878954607978,0.00961586572401154,0
185000,-0.961038961038961,-0.614297483646155,-1.30778043843177,0.00118063754427391,0.0355410441814764,0,0.000295159386068477,0.0088852610453691,0
190000,-0.870317002881844,-0.439993572956725,-1.30064043280696,0,0,0,0,0,0
195000,-0.889196675900277,-0.472593054845066,-1.30580029695549,0.00138504155124654,0.0386011879294859,0,0.000346260387811634,0.00965029698237147,0
200000,-0.846875,-0.377143697990397,-1.3166063020096,0.0015625,0.0410909707521048,0,0.000390625,0.0102727426880262,0
205000,-0.867625899280576,-0.415570741572269,-1.31968105698888,0.00287769784172662,0.0564832134445989,0,0.000719424460431655,0.0141208033611497,0
210000,-0.877873563218391,-0.424875154731719,-1.33087197170506,0,0,0,0,0,0
215000,-0.91048951048951,-0.528339964565353,-1.29263905641367,0,0,0,0,0,0
220000,-0.877717391304348,-0.395383827302798,-1.3600509553059,0.00407608695652174,0.067833404681178,0,0.00101902173913043,0.0169583511702945,0
225000,-0.830747531734838,-0.364833534481682,-1.29666152898799,0.00423131170662906,0.0691879037408539,0,0.00105782792665726,0.0172969759352135,0
230000,-0.834310850439883,-0.322659345023194,-1.34596235585657,0.00293255131964809,0.0570458128817454,0,0.000733137829912024,0.0142614532204364,0
235000,-0.81145251396648,-0.227822578786296,-1.39508244914667,0.00418994413407821,0.0688291273794306,0,0.00104748603351955,0.0172072818448576,0
240000,-0.809593023255814,-0.230912239187981,-1.38827380732365,0.00436046511627907,0.0702980939384375,0,0.00109011627906977,0.0175745234846094,0
245000,-0.758725341426404,-0.153985540454422,-1.36346514239839,0.00303490136570561,0.0580829626721647,0,0.000758725341426404,0.0145207406680412,0
250000,-0.778816199376947,-0.192184176750173,-1.36544822200372,0,0,0,0,0,0
255000,-0.74671052631579,-0.137888208570918,-1.35553284406066,0.00657894736842105,0.0874889713320982,0,0.00164473684210526,0.0218722428330246,0
260000,-0.703703703703704,-0.0417378901095478,-1.36566951729786,0.00168350168350168,0.0427139986766126,0,0.000420875420875421,0.0106784996691531,0
265000,-0.691252144082333,-0.0172052977201858,-1.36529899044448,0.00171526586620926,0.0431310341943384,0,0.000428816466552316,0.0107827585485846,0
270000,-0.743718592964824,-0.106783628572751,-1.3806535573569,0.0016750418760469,0.0426023173295498,0,0.000418760469011725,0.0106505793323875,0
275000,-0.680811808118081,-0.00405149947835004,-1.35757211675781,0.00553505535055351,0.0797953612933755,0,0.00138376383763838,0.0199488403233439,0
280000,-0.728522336769759,-0.0632974524935627,-1.39374722104596,0.00859106529209622,0.100959450268219,0,0.00214776632302406,0.0252398625670548,0
285000,-0.661141804788214,0.0283284074626413,-1.35061201703907,0,0,0,0,0,0
290000,-0.663652802893309,0.0452954655661957,-1.37260107135281,0.0054249547920434,0.078945694442423,0,0.00135623869801085,0.0197364236106058,0
295000,-0.630268199233717,0.0944552736800183,-1.35499167214745,0.00383141762452107,0.0656704316524948,0,0.000957854406130268,0.0164176079131237,0
300000,-0.63821892393321,0.0628857410346766,-1.3393235889011,0.00185528756957328,0.0449283367949681,0,0.000463821892393321,0.011232084198742,0
305000,-0.633699633699634,0.0941726289367867,-1.36157189633605,0.0054945054945055,0.0794833031032644,0,0.00137362637362637,0.0198708257758161,0
310000,-0.629695885509839,0.12325178470834,-1.38264355572802,0.00715563506261181,0.0915189203611421,0,0.00178890876565295,0.0228797300902855,0
315000,-0.600393700787402,0.137266015157755,-1.33805341673256,0.0078740157480315,0.0963467456644953,0,0.00196850393700787,0.0240866864161238,0
320000,-0.598814229249012,0.137189548907387,-1.33481800740541,0.00395256916996047,0.0667597526788315,0,0.000988142292490119,0.0166899381697079,0
325000,-0.597249508840865,0.118759978010102,-1.31325899569183,0.00392927308447937,0.0665514600068713,0,0.000982318271119843,0.0166378650017178,0
330000,-0.595833333333333,0.111408754576896,-1.30307542124356,0.00833333333333333,0.0993341095197346,0,0.00208333333333333,0.0248335273799336,0
335000,-0.535398230088496,0.212746005146438,-1.28354246532343,0.00442477876106195,0.070870002228821,0,0.00110619469026549,0.0177175005572052,0
340000,-0.59748427672956,0.10173044055384,-1.29669899401296,0.00838574423480084,0.0996704247983538,0,0.00209643605870021,0.0249176061995885,0
345000,-0.595959595959596,0.169160488277827,-1.36107968019702,0.00606060606060606,0.083752749768731,0,0.00151515151515152,0.0209381874421827,0
350000,-0.514038876889849,0.241401345246388,-1.26947909902609,0.00215982721382289,0.0486337684478402,0,0.000539956803455724,0.01215844211196,0
355000,-0.53125,0.280371292952124,-1.34287129295212,0.00625,0.085141723055065,0,0.0015625,0.0212854307637663,0
360000,-0.55863539445629,0.186200855907283,-1.30347164481986,0,0,0,0,0,0
365000,-0.53347280334728,0.255556315248823,-1.32250192194338,0.00209205020920502,0.0478309855838398,0,0.000523012552301255,0.01195774639596,0
370000,-0.528384279475983,0.246114929608619,-1.30288348856058,0.00436681222707424,0.0703763330499738,0,0.00109170305676856,0.0175940832624935,0
375000,-0.55125284738041,0.145439944947129,-1.24794563970795,0,0,0,0,0,0
380000,-0.506849315068493,0.245689411904741,-1.25938804204173,0,0,0,0,0,0
385000,-0.469525959367946,0.31830369647923,-1.25735561521512,0.00451467268623025,0.0716299354409304,0,0.00112866817155756,0.0179074838602326,0
390000,-0.407142857142857,0.421028448952704,-1.23531416323842,0.00238095238095238,0.051175956028379,0,0.000595238095238095,0.0127939890070948,0
395000,-0.363855421686747,0.534422360636574,-1.26213320401007,0,0,0,0,0,0
400000,-0.165354330708661,0.819508306207288,-1.15021696762461,0.010498687664042,0.112556530516745,0,0.0026246719160105,0.0281391326291861,0
405000,-0.236318407960199,0.668847909879828,-1.14148472580023,0.00746268656716418,0.0936338313041529,0,0.00186567164179104,0.0234084578260382,0
410000,-0.191709844559585,0.75053598255138,-1.13395567167055,0.00518134715025907,0.0770693788781687,0,0.00129533678756477,0.0192673447195422,0
415000,-0.183246073298429,0.754687063556359,-1.12117921015322,0.0104712041884817,0.112396440326549,0,0.00261780104712042,0.0280991100816372,0
420000,-0.114795918367347,0.860387432054418,-1.08997926878911,0.0076530612244898,0.0949108123487876,0,0.00191326530612245,0.0237277030871969,0
425000,-0.0849315068493151,0.89895951734676,-1.06882253104539,0.00547945205479452,0.0794010227570161,0,0.00136986301369863,0.019850255689254,0
430000,-0.0602094240837696,1.00660714582022,-1.12702599398776,0.00785340314136126,0.0962399288566578,0,0.00196335078534031,0.0240599822141645,0
435000,-0.0133689839572193,1.03112783562299,-1.05786580353743,0.0053475935828877,0.0783767444123286,0,0.00133689839572193,0.0195941861030822,0
440000,0.0853994490358127,1.18078481864575,-1.00998592057412,0.00550964187327824,0.0796340094463202,0,0.00137741046831956,0.0199085023615801,0
445000,0.108695652173913,1.21804675729008,-1.00065545294225,0.00271739130434783,0.0548459948186165,0,0.000679347826086957,0.0137114987046541,0
450000,0.0921787709497207,1.1292481450607,-0.944890603161256,0.0111731843575419,0.116431400435986,0,0.00279329608938548,0.0291078501089964,0
455000,0.252840909090909,1.32368896225511,-0.818007144073289,0.00284090909090909,0.0561410881798117,0,0.000710227272727273,0.0140352720449529,0
460000,0.454545454545455,1.57723321500543,-0.668142305914519,0.00293255131964809,0.0570855874270363,0,0.000733137829912024,0.0142713968567591,0
465000,0.365217391304348,1.43540348778104,-0.704968705172341,0.00869565217391304,0.101674660862019,0,0.00217391304347826,0.0254186652155047,0
470000,0.641509433962264,1.71180240878794,-0.428783540863411,0.0157232704402516,0.140322104910786,0,0.00393081761006289,0.0350805262276965,0
475000,0.667721518987342,1.69452231340098,-0.359079275426297,0.0284810126582278,0.195087391145434,0,0.00712025316455696,0.0487718477863584,0
480000,0.708333333333333,1.76075105713909,-0.344084390472425,0.0256410256410256,0.183956838011531,0,0.00641025641025641,0.0459892095028828,0
485000,0.582278481012658,1.60093112285963,-0.436374160834312,0.00632911392405063,0.0857584630268534,0,0.00158227848101266,0.0214396157567134,0
490000,0.741721854304636,1.75959257927092,-0.276148870661651,0.0264900662251656,0.206819033520614,0,0.00662251655629139,0.0517047583801534,0
495000,0.790540540540541,1.77346856610276,-0.192387485021677,0.0405405405405405,0.238097771154463,0,0.0101351351351351,0.0595244427886157,0
500000,0.676375404530744,1.78659584077547,-0.433845031713985,0.0388349514563107,0.232349780098199,0,0.00970873786407767,0.0580874450245499,0
505000,0.666666666666667,1.74578768142922,-0.412454348095887,0.0550161812297735,0.283397874430577,0,0.0137540453074434,0.0708494686076441,0
510000,0.676567656765677,1.7286920141749,-0.375556700643543,0.0528052805280528,0.276819792767501,0,0.0132013201320132,0.0692049481918753,0
515000,0.771704180064309,1.81402014476637,-0.270611784637755,0.0707395498392283,0.327542033896258,0,0.0176848874598071,0.0818855084740646,0
520000,0.460176991150442,1.63210251610375,-0.71174853380286,0.0471976401179941,0.259572474527047,0,0.0117994100294985,0.0648931186317616,0
525000,0.632075471698113,1.73548691557357,-0.471335972177348,0.0220125786163522,0.168968139075277,0,0.00550314465408805,0.0422420347688192,0
530000,0.649230769230769,1.79320627684153,-0.49474473837999,0.0184615384615385,0.153282301612613,0,0.00461538461538462,0.0383205754031533,0
535000,0.698757763975155,1.81194619510215,-0.414430667151842,0.0248447204968944,0.18073870792014,0,0.0062111801242236,0.0451846769800351,0
540000,0.823343848580442,2.04822727821941,-0.40153958105853,0.0378548895899054,0.229001838536318,0,0.00946372239747634,0.0572504596340796,0
545000,0.900641025641026,2.12462412846409,-0.323342077182038,0.0641025641025641,0.309431588644695,0,0.016025641025641,0.0773578971611737,0
550000,0.829113924050633,2.03856368993033,-0.380335841829066,0.0537974683544304,0.279772906252563,0,0.0134493670886076,0.0699432265631409,0
555000,0.796116504854369,1.96408085090919,-0.371847841200457,0.058252427184466,0.292852503514153,0,0.0145631067961165,0.0732131258785382,0
560000,0.743506493506494,1.93349871008933,-0.446485723076342,0.12987012987013,0.466577673666663,0,0.0324675324675325,0.116644418416666,0
565000,0.884984025559105,2.09108420546738,-0.321116154349168,0.121405750798722,0.448526942318289,0,0.0303514376996805,0.112131735579572,0
570000,0.738562091503268,1.8326369942651,-0.355512811258566,0.0947712418300654,0.388149719405845,0,0.0236928104575163,0.0970374298514613,0
575000,0.839506172839506,2.1296861840248,-0.450673838345789,0.126543209876543,0.459518019934779,0,0.0316358024691358,0.114879504983695,0
580000,0.873065015479876,2.11392684986481,-0.367796818905061,0.145510835913313,0.4986730842355,0,0.0363777089783282,0.124668271058875,0
585000,1.04333333333333,2.22914221248791,-0.142475545821241,0.15,0.507668032405305,0,0.0375,0.126917008101326,0
590000,0.89622641509434,2.12106847881791,-0.328615648629226,0.135220125786164,0.4777176082941,0,0.0338050314465409,0.119429402073525,0
595000,0.993650793650794,2.27555237376764,-0.288250786466048,0.158730158730159,0.524735849679493,0,0.0396825396825397,0.131183962419873,0
600000,1.13804713804714,2.35911787351406,-0.0830235974197884,0.154882154882155,0.517285081658252,0,0.0387205387205387,0.129321270414563,0
605000,0.803030303030303,2.02863972243232,-0.422579116371718,0.103030303030303,0.41731517998331,0,0.0257575757575758,0.104328794995828,0
610000,0.8375,2.09139674746031,-0.416396747460307,0.109375,0.421972947032651,0,0.02734375,0.105493236758163,0
615000,1.00647249190939,2.16583171794228,-0.152886734123514,0.132686084142395,0.481896094961629,0,0.0331715210355987,0.120474023740407,0
620000,1.003300330033,2.16419274148212,-0.157592081416118,0.151815181518152,0.511250452566214,0,0.037953795379538,0.127812613141554,0
625000,1.14569536423841,2.36784613435451,-0.0764554058776916,0.175496688741722,0.556519422852516,0,0.0438741721854305,0.139129855713129,0
630000,1.23489932885906,2.44867692398811,0.0211217337300111,0.261744966442953,0.702068893033495,0,0.0654362416107383,0.175517223258374,0
635000,1.09836065573771,2.37446850818534,-0.17774719670993,0.209836065573771,0.633520142122927,0,0.0524590163934426,0.158380035530732,0
640000,1.15755627009646,2.54095990672008,-0.225847366527159,0.344051446945338,0.819874995078022,0,0.0860128617363344,0.204968748769506,0
645000,1.06687898089172,2.44400329564287,-0.310245333859432,0.248407643312102,0.695707686352222,0,0.0621019108280255,0.173926921588056,0
650000,1.17218543046358,2.53012793020756,-0.185757069280409,0.245033112582781,0.675853814621611,0,0.0612582781456954,0.168963453655403,0
655000,1.09872611464968,2.48088016168322,-0.283427932383854,0.273885350318471,0.741514336377497,0,0.0684713375796178,0.185378584094374,0
660000,1.0224358974359,2.33872385339991,-0.293852058528113,0.205128205128205,0.617445766350068,0,0.0512820512820513,0.154361441587517,0
665000,1.00325732899023,2.35484407824273,-0.34832942026227,0.228013029315961,0.670964685554339,0,0.0570032573289902,0.167741171388585,0
670000,0.834394904458599,2.09752218516245,-0.428732376245249,0.171974522292994,0.549935149568558,0,0.0429936305732484,0.137483787392139,0
675000,1.01602564102564,2.32013720958995,-0.288085927538664,0.173076923076923,0.551998417435537,0,0.0432692307692308,0.137999604358884,0
680000,1.21135646687697,2.71540071607375,-0.29268778231981,0.26813880126183,0.711829457456842,0,0.0670347003154574,0.177957364364211,0
685000,1.30666666666667,2.75567355372807,-0.142340220394742,0.276666666666667,0.724764342752212,0,0.0691666666666667,0.181191085688053,0
690000,1.20512820512821,2.76721086437337,-0.356954454116962,0.272435897435897,0.718364058845444,0,0.0681089743589744,0.179591014711361,0
695000,1.42443729903537,2.99839294513681,-0.149518347066075,0.318327974276527,0.784906220477332,0,0.0795819935691318,0.196226555119333,0
700000,1.38461538461538,2.91863072581293,-0.149399956582165,0.230769230769231,0.652771102820577,0,0.0576923076923077,0.163192775705144,0
705000,1.38853503184713,2.8280489786091,-0.050978914914829,0.207006369426752,0.612813205812862,0,0.0517515923566879,0.153203301453215,0
710000,1.54054054054054,2.93728434888461,0.143796732196468,0.236486486486486,0.662130349500921,0,0.0591216216216216,0.16553258737523,0
715000,1.58724832214765,3.07596180151511,0.0985348427801893,0.25503355704698,0.691646822593594,0,0.063758389261745,0.172911705648398,0
720000,1.45806451612903,3.00239839051154,-0.0862693582534795,0.209677419354839,0.625275276005791,0,0.0524193548387097,0.156318819001448,0
725000,1.5114006514658,2.98303894724175,0.039762355689847,0.192182410423453,0.586841350567979,0,0.0480456026058632,0.146710337641995,0
730000,1.70666666666667,3.14919634114876,0.264136992184569,0.246666666666667,0.67845793710449,0,0.0616666666666667,0.169614484276123,0
735000,1.51315789473684,2.93196993956566,0.094345849908025,0.174342105263158,0.554371062041813,0,0.0435855263157895,0.138592765510453,0
740000,1.26948051948052,2.63283659710938,-0.0938755581483395,0.149350649350649,0.506364459108596,0,0.0373376623376623,0.126591114777149,0
745000,1.27666666666667,2.64769594906714,-0.0943626157338056,0.136666666666667,0.480735701247539,0,0.0341666666666667,0.120183925311885,0
750000,1.4031746031746,2.84614220325935,-0.0397929969101487,0.203174603174603,0.606176181291131,0,0.0507936507936508,0.151544045322783,0
755000,1.41254125412541,2.79050445881962,0.0345780494312022,0.188118811881188,0.579572325579383,0,0.047029702970297,0.144893081394846,0
760000,1.22741433021807,2.61980296343762,-0.16497430300148,0.146417445482866,0.500493620471673,0,0.0366043613707165,0.125123405117918,0
765000,1.4020618556701,2.73591647589107,0.0682072354491359,0.175257731958763,0.556100063667103,0,0.0438144329896907,0.139025015916776,0
770000,1.38762214983713,2.82119823982409,-0.0459539401498232,0.201954397394137,0.604068204982829,0,0.0504885993485342,0.151017051245707,0
775000,1.15923566878981,2.55758958076368,-0.239118243184059,0.136942675159236,0.481278239295331,0,0.0342356687898089,0.120319559823833,0
780000,1.25666666666667,2.61199390709647,-0.0986605737631343,0.156666666666667,0.520760202127134,0,0.0391666666666667,0.130190050531784,0
785000,1.10169491525424,2.34565878011644,-0.142268949607962,0.108474576271186,0.419981848760964,0,0.0271186440677966,0.104995462190241,0
790000,1.04838709677419,2.39973090062589,-0.302956707077503,0.154838709677419,0.51717445278003,0,0.0387096774193548,0.129293613195008,0
795000,1.13375796178344,2.48841171498778,-0.220895791420896,0.146496815286624,0.500664816146775,0,0.0366242038216561,0.125166204036694,0
800000,1.35785953177258,2.77764899307684,-0.0619299295316893,0.260869565217391,0.700714618445388,0,0.0652173913043478,0.175178654611347,0
805000,1.15030674846626,2.60276881663259,-0.302155319700072,0.214723926380368,0.625985868562362,0,0.053680981595092,0.15649646714059,0
810000,1.44897959183673,2.81748777773559,0.0804714059378751,0.255102040816327,0.691763853939697,0,0.0637755102040816,0.172940963484924,0
815000,1.38741721854305,2.80124567880666,-0.0264112417205649,0.241721854304636,0.670559054539009,0,0.0604304635761589,0.167639763634752,0
820000,1.31290322580645,2.74829542562623,-0.122488974013331,0.193548387096774,0.589266147874328,0,0.0483870967741936,0.147316536968582,0
825000,1.33653846153846,2.69941732008821,-0.0263403970112885,0.173076923076923,0.551998417435537,0,0.0432692307692308,0.137999604358884,0
830000,1.52090032154341,2.95506203905216,0.0867386040346616,0.241157556270096,0.669632659170629,0,0.0602893890675241,0.167408164792657,0
835000,1.45573770491803,2.90629619425067,0.00517921558539691,0.259016393442623,0.697830978275386,0,0.0647540983606557,0.174457744568846,0
840000,1.49180327868852,2.92247011368274,0.0611364436943067,0.255737704918033,0.692729737154476,0,0.0639344262295082,0.173182434288619,0
845000,1.4640522875817,2.88762960461963,0.0404749705437684,0.222222222222222,0.638642914645551,0,0.0555555555555556,0.159660728661388,0
850000,1.49174917491749,2.89624688501643,0.087251464818555,0.264026402640264,0.70556903177173,0,0.066006600660066,0.176392257942933,0
855000,1.45424836601307,2.87061577820131,0.0378809538248373,0.212418300653595,0.622107548973072,0,0.0531045751633987,0.155526887243268,0
860000,1.29283489096573,2.766004857663,-0.180335075731531,0.230529595015576,0.652358981323178,0,0.0576323987538941,0.163089745330795,0
865000,1.05882352941176,2.49470181036232,-0.377054751538789,0.164086687306502,0.53501554310564,0,0.0410216718266254,0.13375388577641,0
870000,1.21103896103896,2.61980914979622,-0.197731227718298,0.207792207792208,0.614179720028928,0,0.051948051948052,0.153544930007232,0
875000,1.39542483660131,2.90077441723224,-0.109924744029621,0.281045751633987,0.731291824097454,0,0.0702614379084967,0.182822956024363,0
880000,1.42953020134228,2.79161927597468,0.0674411267098789,0.228187919463087,0.648558212683949,0,0.0570469798657718,0.162139553170987,0
885000,1.43548387096774,2.94297291832243,-0.0720051763869483,0.225806451612903,0.644594765368406,0,0.0564516129032258,0.161148691342101,0
890000,1.42628205128205,2.90093879065207,-0.0483746880879659,0.275641025641026,0.723195551931179,0,0.0689102564102564,0.180798887982795,0
895000,1.43260188087774,2.93134447800684,-0.0661407162513574,0.269592476489028,0.714037742420197,0,0.0673981191222571,0.178509435605049,0
900000,1.41875,3.0355577802012,-0.198057780201197,0.25625,0.693495223621639,0,0.0640625,0.17337380590541,0
905000,1.371875,2.9621539280392,-0.218403928039203,0.28125,0.731563370511516,0,0.0703125,0.182890842627879,0
910000,1.43492063492064,2.988031211098,-0.118189941256731,0.285714285714286,0.738187018769357,0,0.0714285714285714,0.184546754692339,0
915000,1.48196721311475,2.96226636903789,0.00166805719161878,0.314754098360656,0.7799351842003,0,0.0786885245901639,0.194983796050075,0
920000,1.50328947368421,2.999154743696,0.0074242036724208,0.279605263157895,0.729150514247803,0,0.0699013157894737,0.182287628561951,0
925000,1.42903225806452,3.01572725149971,-0.157662735370673,0.251612903225806,0.686254419569342,0,0.0629032258064516,0.171563604892336,0
930000,1.30225080385852,2.8279324859138,-0.223430878196759,0.254019292604502,0.690029339411817,0,0.0635048231511254,0.172507334852954,0
935000,1.3208722741433,2.84561626470701,-0.203871716420401,0.258566978193146,0.697097695510819,0,0.0646417445482866,0.174274423877705,0
940000,1.31935483870968,2.85994257904001,-0.221232901620656,0.235483870967742,0.660470744625134,0,0.0588709677419355,0.165117686156283,0
945000,1.30555555555556,2.80142189285686,-0.190310781745745,0.237654320987654,0.663958974053807,0,0.0594135802469136,0.165989743513452,0
950000,1.29393939393939,2.81829872300092,-0.230419935122129,0.224242424242424,0.641958244389806,0,0.0560606060606061,0.160489561097452,0
955000,1.05438066465257,2.52223949284546,-0.41347816354032,0.16012084592145,0.527394153312154,0,0.0400302114803625,0.131848538328039,0
960000,1.21495327102804,2.72757539863777,-0.297668856581691,0.196261682242991,0.594050547482342,0,0.0490654205607477,0.148512636870586,0
965000,1.26837060702875,2.77205930764602,-0.235318093588516,0.150159744408946,0.507959699318484,0,0.0375399361022364,0.126989924829621,0
970000,1.00625,2.44026086025714,-0.42776086025714,0.15,0.507630656572358,0,0.0375,0.12690766414309,0
975000,1.30392156862745,2.69090472490425,-0.0830615876493526,0.196078431372549,0.601918156329263,0,0.0490196078431373,0.150479539082316,0
980000,1.078125,2.49349835703761,-0.337248357037609,0.109375,0.421972947032651,0,0.02734375,0.105493236758163,0
985000,1.40655737704918,2.80390788365405,0.00920687044431023,0.186885245901639,0.577345252039839,0,0.0467213114754098,0.14433631300996,0
990000,1.32247557003257,2.78784366557955,-0.142892525514405,0.198697068403909,0.59836800669308,0,0.0496742671009772,0.14959200167327,0
995000,1.35015772870662,2.85345841377481,-0.153142956361559,0.189274447949527,0.581620253842732,0,0.0473186119873817,0.145405063460683,0
1000000,1.56666666666667,3.1862476327171,-0.0529142993837626,0.233333333333333,0.65770284856577,0,0.0583333333333333,0.164425712141442,0


==> datasets/7step.csv <==
time_step,score_mean,score_plus_std,score_minus_std, 0_mean, 0_plus_std, 0_minus_std,exit_rate_mean,exit_rate_plus_std,exit_rate_minus_std
0,-1.0037037037037,-0.775812701079278,-1.23159470632813,0,0,0,0,0,0
5000,-0.996146435452794,-0.76798328318694,-1.22430958771865,0,0,0,0,0,0
10000,-0.994818652849741,-0.79374762726908,-1.1958896784304,0,0,0,0,0,0
15000,-0.962882096069869,-0.673284690829902,-1.25247950130984,0,0,0,0,0,0
20000,-0.978540772532189,-0.701276990970883,-1.25580455409349,0,0,0,0,0,0
25000,-0.983480176211454,-0.746929712276036,-1.22003064014687,0,0,0,0,0,0
30000,-0.960927960927961,-0.654617607362597,-1.26723831449333,0,0,0,0,0,0
35000,-0.95260663507109,-0.656118160317456,-1.24909510982472,0,0,0,0,0,0
40000,-0.929032258064516,-0.609357087429781,-1.24870742869925,0,0,0,0,0,0
45000,-0.926729986431479,-0.580862654986306,-1.27259731787665,0,0,0,0,0,0
50000,-0.931972789115646,-0.617476003533675,-1.24646957469762,0,0,0,0,0,0
55000,-0.902332361516035,-0.538941461370107,-1.26572326166196,0,0,0,0,0,0
60000,-0.875576036866359,-0.466220710706244,-1.28493136302647,0,0,0,0,0,0
65000,-0.86084142394822,-0.434724125399519,-1.28695872249692,0,0,0,0,0,0
70000,-0.849087893864013,-0.443014814132749,-1.25516097359528,0.00165837479270315,0.0423815229114716,0,0.000414593698175788,0.0105953807278679,0
75000,-0.884792626728111,-0.491856055208153,-1.27772919824807,0,0,0,0,0,0
80000,-0.872964169381108,-0.460888681729624,-1.28503965703259,0,0,0,0,0,0
85000,-0.829113924050633,-0.36907137141696,-1.28915647668431,0,0,0,0,0,0
90000,-0.854026845637584,-0.460165684307667,-1.2478880069675,0,0,0,0,0,0
95000,-0.835616438356164,-0.412811993288746,-1.25842088342358,0,0,0,0,0,0
100000,-0.843853820598007,-0.429224785797594,-1.25848285539842,0,0,0,0,0,0
105000,-0.836206896551724,-0.413534145852334,-1.25887964725111,0,0,0,0,0,0
110000,-0.829565217391304,-0.351296360122343,-1.30783407466027,0,0,0,0,0,0
115000,-0.854864433811802,-0.44377093474008,-1.26595793288352,0,0,0,0,0,0
120000,-0.85146804835924,-0.449857423872649,-1.25307867284583,0,0,0,0,0,0
125000,-0.829145728643216,-0.361083780695306,-1.29720767659113,0.0016750418760469,0.0426023173295498,0,0.000418760469011725,0.0106505793323875,0
130000,-0.81216457960644,-0.349824263554411,-1.27450489565847,0,0,0,0,0,0
135000,-0.839350180505415,-0.391930077290026,-1.2867702837208,0,0,0,0,0,0
140000,-0.852348993288591,-0.397668920319379,-1.3070290662578,0.00167785234899329,0.0426394483749453,0,0.000419463087248322,0.0106598620937363,0
145000,-0.876823338735819,-0.45686938767349,-1.29677728979815,0,0,0,0,0,0
150000,-0.894736842105263,-0.528845189236855,-1.26062849497367,0,0,0,0,0,0
155000,-0.843697478991597,-0.382284290461848,-1.30511066752135,0,0,0,0,0,0
160000,-0.854545454545455,-0.425469749960703,-1.28362115913021,0,0,0,0,0,0
165000,-0.847154471544716,-0.436322868095274,-1.25798607499416,0,0,0,0,0,0
170000,-0.85472972972973,-0.436234405615052,-1.27322505384441,0,0,0,0,0,0
175000,-0.863481228668942,-0.464597105029658,-1.26236535230823,0,0,0,0,0,0
180000,-0.837931034482759,-0.373727969287788,-1.30213409967773,0.00172413793103448,0.0432468778579044,0,0.000431034482758621,0.0108117194644761,0
185000,-0.858803986710964,-0.444825403120861,-1.27278257030107,0,0,0,0,0,0
190000,-0.828264758497317,-0.369355703046059,-1.28717381394857,0.00178890876565295,0.0440844022094343,0,0.000447227191413238,0.0110211005523586,0
195000,-0.834205933682374,-0.36626601370761,-1.30214585365714,0,0,0,0,0,0
200000,-0.801094890510949,-0.349975334442037,-1.25221444657986,0.00182481751824818,0.0445427004040862,0,0.000456204379562044,0.0111356751010216,0
205000,-0.776515151515152,-0.288268495885087,-1.26476180714522,0,0,0,0,0,0
210000,-0.736514522821577,-0.237998337003567,-1.23503070863959,0,0,0,0,0,0
215000,-0.683438155136268,-0.150491767837879,-1.21638454243466,0,0,0,0,0,0
220000,-0.599033816425121,0.00249694582530935,-1.20056457867555,0,0,0,0,0,0
225000,-0.727822580645161,-0.203165793577313,-1.25247936771301,0,0,0,0,0,0
230000,-0.688524590163934,-0.170560367713144,-1.20648881261472,0.00204918032786885,0.0473170533491282,0,0.000512295081967213,0.011829263337282,0
235000,-0.604966139954853,-0.0505330095090155,-1.15939927040069,0,0,0,0,0,0
240000,-0.524296675191816,-0.00414092537658917,-1.04445242500704,0,0,0,0,0,0
245000,-0.567058823529412,-0.0211935256596679,-1.11292412139916,0,0,0,0,0,0
250000,-0.575471698113208,-0.0349507479713437,-1.11599264825507,0,0,0,0,0,0
255000,-0.559734513274336,0.0347470718745541,-1.15421609842323,0,0,0,0,0,0
260000,-0.597430406852248,-0.0145617490121451,-1.18029906469235,0,0,0,0,0,0
265000,-0.504524886877828,0.117247414020032,-1.12629718777569,0,0,0,0,0,0
270000,-0.454106280193237,0.188655653909435,-1.09686821429591,0,0,0,0,0,0
275000,-0.407792207792208,0.247666885802979,-1.06325130138739,0,0,0,0,0,0
280000,-0.472361809045226,0.148833876992096,-1.09355749508255,0,0,0,0,0,0
285000,-0.336088154269972,0.296797993615457,-0.968974302155402,0,0,0,0,0,0
290000,-0.422604422604423,0.249338644917108,-1.09454749012595,0.00245700245700246,0.0520251621666634,0,0.000614250614250614,0.0130062905416659,0
295000,-0.258620689655172,0.391637822296877,-0.908879201607222,0,0,0,0,0,0
300000,-0.22478386167147,0.451970674112458,-0.901538397455397,0.00288184438040346,0.0565646570899053,0,0.000720461095100865,0.0141411642724763,0
305000,-0.167155425219941,0.555324252414994,-0.889635102854877,0.00879765395894428,0.102317186963036,0,0.00219941348973607,0.0255792967407591,0
310000,-0.252808988764045,0.45379405538697,-0.95941203291506,0.00280898876404494,0.0558088827643629,0,0.000702247191011236,0.0139522206910907,0
315000,-0.132530120481928,0.580254883096055,-0.84531512405991,0,0,0,0,0,0
320000,-0.104790419161677,0.668899183708631,-0.878480022031984,0.00598802395209581,0.0832540701702479,0,0.00149700598802395,0.020813517542562,0
325000,-0.124260355029586,0.639886276479938,-0.888406986539109,0,0,0,0,0,0
330000,-0.0382165605095541,0.684622626096239,-0.761055747115347,0,0,0,0,0,0
335000,-0.136498516320475,0.622810905694614,-0.895807938335563,0.0029673590504451,0.0574408301207294,0,0.000741839762611276,0.0143602075301824,0
340000,-0.150602409638554,0.603980525762857,-0.905185345039965,0,0,0,0,0,0
345000,-0.197014925373134,0.497266711136525,-0.891296561882794,0,0,0,0,0,0
350000,-0.190201729106628,0.553649143741864,-0.934052601955121,0.00288184438040346,0.0565646570899054,0,0.000720461095100865,0.0141411642724763,0
355000,-0.115625,0.585296639129958,-0.816546639129958,0,0,0,0,0,0
360000,-0.148148148148148,0.544334460833976,-0.840630757130273,0.00308641975308642,0.0586419753086419,0,0.000771604938271605,0.0146604938271605,0
365000,-0.172727272727273,0.561073561283959,-0.906528106738504,0,0,0,0,0,0
370000,-0.0965732087227414,0.628009064318067,-0.82115548176355,0,0,0,0,0,0
375000,-0.0456026058631922,0.614565632542537,-0.705770844268921,0,0,0,0,0,0
380000,0.0192307692307692,0.76697037559223,-0.728508837130692,0,0,0,0,0,0
385000,0.0864197530864198,0.888082589407288,-0.715243083234449,0.00308641975308642,0.0586419753086419,0,0.000771604938271605,0.0146604938271605,0
390000,0.21160409556314,0.958470944002832,-0.535262752876552,0,0,0,0,0,0
395000,0.204081632653061,0.960747351698276,-0.552584086392154,0,0,0,0,0,0
400000,0.215946843853821,1.01378445295629,-0.581890765248645,0.00332225913621262,0.0609613009066361,0,0.000830564784053156,0.015240325226659,0
405000,0.145569620253165,0.987532175444298,-0.696392934937968,0.00632911392405063,0.0857584630268534,0,0.00158227848101266,0.0214396157567134,0
410000,0.177049180327869,0.980903678041474,-0.626805317385736,0,0,0,0,0,0
415000,0.185064935064935,0.99713050161055,-0.62700063148068,0,0,0,0,0,0
420000,0.125391849529781,0.947615261797875,-0.696831562738314,0.00313479623824451,0.05912404733383,0,0.000783699059561129,0.0147810118334575,0
425000,0.105769230769231,0.938209596592211,-0.726671135053749,0.00320512820512821,0.059818979912358,0,0.000801282051282051,0.0149547449780895,0
430000,0.244897959183673,0.993884411848663,-0.504088493481316,0.0170068027210884,0.146523704860976,0,0.00425170068027211,0.036630926215244,0
435000,0.218120805369128,0.980939757043568,-0.544698146305313,0.00335570469798658,0.0612841493343358,0,0.000838926174496644,0.015321037333584,0
440000,0.258389261744966,1.04784849542024,-0.531069971930303,0.00335570469798658,0.0612841493343358,0,0.000838926174496644,0.015321037333584,0
445000,0.208469055374593,1.02227553229797,-0.605337421548783,0.00651465798045603,0.0870960965906828,0,0.00162866449511401,0.0217740241476707,0
450000,0.22742474916388,0.988330067107812,-0.533480568780053,0.00668896321070234,0.0883377049366562,0,0.00167224080267559,0.0220844262341641,0
455000,0.174050632911392,1.00103063341787,-0.652929367595085,0.00632911392405063,0.0857584630268534,0,0.00158227848101266,0.0214396157567133,0
460000,0.262626262626263,1.04138816877609,-0.516135643523561,0.00336700336700337,0.0613928886855693,0,0.000841750841750842,0.0153482221713923,0
465000,0.307432432432432,1.09509933408663,-0.480234469221764,0,0,0,0,0,0
470000,0.305555555555556,1.09554323047179,-0.484432119360674,0,0,0,0,0,0
475000,0.325423728813559,1.12244053492931,-0.471593077302188,0.00338983050847458,0.0616120814824328,0,0.000847457627118644,0.0154030203706082,0
480000,0.319727891156463,1.14166595346031,-0.502210171147381,0.0102040816326531,0.110873983779722,0,0.00255102040816327,0.0277184959449306,0
485000,0.336734693877551,1.16635540845441,-0.492886020699312,0.0102040816326531,0.110873983779722,0,0.00255102040816327,0.0277184959449306,0
490000,0.337931034482759,1.13776397253377,-0.461901903568253,0.0172413793103448,0.147635950909738,0,0.00431034482758621,0.0369089877274344,0
495000,0.492857142857143,1.30049477560275,-0.314780489888467,0.0357142857142857,0.221623435520224,0,0.00892857142857143,0.055405858880056,0
500000,0.417808219178082,1.31267213837703,-0.477055700020867,0.0273972602739726,0.190915515061704,0,0.00684931506849315,0.0477288787654261,0
505000,0.443333333333333,1.37948332750852,-0.492816660841854,0.0233333333333333,0.174545455560965,0,0.00583333333333333,0.0436363638902412,0
510000,0.417508417508418,1.33326566624377,-0.498248831226933,0.00673400673400673,0.0886562669033692,0,0.00168350168350168,0.0221640667258423,0
515000,0.445901639344262,1.40793993778242,-0.516136659093891,0.039344262295082,0.234076440491686,0,0.00983606557377049,0.0585191101229216,0
520000,0.33125,1.34353736301959,-0.681037363019589,0.034375,0.216850789608111,0,0.00859375,0.0542126974020277,0
525000,0.402027027027027,1.33205123626867,-0.527997182214613,0.0101351351351351,0.110466697240775,0,0.00253378378378378,0.0276166743101939,0
530000,0.442567567567568,1.32367559235871,-0.438540457223577,0.0472972972972973,0.259930807402806,0,0.0118243243243243,0.0649827018507014,0
535000,0.51985559566787,1.33887939206932,-0.299168200733575,0.036101083032491,0.222980385800804,0,0.00902527075812274,0.0557450964502009,0
540000,0.375,1.34043034400671,-0.590430344006713,0.0381944444444445,0.230193474558784,0,0.00954861111111111,0.057548368639696,0
545000,0.292763157894737,1.18819357958607,-0.6026672637966,0.0394736842105263,0.234513798468799,0,0.00986842105263158,0.0586284496171998,0
550000,0.354166666666667,1.27219173976827,-0.563858406434938,0.0416666666666667,0.241840806882504,0,0.0104166666666667,0.0604602017206261,0
555000,0.470383275261324,1.32215694476219,-0.381390394239541,0.0209059233449477,0.164225270170774,0,0.00522648083623693,0.0410563175426935,0
560000,0.376205787781351,1.31116123407119,-0.558749658508492,0.00964630225080386,0.107544555773194,0,0.00241157556270097,0.0268861389432985,0
565000,0.314569536423841,1.26363078626284,-0.634491713415158,0.0132450331125828,0.127757140838271,0,0.0033112582781457,0.0319392852095678,0
570000,0.376712328767123,1.29719637115316,-0.543771713618915,0.0136986301369863,0.130134909474156,0,0.00342465753424658,0.0325337273685389,0
575000,0.444827586206897,1.26755249025957,-0.377897317845776,0.00689655172413793,0.0897982297732725,0,0.00172413793103448,0.0224495574433181,0
580000,0.567474048442907,1.42328396384664,-0.288335866960826,0.00346020761245675,0.0622837370242214,0,0.000865051903114187,0.0155709342560554,0
585000,0.435810810810811,1.32029170885292,-0.448670087231297,0,0,0,0,0,0
590000,0.409722222222222,1.27655750466705,-0.45711306022261,0.0173611111111111,0.148201259405623,0,0.00434027777777778,0.0370503148514057,0
595000,0.404605263157895,1.31880124822571,-0.509590721909925,0.0263157894736842,0.186652416422391,0,0.00657894736842105,0.0466631041055978,0
600000,0.36241610738255,1.26295664914017,-0.538124434375069,0.00335570469798658,0.0612841493343358,0,0.000838926174496644,0.015321037333584,0
605000,0.523972602739726,1.429913650147,-0.381968444667552,0.0171232876712329,0.147076802511712,0,0.00428082191780822,0.036769200627928,0
610000,0.520689655172414,1.43647937066763,-0.395100060322798,0.00689655172413793,0.0897982297732725,0,0.00172413793103448,0.0224495574433181,0
615000,0.48421052631579,1.3341876332329,-0.365766580601316,0.0140350877192982,0.131877481408634,0,0.00350877192982456,0.0329693703521585,0
620000,0.436241610738255,1.24712837354864,-0.374645152072127,0.0100671140939597,0.110063724435806,0,0.00251677852348993,0.0275159311089514,0
625000,0.35973597359736,1.24708036136885,-0.527608414174132,0.0132013201320132,0.127526213266905,0,0.0033003300330033,0.0318815533167263,0
630000,0.419243986254296,1.30758267919122,-0.469094706682629,0.0206185567010309,0.162966947433475,0,0.00515463917525773,0.0407417368583688,0
635000,0.444444444444444,1.37684423496854,-0.487955346079647,0.0235690235690236,0.175527152970754,0,0.00589225589225589,0.0438817882426885,0
640000,0.398671096345515,1.31547618002568,-0.51813398733465,0.0166112956810631,0.144633995772293,0,0.00415282392026578,0.0361584989430732,0
645000,0.410958904109589,1.27784679189507,-0.455928983675892,0.0136986301369863,0.130134909474156,0,0.00342465753424658,0.0325337273685389,0
650000,0.29020979020979,1.08694124337655,-0.506521662956971,0,0,0,0,0,0
655000,0.321799307958478,1.19396269487158,-0.550364078954629,0.00346020761245675,0.0622837370242214,0,0.000865051903114187,0.0155709342560554,0
660000,0.316326530612245,1.12494400969914,-0.492290948474653,0.00340136054421769,0.0617225448961981,0,0.000850340136054422,0.0154306362240495,0
665000,0.316151202749141,1.12326203423406,-0.490959628735775,0.00687285223367698,0.0896324603962101,0,0.00171821305841924,0.0224081150990525,0
670000,0.416382252559727,1.27884401503894,-0.446079509919482,0.00341296928327645,0.061833593066975,0,0.000853242320819113,0.0154583982667438,0
675000,0.338870431893688,1.18234581376492,-0.50460494997754,0.0199335548172757,0.182007598298399,0,0.00498338870431894,0.0455018995745998,0
680000,0.304635761589404,1.18251736678272,-0.573245843603912,0.0198675496688742,0.159644242743458,0,0.00496688741721854,0.0399110606858644,0
685000,0.327759197324415,1.2098699945591,-0.55435159991027,0.0167224080267559,0.145166739057937,0,0.00418060200668896,0.0362916847644843,0
690000,0.463667820069204,1.30502195369086,-0.377686313552451,0.0242214532871972,0.178224179487246,0,0.00605536332179931,0.0445560448718116,0
695000,0.36241610738255,1.22865349213516,-0.503821277370062,0.0201342281879195,0.160829885965321,0,0.00503355704697987,0.0402074714913303,0
700000,0.327702702702703,1.20532050654432,-0.549915101138918,0.0304054054054054,0.202396254111025,0,0.00760135135135135,0.0505990635277561,0
705000,0.337931034482759,1.23945369610262,-0.563591627137098,0.0310344827586207,0.204745152352346,0,0.00775862068965517,0.0511862880880865,0
710000,0.321554770318021,1.15041906188423,-0.507309521248183,0.0176678445229682,0.149642223851829,0,0.00441696113074205,0.0374105559629574,0
715000,0.242214532871972,1.03068391573013,-0.546254849986188,0.0242214532871972,0.178224179487246,0,0.00605536332179931,0.0445560448718116,0
720000,0.136222910216718,1.0485372016239,-0.776091381190465,0.0185758513931889,0.153806789036093,0,0.00464396284829721,0.0384516972590233,0
725000,0.126582278481013,1.06759947357509,-0.814434916613067,0.0221518987341772,0.169562745709246,0,0.0055379746835443,0.0423906864273115,0
730000,0.29757785467128,1.14415655847271,-0.549000849130146,0.0346020761245675,0.217688834918519,0,0.00865051903114187,0.0544222087296299,0
735000,0.201298701298701,1.20539370523828,-0.802796302640876,0.0551948051948052,0.283926532267524,0,0.0137987012987013,0.070981633066881,0
740000,0.0432276657060519,1.19167671412076,-1.10522138270866,0.0432276657060519,0.246890547463644,0,0.010806916426513,0.061722636865911,0
745000,0.312703583061889,1.3384831463714,-0.713075980247626,0.0651465798045603,0.312333818010193,0,0.0162866449511401,0.0780834545025482,0
750000,0.304054054054054,1.31355994952988,-0.705451841421776,0.0709459459459459,0.328115250695838,0,0.0177364864864865,0.0820288126739595,0
755000,0.34,1.33045612950883,-0.650456129508827,0.0933333333333333,0.384718370162352,0,0.0233333333333333,0.0961795925405879,0
760000,0.35958904109589,1.33918000469343,-0.620001922501653,0.0719178082191781,0.330713100932502,0,0.0179794520547945,0.0826782752331254,0
765000,0.510948905109489,1.3805982245318,-0.358700414312823,0.0802919708029197,0.352533895121239,0,0.0200729927007299,0.0881334737803097,0
770000,0.589928057553957,1.64654174560666,-0.466685630498743,0.079136690647482,0.349575515788255,0,0.0197841726618705,0.0873938789470636,0
775000,0.542857142857143,1.46546392638398,-0.37974964066969,0.0821428571428571,0.357216742855635,0,0.0205357142857143,0.0893041857139088,0
780000,0.273846153846154,1.39687624302301,-0.849183935330704,0.0523076923076923,0.275297818526911,0,0.0130769230769231,0.0688244546317278,0
785000,0.0338541666666667,1.1951983682952,-1.12749003496187,0.0546875,0.282353386497458,0,0.013671875,0.0705883466243646,0
790000,0.276190476190476,1.3364323494653,-0.784051397084351,0.0698412698412698,0.325126124249247,0,0.0174603174603175,0.0812815310623118,0
795000,0.230283911671924,1.26479791492976,-0.804230091585909,0.0410094637223975,0.239635097302804,0,0.0102523659305994,0.059908774325701,0
800000,0.324137931034483,1.19570144374468,-0.547425581675719,0.0172413793103448,0.147635950909738,0,0.00431034482758621,0.0369089877274344,0
805000,0.371929824561404,1.36588238137632,-0.622022732253514,0.0385964912280702,0.231566592142176,0,0.00964912280701754,0.057891648035544,0
810000,0.496376811594203,1.46308890902285,-0.470335285834441,0.0398550724637681,0.235829042932933,0,0.00996376811594203,0.0589572607332333,0
815000,0.447098976109215,1.56732099747662,-0.673123045258193,0.0750853242320819,0.339065157332802,0,0.0187713310580205,0.0847662893332006,0
820000,0.534722222222222,1.60645724098629,-0.537012796541847,0.09375,0.385737959753677,0,0.0234375,0.0964344899384193,0
825000,0.570397111913357,1.60227533526034,-0.461481111433621,0.0866425992779783,0.368462369115866,0,0.0216606498194946,0.0921155922789666,0
830000,0.411552346570397,1.29841914965673,-0.475314456515937,0.072202166064982,0.33149298174641,0,0.0180505415162455,0.0828732454366025,0
835000,0.400696864111498,1.33362192167619,-0.532228193453197,0.0452961672473868,0.25361234223503,0,0.0113240418118467,0.0634030855587575,0
840000,0.297945205479452,1.21190484561208,-0.616014434653178,0.0445205479452055,0.25112318360329,0,0.0111301369863014,0.0627807959008224,0
845000,0.456834532374101,1.38567841294342,-0.472009348195223,0.0611510791366907,0.301190423495041,0,0.0152877697841727,0.0752976058737602,0
850000,0.33112582781457,1.38276182148563,-0.720510165856496,0.0728476821192053,0.333165345162426,0,0.0182119205298013,0.0832913362906066,0
855000,0.250764525993884,1.44049217032883,-0.938963118341067,0.0672782874617737,0.318165533149138,0,0.0168195718654434,0.0795413832872845,0
860000,0.548736462093863,1.61975124866301,-0.522278324475285,0.0830324909747292,0.359463240142472,0,0.0207581227436823,0.0898658100356179,0
865000,0.418439716312057,1.3998036329721,-0.562924200347986,0.0638297872340426,0.308713838741112,0,0.0159574468085106,0.0771784596852779,0
870000,0.298360655737705,1.26123939244593,-0.664518080970522,0.0655737704918033,0.313516122332036,0,0.0163934426229508,0.0783790305830089,0
875000,0.462068965517241,1.44652033226788,-0.522382401233395,0.0620689655172414,0.30376681387047,0,0.0155172413793103,0.0759417034676174,0
880000,0.426621160409556,1.53954701387156,-0.686304693052447,0.0750853242320819,0.339065157332803,0,0.0187713310580205,0.0847662893332006,0
885000,0.454225352112676,1.45317343768013,-0.54472273345478,0.0633802816901408,0.307456060121516,0,0.0158450704225352,0.0768640150303789,0
890000,0.390572390572391,1.42166601539705,-0.640521234252273,0.0572390572390572,0.289929955524861,0,0.0143097643097643,0.0724824888812152,0
895000,0.395759717314488,1.3844814217016,-0.592961987072627,0.0600706713780919,0.298109337009042,0,0.015017667844523,0.0745273342522605,0
900000,0.498257839721254,1.50479092033865,-0.508275240896137,0.0662020905923345,0.315271409156785,0,0.0165505226480836,0.0788178522891962,0
905000,0.448763250883392,1.40156253678368,-0.504036035016891,0.0848056537102474,0.36389144793005,0,0.0212014134275618,0.0909728619825125,0
910000,0.542857142857143,1.6129553098706,-0.527241024156319,0.0714285714285714,0.329429075522357,0,0.0178571428571429,0.0823572688805891,0
915000,0.590747330960854,1.67296717768546,-0.491472515763755,0.0711743772241993,0.328749002024719,0,0.0177935943060498,0.0821872505061798,0
920000,0.453571428571429,1.45428162185269,-0.547138764709833,0.0571428571428571,0.28967384544823,0,0.0142857142857143,0.0724184613620575,0
925000,0.565693430656934,1.54031182737643,-0.408924966062564,0.0802919708029197,0.352533895121239,0,0.0200729927007299,0.0881334737803097,0
930000,0.458483754512635,1.49193260822994,-0.574965099204674,0.0577617328519856,0.291476319988657,0,0.0144404332129964,0.0728690799971642,0
935000,0.447552447552448,1.4883235630161,-0.593218667911208,0.0559440559440559,0.28616054524706,0,0.013986013986014,0.0715401363117651,0
940000,0.409722222222222,1.42811197698486,-0.608667532540412,0.0625,0.304982802292586,0,0.015625,0.0762457005731466,0
945000,0.503623188405797,1.47782939545867,-0.470583018647075,0.0398550724637681,0.235829042932933,0,0.00996376811594203,0.0589572607332333,0
950000,0.448763250883392,1.45935795526149,-0.561831453494705,0.0459363957597173,0.255654433883821,0,0.0114840989399293,0.0639136084709552,0
955000,0.485611510791367,1.51836473765278,-0.547141716070043,0.0503597122302158,0.269440199795142,0,0.012589928057554,0.0673600499487856,0
960000,0.43298969072165,1.44914081132003,-0.583161429876735,0.0618556701030928,0.303163871502396,0,0.0154639175257732,0.075790967875599,0
965000,0.460207612456747,1.48725906149405,-0.566843836580557,0.041522491349481,0.241363835571437,0,0.0103806228373702,0.0603409588928592,0
970000,0.428571428571429,1.47351549018817,-0.616372633045313,0.0348432055749129,0.21854606636868,0,0.00871080139372822,0.05463651659217,0
975000,0.452631578947368,1.42516009389155,-0.519896935996816,0.056140350877193,0.286737817255027,0,0.0140350877192982,0.0716844543137569,0
980000,0.492805755395683,1.51509456477699,-0.529483053985624,0.0647482014388489,0.311273017846968,0,0.0161870503597122,0.077818254461742,0
985000,0.419928825622776,1.33887309289076,-0.499015441645206,0.0604982206405694,0.299331173687481,0,0.0151245551601423,0.0748327934218703,0
990000,0.338983050847458,1.3493067931883,-0.671340691493382,0.064406779661017,0.310300064312862,0,0.0161016949152542,0.0775750160782154,0
995000,0.40893470790378,1.4198011334047,-0.601931717597137,0.0515463917525773,0.273036674280225,0,0.0128865979381443,0.0682591685700562,0
1000000,0.453900709219858,1.40615500677581,-0.498353588336094,0.0567375886524823,0.288902851385429,0,0.0141843971631206,0.0722257128463572,0


==> datasets/9step.csv <==
time_step,score_mean,score_plus_std,score_minus_std, 0_mean, 0_plus_std, 0_minus_std,exit_rate_mean,exit_rate_minus_std,exit_rate_plus_std
0,-0.992592592592593,-0.773087455237308,-1.21209772994788,0,0,0,0,0,0
5000,-0.999009900990099,-0.787828388494308,-1.21019141348589,0,0,0,0,0,0
10000,-0.992746113989637,-0.745459547318616,-1.24003268066066,0,0,0,0,0,0
15000,-0.973684210526316,-0.736225054519909,-1.21114336653272,0,0,0,0,0,0
20000,-0.96127562642369,-0.693927973116087,-1.22862327973129,0,0,0,0,0,0
25000,-0.969318181818182,-0.745148392769657,-1.19348797086671,0,0,0,0,0,0
30000,-0.963953488372093,-0.674675638888211,-1.25323133785598,0,0,0,0,0,0
35000,-0.949350649350649,-0.624752918261558,-1.27394838043974,0,0,0,0,0,0
40000,-0.930989583333333,-0.609360646055886,-1.25261852061078,0,0,0,0,0,0
45000,-0.923984272608126,-0.577288039620879,-1.27068050559537,0,0,0,0,0,0
50000,-0.918169209431345,-0.592908665669269,-1.24342975319342,0,0,0,0,0,0
55000,-0.884671532846715,-0.538664546018342,-1,0,0,0,0,0,0
60000,-0.8910741301059,-0.509376690495032,-1.27277156971677,0,0,0,0,0,0
65000,-0.862459546925566,-0.473576215417784,-1.25134287843335,0,0,0,0,0,0
70000,-0.834130781499203,-0.398589912367988,-1.26967165063042,0,0,0,0,0,0
75000,-0.798198198198198,-0.333956651851742,-1.26243974454465,0,0,0,0,0,0
80000,-0.774080560420315,-0.264770066258311,-1.28339105458232,0,0,0,0,0,0
85000,-0.780357142857143,-0.313218920175449,-1.24749536553884,0,0,0,0,0,0
90000,-0.774074074074074,-0.285926925882426,-1.26222122226572,0,0,0,0,0,0
95000,-0.74904214559387,-0.223085342537771,-1.27499894864997,0,0,0,0,0,0
100000,-0.75047258979206,-0.237271144737986,-1.26367403484614,0,0,0,0,0,0
105000,-0.75,-0.231554123203174,-1.26844587679683,0,0,0,0,0,0
110000,-0.772639691714836,-0.297035049882228,-1.24824433354744,0,0,0,0,0,0
115000,-0.788104089219331,-0.30787318151635,-1.26833499692231,0,0,0,0,0,0
120000,-0.739130434782609,-0.224848820302097,-1.25341204926312,0,0,0,0,0,0
125000,-0.796545105566219,-0.352711757619,-1.24037845351344,0,0,0,0,0,0
130000,-0.742248062015504,-0.219523697128308,-1.2649724269027,0,0,0,0,0,0
135000,-0.746691871455577,-0.239066848090219,-1.25431689482093,0,0,0,0,0,0
140000,-0.73046875,-0.198138850117232,-1.26279864988277,0,0,0,0,0,0
145000,-0.713147410358566,-0.19080578590385,-1.23548903481328,0,0,0,0,0,0
150000,-0.738188976377953,-0.223744495427089,-1.25263345732882,0,0,0,0,0,0
155000,-0.727810650887574,-0.197247019974562,-1.25837428180059,0,0,0,0,0,0
160000,-0.761363636363636,-0.242402811150483,-1.28032446157679,0,0,0,0,0,0
165000,-0.717092337917485,-0.182351807968323,-1.25183286786665,0,0,0,0,0,0
170000,-0.690427698574338,-0.120886153291949,-1.25996924385673,0,0,0,0,0,0
175000,-0.757575757575758,-0.240376877881572,-1.27477463726994,0,0,0,0,0,0
180000,-0.766603415559772,-0.261322896186351,-1.27188393493319,0,0,0,0,0,0
185000,-0.766666666666667,-0.286749079329807,-1.24658425400353,0,0,0,0,0,0
190000,-0.767045454545455,-0.26971559957269,-1.26437530951822,0,0,0,0,0,0
195000,-0.763837638376384,-0.227244672937446,-1.30043060381532,0,0,0,0,0,0
200000,-0.747553816046967,-0.211712088115788,-1.28339554397815,0,0,0,0,0,0
205000,-0.769961977186312,-0.247758952921312,-1.29216500145131,0,0,0,0,0,0
210000,-0.793795620437956,-0.274164713054977,-1.31342652782094,0.00182481751824818,0.0445427004040862,0,0.000456204379562044,0.0111356751010216,0
215000,-0.747126436781609,-0.235044596410039,-1.25920827715318,0,0,0,0,0,0
220000,-0.735632183908046,-0.168595841351534,-1.30266852646456,0.00191570881226054,0.0456845197655014,0,0.000478927203065134,0.0114211299413753,0
225000,-0.750936329588015,-0.21713595822827,-1.28473670094776,0,0,0,0,0,0
230000,-0.69980879541109,-0.142946380795611,-1.25667121002657,0.00191204588910134,0.045638992833764,0,0.000478011472275335,0.011409748208441,0
235000,-0.694164989939638,-0.141471660622353,-1.24685831925692,0,0,0,0,0,0
240000,-0.652719665271967,-0.0446821918820212,-1.26075713866191,0.00209205020920502,0.0478309855838398,0,0.000523012552301255,0.01195774639596,0
245000,-0.641975308641975,-0.0574608767939975,-1.22648974048995,0,0,0,0,0,0
250000,-0.663066954643629,-0.0867702895858449,-1.23936361970141,0,0,0,0,0,0
255000,-0.549199084668192,0.114734528957382,-1.21313269829377,0.0022883295194508,0.0501248168429448,0,0.0005720823798627,0.0125312042107362,0
260000,-0.5,0.168057419680714,-1.16805741968071,0,0,0,0,0,0
265000,-0.54233409610984,0.132350368403676,-1.21701856062336,0,0,0,0,0,0
270000,-0.451923076923077,0.261187302573457,-1.16503345641961,0,0,0,0,0,0
275000,-0.478468899521531,0.245075235509219,-1.20201303455228,0,0,0,0,0,0
280000,-0.431034482758621,0.308616695483306,-1.17068566100055,0,0,0,0,0,0
285000,-0.470443349753695,0.20568455142931,-1.1465712509367,0,0,0,0,0,0
290000,-0.319261213720317,0.408803178781618,-1.04732560622225,0,0,0,0,0,0
295000,-0.334210526315789,0.356006186923285,-1.02442723955486,0.00263157894736842,0.0539304965516261,0,0.000657894736842105,0.0134826241379065,0
300000,-0.210982658959538,0.460589724603905,-0.88255504252298,0,0,0,0,0,0
305000,-0.178885630498534,0.494315625441169,-0.852086886438236,0,0,0,0,0,0
310000,-0.0516129032258065,0.584857424050235,-0.688083230501848,0,0,0,0,0,0
315000,-0.116883116883117,0.464567970828763,-0.698334204594997,0,0,0,0,0,0
320000,-0.194267515923567,0.396258543830042,-0.784793575677176,0,0,0,0,0,0
325000,-0.108974358974359,0.486547168777296,-0.704495886726013,0,0,0,0,0,0
330000,-0.162162162162162,0.534739853480898,-0.859064177805222,0.00600600600600601,0.0833876293184556,0,0.0015015015015015,0.0208469073296139,0
335000,-0.210682492581602,0.457563129468409,-0.878928114631614,0.0029673590504451,0.0574408301207294,0,0.000741839762611276,0.0143602075301824,0
340000,-0.0778816199376947,0.60001254469449,-0.75577578456988,0,0,0,0,0,0
345000,-0.168168168168168,0.527304676491047,-0.863641012827384,0,0,0,0,0,0
350000,-0.236111111111111,0.544807845368555,-1.01703006759078,0.00277777777777778,0.0554824054472508,0,0.000694444444444445,0.0138706013618127,0
355000,0.0294117647058824,0.71828181625894,-0.659458286847175,0,0,0,0,0,0
360000,-0.03125,0.667354744717421,-0.729854744717421,0,0,0,0,0,0
365000,-0.27807486631016,0.456151968747199,-1.01230170136752,0.00802139037433155,0.0973431695677407,0,0.00200534759358289,0.0243357923919352,0
370000,-0.201149425287356,0.526880445980219,-0.929179296554931,0,0,0,0,0,0
375000,-0.0279503105590062,0.726575901296387,-0.7824765224144,0.0062111801242236,0.0848993663622583,0,0.0015527950310559,0.0212248415905646,0
380000,0.0573248407643312,0.813488338953964,-0.698838657425302,0,0,0,0,0,0
385000,-0.0703363914373089,0.679678461170107,-0.820351244044725,0,0,0,0,0,0
390000,-0.0415335463258786,0.697618913351202,-0.780686006002959,0,0,0,0,0,0
395000,0.0576923076923077,0.807743835314609,-0.692359219929994,0,0,0,0,0,0
400000,0.163398692810458,0.996780240756716,-0.669982855135801,0,0,0,0,0,0
405000,0.104294478527607,0.946368817891759,-0.737779860836545,0.00613496932515337,0.084340419879834,0,0.00153374233128834,0.0210851049699585,0
410000,0.213166144200627,1.040195195036,-0.613862906634742,0,0,0,0,0,0
415000,0.184713375796178,0.994570035309389,-0.625143283717033,0,0,0,0,0,0
420000,0.294871794871795,1.11045908030882,-0.520715490565235,0,0,0,0,0,0
425000,0.376205787781351,1.21283482036386,-0.460423244801157,0,0,0,0,0,0
430000,0.275229357798165,1.19739897509308,-0.646940259496754,0,0,0,0,0,0
435000,0.459546925566343,1.3250929520301,-0.405999100897418,0.00323624595469256,0.06012425835355,0,0.000809061488673139,0.0150310645883875,0
440000,0.439344262295082,1.26477849580904,-0.386089971218875,0.00983606557377049,0.108686228022035,0,0.00245901639344262,0.0271715570055088,0
445000,0.488448844884489,1.2893373642102,-0.312439674441225,0.0099009900990099,0.109074679292039,0,0.00247524752475248,0.0272686698230097,0
450000,0.42671009771987,1.29950325726121,-0.446083061821466,0,0,0,0,0,0
455000,0.425170068027211,1.23013279265674,-0.379792656602321,0,0,0,0,0,0
460000,0.37953795379538,1.21610523675532,-0.457029329164562,0.0066006600660066,0.0877104842288157,0,0.00165016501650165,0.0219276210572039,0
465000,0.416382252559727,1.22133559330678,-0.388571088187325,0.0068259385665529,0.0893035844144592,0,0.00170648464163823,0.0223258961036148,0
470000,0.463414634146342,1.25091722301663,-0.324087954723943,0.0104529616724739,0.11233457943741,0,0.00261324041811847,0.0280836448593526,0
475000,0.465277777777778,1.26085084666366,-0.330295291108109,0.0173611111111111,0.148201259405623,0,0.00434027777777778,0.0370503148514057,0
480000,0.477508650519031,1.29846635308602,-0.343449052047962,0.027681660899654,0.192025333588284,0,0.0069204152249135,0.0480063333970709,0
485000,0.437931034482759,1.26016269814095,-0.384300629175428,0.0275862068965517,0.191653354354036,0,0.00689655172413793,0.0479133385885091,0
490000,0.519713261648746,1.30547133180997,-0.266044808512482,0.021505376344086,0.166827738696781,0,0.00537634408602151,0.0417069346741952,0
495000,0.453900709219858,1.27597323379288,-0.368171815353162,0.0354609929078014,0.220731690993379,0,0.00886524822695036,0.0551829227483449,0
500000,0.445229681978799,1.24394553979508,-0.353486175837486,0.0353356890459364,0.220289613819517,0,0.0088339222614841,0.0550724034548792,0
505000,0.375,1.12185721454956,-0.371857214549562,0.0214285714285714,0.166495958704273,0,0.00535714285714286,0.0416239896760683,0
510000,0.301038062283737,1.06663897138616,-0.464562846818685,0.0069204152249135,0.0899648973136263,0,0.00173010380622837,0.0224912243284066,0
515000,0.357894736842105,1.14398583476445,-0.428196361080244,0.0140350877192982,0.131877481408634,0,0.00350877192982456,0.0329693703521585,0
520000,0.390845070422535,1.17859625798697,-0.396906117141903,0.0176056338028169,0.149350807992279,0,0.00440140845070423,0.0373377019980697,0
525000,0.466666666666667,1.28660597508136,-0.353272641748028,0.0245614035087719,0.179617846837456,0,0.00614035087719298,0.0449044617093641,0
530000,0.464028776978417,1.22199557985249,-0.293938025895659,0.0107913669064748,0.114297168192827,0,0.00269784172661871,0.0285742920482068,0
535000,0.378947368421053,1.12735808879797,-0.369463351955863,0.00701754385964912,0.0906407116911268,0,0.00175438596491228,0.0226601779227817,0
540000,0.487364620938628,1.23725779249294,-0.262528550615685,0.0216606498194946,0.167497019573594,0,0.00541516245487365,0.0418742548933986,0
545000,0.385159010600707,1.1217836391737,-0.351465617972282,0.00706713780918728,0.0909842221056181,0,0.00176678445229682,0.0227460555264045,0
550000,0.439285714285714,1.21750133970827,-0.33892991113684,0.0178571428571429,0.150526379954875,0,0.00446428571428571,0.0376315949887187,0
555000,0.362989323843416,1.08749676481864,-0.361518117131809,0.00711743772241993,0.0913315594715822,0,0.00177935943060498,0.0228328898678955,0
560000,0.395017793594306,1.09998239481055,-0.309946807621933,0.00711743772241993,0.0913315594715822,0,0.00177935943060498,0.0228328898678955,0
565000,0.407142857142857,1.08865949359075,-0.274373779305035,0.00714285714285714,0.0915066853179245,0,0.00178571428571429,0.0228766713294811,0
570000,0.269102990033223,1.09211100499482,-0.553905024928376,0,0,0,0,0,0
575000,0.36551724137931,1.12170320103742,-0.390668718278801,0.00344827586206897,0.0621702978135393,0,0.000862068965517241,0.0155425744533848,0
580000,0.346153846153846,1.0488573204156,-0.356549628107909,0,0,0,0,0,0
585000,0.318181818181818,1.02911264992842,-0.392749013564781,0,0,0,0,0,0
590000,0.332191780821918,1.07549498069565,-0.411111419051809,0.00342465753424658,0.0619452311323119,0,0.000856164383561644,0.015486307783078,0
595000,0.336805555555556,1.07484576368734,-0.401234652576225,0.00347222222222222,0.0623977873211012,0,0.000868055555555556,0.0155994468302753,0
600000,0.256140350877193,0.959006100449906,-0.44672539869552,0,0,0,0,0,0
605000,0.36101083032491,1.03640367619988,-0.31438201555006,0.0108303249097473,0.1145214252726,0,0.00270758122743682,0.0286303563181501,0
610000,0.26962457337884,1.01836703212622,-0.479117885368537,0.00341296928327645,0.061833593066975,0,0.000853242320819113,0.0154583982667438,0
615000,0.26027397260274,1,-0.500037001219648,0.00342465753424658,0.0619452311323119,0,0.000856164383561644,0.015486307783078,0
620000,0.277580071174377,1.01521324183481,-0.460053099486058,0.00711743772241993,0.0913315594715822,0,0.00177935943060498,0.0228328898678955,0
625000,0.318339100346021,1.06998729572181,-0.433309095029773,0.0069204152249135,0.0899648973136263,0,0.00173010380622837,0.0224912243284066,0
630000,0.240802675585284,1.0322464488044,-0.550641097633833,0,0,0,0,0,0
635000,0.328719723183391,1.05942435432904,-0.401984907962259,0.0069204152249135,0.0899648973136263,0,0.00173010380622837,0.0224912243284066,0
640000,0.30952380952381,1.11232040040183,-0.49327278135421,0.0170068027210884,0.146523704860976,0,0.00425170068027211,0.0366309262152439,0
645000,0.320557491289199,1.08357668470137,-0.442461702122974,0.00696864111498258,0.0903009591972138,0,0.00174216027874564,0.0225752397993034,0
650000,0.282312925170068,1.07813826833838,-0.513512417998241,0.0136054421768707,0.129649129244137,0,0.00340136054421769,0.0324122823110342,0
655000,0.27972027972028,1.01390410301953,-0.454463543578972,0.0104895104895105,0.112547826611148,0,0.00262237762237762,0.028136956652787,0
660000,0.245847176079734,1.01571146925116,-0.524017117091687,0.00996677740863787,0.109467190603326,0,0.00249169435215947,0.0273667976508314,0
665000,0.177257525083612,0.974916329138624,-0.6204012789714,0.0100334448160535,0.109863832275189,0,0.00250836120401338,0.0274659580687972,0
670000,0.226027397260274,1.00611064196088,-0.554055847440327,0.0102739726027397,0.111285660575906,0,0.00256849315068493,0.0278214151439764,0
675000,0.307142857142857,1.02950882810643,-0.415223113820715,0.00714285714285714,0.0915066853179245,0,0.00178571428571429,0.0228766713294811,0
680000,0.28158844765343,0.983645727520169,-0.42046883221331,0.0072202166064982,0.0920380001274214,0,0.00180505415162455,0.0230095000318554,0
685000,0.305841924398625,1.09319906793494,-0.481515219137688,0.0240549828178694,0.177538837076841,0,0.00601374570446735,0.0443847092692104,0
690000,0.245674740484429,0.994648792071011,-0.503299311102152,0.0103806228373702,0.11191157958839,0,0.00259515570934256,0.0279778948970974,0
695000,0.341463414634146,1.09995055759337,-0.417023728325082,0.0104529616724739,0.11233457943741,0,0.00261324041811847,0.0280836448593526,0
700000,0.397849462365591,1.12955366626571,-0.333854741534527,0.017921146953405,0.150824452871127,0,0.00448028673835125,0.0377061132177818,0
705000,0.364583333333333,1.14034585581634,-0.411179189149674,0.0173611111111111,0.148201259405623,0,0.00434027777777778,0.0370503148514057,0
710000,0.341637010676157,1.11900171405153,-0.435727692699221,0.0213523131672598,0.166166062033524,0,0.00533807829181495,0.0415415155083811,0
715000,0.365248226950355,1.13703598524797,-0.406539531347259,0.0283687943262411,0.194688060745292,0,0.00709219858156028,0.0486720151863229,0
720000,0.355400696864112,1.14375369569696,-0.432952301968736,0.0174216027874564,0.148486258615076,0,0.00435540069686411,0.0371215646537689,0
725000,0.216666666666667,1.01154295679673,-0.578209623463392,0.0166666666666667,0.144899662523076,0,0.00416666666666667,0.036224915630769,0
730000,0.357388316151203,1.12039420287382,-0.405617570571411,0.0206185567010309,0.162966947433475,0,0.00515463917525773,0.0407417368583688,0
735000,0.36,1.06803521707125,-0.348035217071255,0.0218181818181818,0.168174048848514,0,0.00545454545454546,0.0420435122121286,0
740000,0.286206896551724,1.05146648700631,-0.479052693902863,0.0172413793103448,0.147635950909738,0,0.00431034482758621,0.0369089877274344,0
745000,0.298245614035088,1.06196778811388,-0.465476560043706,0.0175438596491228,0.149061018356063,0,0.0043859649122807,0.0372652545890157,0
750000,0.194630872483221,0.991745638892797,-0.602483893926354,0.0201342281879195,0.160829885965321,0,0.00503355704697987,0.0402074714913303,0
755000,0.231034482758621,1.03655327076916,-0.574484305251918,0.0275862068965517,0.191653354354036,0,0.00689655172413793,0.0479133385885091,0
760000,0.245674740484429,1.06122902844856,-0.569879547479705,0.0173010380622837,0.147917828204188,0,0.00432525951557094,0.036979457051047,0
765000,0.253571428571429,0.984350039637884,-0.477207182495026,0.00357142857142857,0.0633328590381482,0,0.000892857142857143,0.0158332147595371,0
770000,0.0945945945945946,0.852270235922867,-0.663081046733677,0.0202702702702703,0.161432256539182,0,0.00506756756756757,0.0403580641347954,0
775000,0.230240549828179,1.00833256451253,-0.547851464856176,0.0240549828178694,0.177538837076841,0,0.00601374570446735,0.0443847092692104,0
780000,0.223728813559322,1.00886691031025,-0.56140928319161,0.0474576271186441,0.260434528714563,0,0.011864406779661,0.0651086321786408,0
785000,0.236111111111111,0.991912009538909,-0.519689787316687,0.0347222222222222,0.218116257152495,0,0.00868055555555556,0.0545290642881238,0
790000,0.352727272727273,1.09455735967651,-0.389102814221969,0.0218181818181818,0.168174048848514,0,0.00545454545454546,0.0420435122121286,0
795000,0.285211267605634,1.05085584310112,-0.480433307889855,0.028169014084507,0.193916575209287,0,0.00704225352112676,0.0484791438023216,0
800000,0.252631578947368,1.01210351909559,-0.506840361200849,0.0315789473684211,0.206762849469117,0,0.00789473684210526,0.0516907123672792,0
805000,0.212328767123288,1.02637136341995,-0.601713829173378,0.0547945205479452,0.282763949914881,0,0.0136986301369863,0.0706909874787202,0
810000,0.216783216783217,0.994903850914709,-0.561337417348275,0.048951048951049,0.26509496879756,0,0.0122377622377622,0.0662737421993901,0
815000,0.222222222222222,0.991351731028313,-0.546907286583869,0.0208333333333333,0.163908080494603,0,0.00520833333333333,0.0409770201236508,0
820000,0.231316725978648,0.917830727530244,-0.455197275572949,0.0249110320284698,0.181043104964456,0,0.00622775800711744,0.0452607762411141,0
825000,0.269784172661871,0.997686522229939,-0.458118176906198,0.0251798561151079,0.182133492802167,0,0.00629496402877698,0.0455333732005417,0
830000,0.204225352112676,0.877162402753609,-0.468711698528257,0.0140845070422535,0.132131960694971,0,0.00352112676056338,0.0330329901737427,0
835000,0.28673835125448,1.02388463736126,-0.450407934852296,0.017921146953405,0.150824452871127,0,0.00448028673835125,0.0377061132177818,0
840000,0.250871080139373,0.979739544655647,-0.477997384376902,0.0139372822299652,0.13137274093737,0,0.00348432055749129,0.0328431852343426,0
845000,0.197231833910035,0.942023437563011,-0.547559769742942,0.0207612456747405,0.163592640619186,0,0.00519031141868512,0.0408981601547966,0
850000,0.341726618705036,1.02820239656243,-0.344749159152359,0.00719424460431655,0.0918598964481127,0,0.00179856115107914,0.0229649741120282,0
855000,0.297491039426523,1.00791761036064,-0.412935531507591,0.014336917562724,0.133425970900958,0,0.003584229390681,0.0333564927252396,0
860000,0.224913494809689,0.961790875206772,-0.511963885587395,0.0069204152249135,0.0899648973136263,0,0.00173010380622837,0.0224912243284066,0
865000,0.267605633802817,0.980093862782482,-0.444882595176848,0.0140845070422535,0.132131960694971,0,0.00352112676056338,0.0330329901737427,0
870000,0.224913494809689,0.980404098006477,-0.530577108387099,0.013840830449827,0.130873540119565,0,0.00346020761245675,0.0327183850298914,0
875000,0.203448275862069,0.906866897190029,-0.499970345465891,0,0,0,0,0,0
880000,0.284172661870504,1.01153960533251,-0.443194281591505,0.0323741007194245,0.209684869261228,0,0.00809352517985612,0.0524212173153071,0
885000,0.195121951219512,0.907335998197149,-0.517092095758125,0.0174216027874564,0.148486258615076,0,0.00435540069686411,0.0371215646537689,0
890000,0.197916666666667,0.939228128150184,-0.543394794816851,0.0173611111111111,0.148201259405623,0,0.00434027777777778,0.0370503148514057,0
895000,0.183391003460208,0.917671350354667,-0.550889343434252,0.0069204152249135,0.0899648973136263,0,0.00173010380622837,0.0224912243284066,0
900000,0.135135135135135,0.891116021348973,-0.620845751078703,0.0135135135135135,0.12916855210829,0,0.00337837837837838,0.0322921380270724,0
905000,0.117056856187291,0.842673950733351,-0.608560238358769,0.00668896321070234,0.0883377049366562,0,0.00167224080267559,0.0220844262341641,0
910000,0.243727598566308,0.926049394674429,-0.438594197541813,0.003584229390681,0.0634526633996059,0,0.000896057347670251,0.0158631658499015,0
915000,0.193661971830986,0.845781624049988,-0.458457680388016,0.0105633802816901,0.112977868600036,0,0.00264084507042254,0.028244467150009,0
920000,0.317343173431734,0.963438244651967,-0.328751897788498,0.00738007380073801,0.0931281944452665,0,0.0018450184501845,0.0232820486113166,0
925000,0.143356643356643,0.856940082760052,-0.570226796046766,0.013986013986014,0.131624412420204,0,0.0034965034965035,0.032906103105051,0
930000,0.223826714801444,0.85548757960495,-0.407834150002062,0.0216606498194946,0.167497019573594,0,0.00541516245487365,0.0418742548933986,0
935000,0.226148409893993,0.968787230326046,-0.51649041053806,0.0247349823321555,0.180326454181748,0,0.00618374558303887,0.0450816135454369,0
940000,0.26056338028169,0.940197219182716,-0.419070458619336,0.0105633802816901,0.112977868600036,0,0.00264084507042254,0.028244467150009,0
945000,0.215753424657534,0.960511819131497,-0.529004969816428,0.0171232876712329,0.147076802511712,0,0.00428082191780822,0.036769200627928,0
950000,0.377224199288256,1.11404709639313,-0.359598697816616,0.0142348754448399,0.132903990728542,0,0.00355871886120996,0.0332259976821355,0
955000,0.400709219858156,1.15933660497687,-0.357918165260558,0.024822695035461,0.180683764829712,0,0.00620567375886525,0.0451709412074281,0
960000,0.377622377622378,1.13438552909535,-0.379140773850598,0.020979020979021,0.164544225605313,0,0.00524475524475525,0.0411360564013282,0
965000,0.379432624113475,1.15357135854151,-0.394706110314563,0.0212765957446809,0.165838031237644,0,0.00531914893617021,0.041459507809411,0
970000,0.37410071942446,1.11265605913772,-0.364454620288804,0.0107913669064748,0.114297168192827,0,0.00269784172661871,0.0285742920482068,0
975000,0.382671480144404,1.12827896300336,-0.362936002714549,0.0072202166064982,0.0920380001274214,0,0.00180505415162455,0.0230095000318553,0
980000,0.340501792114695,1.10068997818061,-0.41968639395122,0.00716845878136201,0.0916827945972901,0,0.0017921146953405,0.0229206986493225,0
985000,0.274914089347079,1.04952605639281,-0.499697877698655,0.0103092783505155,0.111493169751927,0,0.00257731958762887,0.0278732924379817,0
990000,0.286689419795222,1.10161459649585,-0.528235756905408,0.0068259385665529,0.0893035844144592,0,0.00170648464163823,0.0223258961036148,0
995000,0.342857142857143,1.0787415479473,-0.393027262233011,0,0,0,0,0,0
1000000,0.36231884057971,1.11630609081081,-0.39166840965139,0.0072463768115942,0.0923720298874691,0,0.00181159420289855,0.0230930074718673,0


==> datasets/dqn.csv <==
time_step,in_elevator_mean,in_elevator_plus_std,in_elevator_minus_std,in_elevator_plus95,in_elevator_minus95,exit_rate_mean,exit_rate_plus95,exit_rate_minus95,score_mean,score_plus_std,score_minus_std,score_plus95,score_minus95,initial_value_mean,initial_value_plus_std,initial_value_minus_std,initial_value_plus95,initial_value_minus95
0,0,0,0,0,0,0,0,0,-0.992784992784993,-0.810617864398362,-1.17495212117162,-0.915390757140689,-1.0701792284293,-0.0323340917941153,0.0233000645654116,-0.0879682481536423,-0.00869775825087199,-0.0559704253373587
5000,0,0,0,0,0,0,0,0,-1.00455580865604,-0.777287330070221,-1.23182428724185,-0.908000132876477,-1.1011114844356,-0.133043539542747,-0.0997820693844355,-0.166305009701059,-0.11891230696469,-0.147174772120805
10000,0,0,0,0,0,0,0,0,-0.986743993371997,-0.746187866186136,-1.22730012055786,-0.884543021341579,-1.08894496540241,-0.175549677837804,-0.157961800151204,-0.193137555524403,-0.168077416721238,-0.183021938954369
15000,0,0,0,0,0,0,0,0,-0.981818181818182,-0.720807312275893,-1.24282905136047,-0.870926952857233,-1.09270941077913,-0.186425696139212,-0.171988754091947,-0.200862638186477,-0.180292119216279,-0.192559273062145
20000,0,0,0,0,0,0,0,0,-0.974404236540159,-0.736150647177424,-1.21265782590289,-0.873181504417464,-1.07562696866285,-0.184401480975871,-0.170233439854038,-0.198569522097703,-0.178382147395149,-0.190420814556592
25000,0,0,0,0,0,0,0,0,-0.968503937007874,-0.730175436044337,-1.20683243797141,-0.867249378473156,-1.06975849554259,-0.176540467930487,-0.162285340647807,-0.190795595213166,-0.17048413554041,-0.182596800320564
30000,0,0,0,0,0,0,0,0,-0.96780303030303,-0.680793109193231,-1.25481295141283,-0.845866028477541,-1.08974003212852,-0.164700678916592,-0.15125878583002,-0.178142572003163,-0.158989851445899,-0.170411506387285
35000,0,0,0,0,0,0,0,0,-0.972354623450906,-0.688908201490405,-1.25580104541141,-0.85193158462918,-1.09277766227263,-0.153749332009496,-0.140534728603276,-0.166963935415716,-0.148135069222214,-0.159363594796778
40000,0,0,0,0,0,0,0,0,-0.947633434038268,-0.651017883453373,-1.24424898462316,-0.821615452522911,-1.07365141555362,-0.144753364105179,-0.132493050814528,-0.15701367739583,-0.139544534255944,-0.149962193954414
45000,0,0,0,0,0,0,0,0,-0.928342245989305,-0.621045316156145,-1.23563917582246,-0.797786249356359,-1.05889824262225,-0.136984601895758,-0.124823051884029,-0.149146151907487,-0.13181773191354,-0.142151471877976
50000,0,0,0,0,0,0,0,0,-0.903890160183066,-0.542641889271771,-1.26513843109436,-0.750412778985802,-1.05736754138033,-0.129097879930342,-0.11891709949704,-0.139278660363644,-0.124772545678898,-0.133423214181786
55000,0,0,0,0,0,0,0,0,-0.911494252873563,-0.561934185004484,-1.26105432074264,-0.76298263881837,-1.06000586692876,-0.120601120771005,-0.112027777647286,-0.129174463894725,-0.116958710947383,-0.124243530594628
60000,0,0,0,0,0,0,0,0,-0.867684478371501,-0.476313890230342,-1.25905506651266,-0.701409542870737,-1.03395941387227,-0.114933535437699,-0.105116940884046,-0.124750129991352,-0.11076292661909,-0.119104144256308
65000,0,0,0,0,0,0,0,0,-0.865110246433204,-0.480383212775128,-1.24983728009128,-0.701657844425356,-1.02856264844105,-0.109876175499225,-0.100248729813752,-0.119503621184699,-0.105785927128768,-0.113966423869682
70000,0,0,0,0,0,0,0,0,-0.846870838881491,-0.45124450596726,-1.24249717179572,-0.678787837805307,-1.01495383995768,-0.103107224718312,-0.0937064435944332,-0.11250800584219,-0.0991132754477398,-0.107101173988884
75000,0,0,0,0,0,0,0,0,-0.828767123287671,-0.420357765435084,-1.23717648114026,-0.655253216794641,-1.0022810297807,-0.0983033422023466,-0.0895800259731852,-0.107026658431508,-0.0945972158675965,-0.102009468537097
80000,0,0,0,0,0,0,0,0,-0.842032967032967,-0.455118762864125,-1.22894717120181,-0.677651339256432,-1.0064145948095,-0.0935564547071008,-0.0846780805928713,-0.10243482882133,-0.0897844515777734,-0.0973284578364282
85000,0,0,0,0,0,0,0,0,-0.79185520361991,-0.346543916827926,-1.23716649041189,-0.602663405021102,-0.981047002218717,-0.0890614490276189,-0.0803228793843857,-0.097800018670852,-0.0853488422354256,-0.0927740558198121
90000,0,0,0,0,0,0,0,0,-0.795252225519288,-0.352807297537653,-1.23769715350092,-0.60727820781857,-0.983226243220006,-0.0855295034926882,-0.0750280007939557,-0.0960310061914207,-0.0810679094516382,-0.0899910975337383
95000,0,0,0,0,0,0,0,0,-0.789634146341463,-0.352835395897396,-1.22643289678553,-0.604058923630282,-0.975209369052645,-0.0813876085619374,-0.0697565227315774,-0.0930186943922974,-0.0764461078338617,-0.0863291092900131
100000,0,0,0,0,0,0,0,0,-0.750394944707741,-0.268832348937171,-1.23195754047831,-0.545801671790534,-0.954988217624948,-0.0788832166442562,-0.0641995477523497,-0.0935668855361628,-0.0726448171019898,-0.0851216161865226
105000,0,0,0,0,0,0,0,0,-0.738019169329074,-0.262986296748713,-1.21305204190943,-0.536200068348104,-0.939838270310043,-0.0757319917337011,-0.0594207765094458,-0.0920432069579564,-0.0688021243866589,-0.0826618590807433
110000,0,0,0,0,0,0,0,0,-0.671353251318102,-0.128241685864904,-1.2144648167713,-0.440610719171363,-0.90209578346484,-0.0756878962769764,-0.0587681698707674,-0.0926076226831854,-0.0684995011800299,-0.0828762913739229
115000,0,0,0,0,0,0,0,0,-0.703583061889251,-0.205541027224121,-1.20162509655438,-0.491988451308179,-0.915177672470323,-0.0705885901525374,-0.0525902989714036,-0.0885868813336712,-0.0629419636661659,-0.0782352166389089
120000,0,0,0,0,0,0,0,0,-0.651943462897527,-0.0995026004222639,-1.20438432537279,-0.4172373517093,-0.886649574085753,-0.0666109999055997,-0.0480846125296174,-0.085137387281582,-0.0587400102110636,-0.0744819896001359
125000,0,0,0,0,0,0,0,0,-0.65377855887522,-0.131738991378247,-1.17581812637219,-0.431988526500334,-0.875568591250106,-0.0636629910226289,-0.0447938752071514,-0.0825321068381065,-0.0556463921512713,-0.0716795898939865
130000,0,0,0,0,0,0,0,0,-0.651624548736462,-0.0975609186727483,-1.20568817880018,-0.416229000006738,-0.887020097466187,-0.0616682364507864,-0.0432477687363966,-0.0800887041651762,-0.0538422470333104,-0.0694942258682624
135000,0,0,0,0,0,0,0,0,-0.618421052631579,-0.0401916074220111,-1.19665049784115,-0.372758586876268,-0.86408351838689,-0.0583905221498746,-0.0392817030224332,-0.077499341277316,-0.0502720846275203,-0.066508959672229
140000,0,0,0,0,0,0,0,0,-0.595194085027726,-0.0237315289472904,-1.16665664110816,-0.352406551849315,-0.837981618206138,-0.0546415098555483,-0.035302425959487,-0.0739805937516095,-0.046425243674857,-0.0628577760362395
145000,0,0,0,0,0,0,0,0,-0.571428571428571,0.0326466161914276,-1.17550375904857,-0.314785466651113,-0.82807167620603,-0.0513329569277291,-0.034112618743499,-0.0685532951119593,-0.0440168460403891,-0.0586490678150692
150000,0.00181488203266788,0.0444163143168984,0,0.0199142247526827,0,0.000453720508166969,0.00497855618817066,0,-0.569872958257713,0.040730158053719,-1.18047607456915,-0.310456443942054,-0.829289472573372,-0.0450128830019418,-0.029818324652065,-0.0602074413518187,-0.0385574305838436,-0.0514683354200401
155000,0,0,0,0,0,0,0,0,-0.559479553903346,0.0726765424219337,-1.19163565022863,-0.290906193186242,-0.828052914620449,-0.037178821278369,-0.0195330344248628,-0.0548246081318752,-0.0296819572833957,-0.0446756852733423
160000,0,0,0,0,0,0,0,0,-0.467032967032967,0.215523739495346,-1.14958967356128,-0.177046760116788,-0.757019173949147,-0.0304787028444447,-0.00892234162510086,-0.0520350640637884,-0.021320419927986,-0.0396369857609033
165000,0,0,0,0,0,0,0,0,-0.45438282647585,0.259768500915075,-1.16853415386677,-0.150973552764965,-0.757792100186734,-0.0201911285356327,0.0121546564882998,-0.0525369135595652,-0.00644892745680224,-0.0339333296144631
170000,0,0,0,0,0,0,0,0,-0.352272727272727,0.449145930332418,-1.15369138487787,-0.0117876738727981,-0.692757780672657,-0.00880926477574659,0.0358241025590757,-0.0534426321105689,0.0101533514750758,-0.027771881026569
175000,0,0,0,0,0,0,0,0,-0.273743016759777,0.548929839159425,-1.09641587267898,0.075771944765276,-0.623257978284829,0.0111804849119576,0.0775949499877296,-0.0552339801638144,0.0393968640457128,-0.0170358942217976
180000,0,0,0,0,0,0,0,0,-0.202676864244742,0.653354534441374,-1.05870826293086,0.16101057143917,-0.566364299928654,0.0318908628831345,0.113875221169479,-0.0500934954032104,0.0667221565449279,-0.0029404307786589
185000,0,0,0,0,0,0,0,0,-0.0710059171597633,0.801775048827365,-0.943786883146892,0.299797621029115,-0.441809455348642,0.0570201553859889,0.157858774887275,-0.0438184641152967,0.09986173689879,0.0141785738731879
190000,0.0020746887966805,0.0476234406641082,0,0.0214262088351899,0,0.000518672199170125,0.00535655220879747,0,0.053941908713693,0.926957937331368,-0.819074119903982,0.424845313946537,-0.316961496519151,0.0799271448368508,0.193257608118454,-0.033403318444752,0.1280759226025,0.0317783670712013
195000,0,0,0,0,0,0,0,0,0.123913043478261,1,-0.766531212393069,0.502220881875738,-0.254394794919216,0.120194082563419,0.244759680003143,-0.00437151487630459,0.173116139834707,0.0672720252921309
200000,0,0,0,0,0,0,0,0,0.117021276595745,0.99382958748546,-0.75978703429397,0.489535844009117,-0.255493290817628,0.154153903518268,0.279087630998796,0.0292201760377404,0.207232361910758,0.101075445125779
205000,0,0,0,0,0,0,0,0,0.0945378151260504,0.966010613649909,-0.776934983397808,0.464785574553902,-0.275709944301801,0.19305902334838,0.317086448555333,0.069031598141427,0.245752436577413,0.140365610119347
210000,0,0,0,0,0,0,0,0,0.232456140350877,1,-0.613165614287836,0.591721008409591,-0.126808727707837,0.240030027072256,0.357369007819039,0.122691046325473,0.289881835170721,0.19017821897379
215000,0,0,0,0,0,0,0,0,0.218468468468468,1,-0.576278049830851,0.556118844030195,-0.119181907093258,0.274099860306796,0.377434711367055,0.170765009246536,0.318001973075751,0.23019774753784
220000,0,0,0,0,0,0,0,0,0.21978021978022,0.988127003325315,-0.548566563764875,0.546214591057248,-0.106654151496808,0.301549822616053,0.388130806891602,0.214968838340505,0.338334006231857,0.26476563900025
225000,0,0,0,0,0,0,0,0,0.187772925764192,0.927178814755193,-0.551632963226809,0.501911673606225,-0.126365822077841,0.329071696180704,0.394590372708924,0.263553019652483,0.356907496938159,0.301235895423249
230000,0,0,0,0,0,0,0,0,0.224944320712695,0.963367809724955,-0.513479168299566,0.538665693059352,-0.0887770516339619,0.351588273997562,0.398241516017276,0.304935031977848,0.371409039897659,0.331767508097464
235000,0,0,0,0,0,0,0,0,0.192139737991266,0.959487186899013,-0.57520771091648,0.518149539033832,-0.133870063051299,0.363485253338731,0.402990610574236,0.323979896103225,0.380269219546991,0.34670128713047
240000,0,0,0,0,0,0,0,0,0.34192037470726,1,-0.346821461969293,0.634534352201058,0.0493063972134623,0.370434851920018,0.404337252667095,0.336532451172942,0.38483838572749,0.356031318112547
245000,0,0,0,0,0,0,0,0,0.335697399527187,1,-0.366922898089921,0.634207681617354,0.0371871174370193,0.375004091302272,0.402717456462919,0.347290726141625,0.386778195295323,0.363229987309221
250000,0.00229885057471264,0.0502451807232511,0,0.0226689887366307,0,0.000574712643678161,0.00566724718415769,0,0.296551724137931,0.999974605624334,-0.406871157348472,0.595402986325082,-0.00229953804922023,0.376702525081306,0.400406855286611,0.352998194876001,0.386773378884337,0.366631671278275
255000,0,0,0,0,0,0,0,0,0.229437229437229,0.932204696031529,-0.473330237157071,0.528010036696461,-0.0691355778220024,0.382818723460297,0.404597601448394,0.361039845472199,0.392071543274758,0.373565903645835
260000,0.00217391304347826,0.048799153455494,0,0.0219827823789004,0,0.000543478260869565,0.00549569559472509,0,0.23695652173913,0.940467386070225,-0.466554342591965,0.535845163694383,-0.061932120216122,0.386010990972104,0.410146503162898,0.361875478781311,0.396265033698878,0.37575694824533
265000,0.00217864923747277,0.0488546520384064,0,0.0220090851218358,0,0.000544662309368192,0.00550227128045896,0,0.248366013071895,0.980781819685096,-0.484049793541305,0.559535004034562,-0.0628029778907711,0.386685159016798,0.406829669149927,0.36654064888367,0.395243612882709,0.378126705150888
270000,0,0,0,0,0,0,0,0,0.24945295404814,0.946505588734397,-0.447599680638117,0.545597798308362,-0.0466918902120816,0.390172926810951,0.410618733352443,0.369727120269459,0.398859387334452,0.38148646628745
275000,0,0,0,0,0,0,0,0,0.230769230769231,0.928082709743465,-0.466544248205004,0.52702489548575,-0.0654864339472883,0.391523789582599,0.41899187776031,0.364055701404888,0.40319368693429,0.379853892230908
280000,0,0,0,0,0,0,0,0,0.222462203023758,0.940333022307204,-0.495408616259688,0.527451713710196,-0.0825273076626798,0.396564164249222,0.423182303081154,0.369946025417291,0.40787295814314,0.385255370355305
285000,0,0,0,0,0,0,0,0,0.29372197309417,0.991265691710621,-0.403821745522281,0.590075455794001,-0.00263150960565983,0.394450906814481,0.422173583744532,0.366728229884431,0.406228966939914,0.382672846689048
290000,0,0,0,0,0,0,0,0,0.209302325581395,0.879931725384426,-0.461327074221636,0.494221181458593,-0.0756165302958023,0.39773852055219,0.428753017508895,0.366724023595484,0.410915120013989,0.38456192109039
295000,0,0,0,0,0,0,0,0,0.243010752688172,0.937104966683197,-0.451083461306853,0.537898703291783,-0.0518771979154387,0.403780884832464,0.436902768459711,0.370659001205217,0.417852813665803,0.389708955999126
300000,0,0,0,0,0,0,0,0,0.302690582959641,0.989871391478413,-0.384490225559131,0.594641353089077,0.0107398128302055,0.404873231801752,0.442417344791715,0.367329118811788,0.420823957673845,0.388922505929658
305000,0,0,0,0,0,0,0,0,0.365296803652968,1,-0.330477482151055,0.660898537663259,0.0696950696426771,0.406051316625996,0.442919951886979,0.369182681365012,0.421715063815425,0.390387569436567
310000,0,0,0,0,0,0,0,0,0.442028985507246,1,-0.250561854597524,0.736278223330158,0.147779747684335,0.411010650404985,0.451240054626868,0.370781246183103,0.42810223008653,0.393919070723441
315000,0,0,0,0,0,0,0,0,0.406976744186047,1,-0.251089699783977,0.686558191647467,0.127395296724626,0.418745287490446,0.454992841625969,0.382497733354922,0.434145166552821,0.40334540842807
320000,0,0,0,0,0,0,0,0,0.387614678899083,1,-0.312948508773497,0.68525099183135,0.0899783659668149,0.422484832277539,0.457837414815377,0.387132249739701,0.437504480047146,0.407465184507931
325000,0,0,0,0,0,0,0,0,0.498777506112469,1,-0.147193014585211,0.773219965303249,0.224335046921689,0.433708485662209,0.470118635945899,0.397298335378518,0.449177444172218,0.418239527152199
330000,0,0,0,0,0,0,0,0,0.547979797979798,1.16849078348702,-0.0725311875274282,0.811605699411911,0.284353896547685,0.43900641475362,0.47609746649454,0.4019153630127,0.454764656233055,0.423248173274185
335000,0,0,0,0,0,0,0,0,0.431279620853081,1,-0.214383986664809,0.705591687084552,0.156967554621609,0.446140770875447,0.48341375270424,0.408867789046654,0.461976305883173,0.430305235867721
340000,0,0,0,0,0,0,0,0,0.524875621890547,1,-0.0913052867493632,0.786661877540268,0.263089366240826,0.456772649095426,0.49270882232572,0.420836475865132,0.472040237072314,0.441505061118538
345000,0.0024390243902439,0.0518255042227234,0,0.0234210143444647,0,0.000609756097560976,0.00585525358611619,0,0.473170731707317,1.09511043359513,-0.148768970180498,0.737403627459468,0.208937835955166,0.462070523311452,0.500465430294029,0.423675616328875,0.478382711491989,0.445758335130916
350000,0,0,0,0,0,0,0,0,0.451073985680191,1,-0.17862750186176,0.718604498698733,0.183543472661649,0.46973407688175,0.508007443654017,0.431460710109483,0.485994628349559,0.453473525413942
355000,0,0,0,0,0,0,0,0,0.428235294117647,1.02709658871472,-0.170626000479425,0.682663261242038,0.173807326993257,0.479279618964476,0.511399971618354,0.447159266310598,0.49292604444359,0.465633193485362
360000,0.00227790432801822,0.050005300318353,0,0.0225550276744717,0,0.000569476082004556,0.00563875691861793,0,0.387243735763098,1.03215455562225,-0.257667084096052,0.661235977962832,0.113251493563364,0.493733317406683,0.522154989043509,0.465311645769856,0.505808347471366,0.481658287341999
365000,0,0,0,0,0,0,0,0,0.491358024691358,1,-0.120447761094328,0.751285496639807,0.231430552742909,0.50270329941938,0.532088593760017,0.473318005078742,0.515187727399436,0.490218871439323
370000,0,0,0,0,0,0,0,0,0.486682808716707,1,-0.111000330230999,0.740610232978286,0.232755384455128,0.511233124981204,0.539006441066361,0.483459808896047,0.523032699299334,0.499433550663074
375000,0,0,0,0,0,0,0,0,0.490196078431373,1,-0.0705177179556838,0.728416969713625,0.25197518714912,0.511184102179957,0.539129301643149,0.483238902716766,0.52305670165241,0.499311502707505
380000,0,0,0,0,0,0,0,0,0.503685503685504,1.08615618783432,-0.0787851804633104,0.75114987217044,0.256221135200568,0.51759106294236,0.546722424774299,0.488459701110421,0.529967606955698,0.505214518929022
385000,0,0,0,0,0,0,0,0,0.539641943734015,1.12828564745344,-0.0490017599854076,0.789728937582352,0.289554949885679,0.525839161918596,0.555365560434404,0.496312763402789,0.538383538418894,0.513294785418298
390000,0,0,0,0,0,0,0,0,0.502415458937198,1,-0.070368373325343,0.745764340154055,0.259066577720341,0.532622049612124,0.562681402977113,0.502562696247134,0.545392853534046,0.519851245690201
395000,0.00242718446601942,0.0516936483742341,0,0.0233581853048829,0,0.000606796116504854,0.00583954632622073,0,0.514563106796117,1.07461311620552,-0.0454869026132868,0.752501986245493,0.27662422734674,0.538648545091013,0.561012426166919,0.516284664015108,0.548149905173038,0.529147185008989
400000,0,0,0,0,0,0,0,0,0.52970297029703,1,-0.030878888788307,0.767867807631954,0.291538132962106,0.547715723957166,0.573074869454214,0.522356578460117,0.55848963086188,0.536941817052451
405000,0,0,0,0,0,0,0,0,0.56390977443609,1,0.0145375864941452,0.797312150301426,0.330507398570754,0.553987118758653,0.581302734999651,0.526671502517656,0.565592237963465,0.542381999553841
410000,0,0,0,0,0,0,0,0,0.567088607594937,1.12575851071903,0.0084187044708417,0.804441144864989,0.329736070324884,0.556449148247514,0.581079521648542,0.531818774846486,0.566913434202335,0.545984862292692
415000,0,0,0,0,0,0,0,0,0.484633569739953,1.05159545358486,-0.0823283141049507,0.725508979196376,0.243758160283529,0.564537505731515,0.587771538212165,0.541303473250865,0.574408552174968,0.554666459288062
420000,0,0,0,0,0,0,0,0,0.484633569739953,1,-0.056670188583981,0.714608049756755,0.25465908972315,0.568532621325049,0.591102129171255,0.545963113478842,0.578121342539987,0.55894390011011
425000,0,0,0,0,0,0,0,0,0.482100238663485,1.057961880967,-0.0937614036400273,0.726756736450296,0.237443740876674,0.577856575816799,0.597922970323817,0.55779018130978,0.586381842031193,0.569331309602404
430000,0,0,0,0,0,0,0,0,0.526960784313726,1.06928137676249,-0.015359808135038,0.757367269273271,0.296554299354181,0.57930149006493,0.600999852799068,0.557603127330791,0.588520102738986,0.570082877390873
435000,0.0024330900243309,0.0517594523910299,0,0.0233895388979289,0,0.000608272506082725,0.00584738472448223,0,0.547445255474453,1.1058070088257,-0.0109164978767985,0.784666874415033,0.310223636533873,0.580466459702401,0.604219274481914,0.556713644922889,0.590557912318152,0.570375007086651
440000,0,0,0,0,0,0,0,0,0.575376884422111,1.12799532167997,0.0227584471642486,0.810158438774484,0.340595330069737,0.582489566886844,0.608196069266757,0.556783064506932,0.593411049376041,0.571568084397648
445000,0.0025,0.0525,0,0.023742645786248,0,0.000625,0.005935661446562,0,0.5825,1.12465179740417,0.0403482025958307,0.812834771892689,0.352165228107311,0.585534521341324,0.609177447054131,0.561891595628517,0.595579287266679,0.575489755415969
450000,0,0,0,0,0,0,0,0,0.622107969151671,1.14343130379194,0.100784634511399,0.843593707909049,0.400622230394293,0.589643719263739,0.617617049365799,0.561670389161678,0.601528270120136,0.577759168407342
455000,0,0,0,0,0,0,0,0,0.618090452261307,1.19021748529132,0.0459634192312945,0.861160290409178,0.375020614113435,0.594193121146916,0.624354156078989,0.564032086214843,0.60700712477909,0.581379117514743
460000,0,0,0,0,0,0,0,0,0.600508905852417,1.14981249607526,0.0512053156295716,0.833882137776782,0.367135673928053,0.598925063779943,0.629746787115045,0.56810334044484,0.612019762806529,0.585830364753356
465000,0,0,0,0,0,0,0,0,0.616541353383459,1.16639475336981,0.0666879533971027,0.850148173588945,0.382934533177973,0.602607115318901,0.632837471916738,0.572376758721063,0.615450570462897,0.589763660174904
470000,0.00789473684210526,0.0965123195312759,0,0.0455441752320971,0,0.00197368421052632,0.0113860438080243,0,0.705263157894737,1.28865120989748,0.121875105891996,0.953117272787206,0.457409043002268,0.608224843520867,0.634744039438233,0.581705647603502,0.619491601229041,0.596958085812693
475000,0,0,0,0,0,0,0,0,0.679389312977099,1.24544227219611,0.113336353758089,0.919878563156038,0.438900062798161,0.613147173219055,0.640615137858087,0.585679208580023,0.624817018084978,0.601477328353132
480000,0.00783289817232376,0.0961045710592061,0,0.0453353757742356,0,0.00195822454308094,0.0113338439435589,0,0.718015665796345,1.26799351377006,0.168037817822634,0.951675358092114,0.484355973500575,0.621064707597927,0.646352481662773,0.595776933533081,0.631808292141571,0.610321123054283
485000,0.0053475935828877,0.0783767444123286,0,0.0363742412456936,0,0.00133689839572193,0.00909356031142339,0,0.783422459893048,1.34458082535648,0.222264094429617,1.02183222764364,0.545012692142457,0.628815909757971,0.651162942705956,0.606468876809986,0.638310111863724,0.619321707652218
490000,0.00821917808219178,0.0986294527364525,0,0.0466302468805489,0,0.00205479452054795,0.0116575617201372,0,0.802739726027397,1.36187283711769,0.243606614937107,1.04028905855248,0.565190393502319,0.635251924436386,0.654794043781964,0.615709805090808,0.6435544508198,0.626949398052973
495000,0.0112359550561798,0.116786906370276,0,0.0560795844795167,0,0.00280898876404494,0.0140198961198792,0,0.853932584269663,1.46001558509795,0.247849583441376,1.11142871434289,0.596436454196432,0.641487293866243,0.662480604556111,0.620493983176375,0.650406363123554,0.632568224608933
500000,0.00837988826815642,0.0996648383716299,0,0.0471625654814246,0,0.00209497206703911,0.0117906413703562,0,0.879888268156425,1.50574386298343,0.25403267332942,1.14578484244146,0.613991693871392,0.646001677439866,0.66770985118037,0.624293503699361,0.655224458348583,0.636778896531148
505000,0.00550964187327824,0.0796340094463202,0,0.0370015955629538,0,0.00137741046831956,0.00925039889073845,0,0.796143250688705,1.34967186257244,0.242614638804971,1.0313114953847,0.560975005992711,0.652130612000289,0.673634224416316,0.630626999584262,0.661266484433858,0.642994739566721
510000,0.0279329608938547,0.192944380505993,0,0.0980385436439864,0,0.00698324022346369,0.0245096359109966,0,0.905027932960894,1.54183313674373,0.268222729178055,1.17557648053686,0.634479385384927,0.660167964477113,0.684363517215056,0.635972411739169,0.670447515605405,0.64988841334882
515000,0.0143266475644699,0.13333073763928,0,0.0648858822159487,0,0.00358166189111748,0.0162214705539872,0,0.95702005730659,1.54997510798521,0.364065006627971,1.20893873948124,0.705101375131937,0.66952710182414,0.694037071707025,0.645017131941256,0.679940233993215,0.659113969655066
520000,0.03601108033241,0.222587367646732,0,0.115278560003037,0,0.00900277008310249,0.0288196400007594,0,0.933518005540166,1.64922362498344,0.217812386096894,1.23758762476138,0.629448386318953,0.677243631137045,0.707481665135969,0.647005597138121,0.690090348047278,0.664396914226811
525000,0.0491803278688525,0.265720710374709,0,0.141178140748664,0,0.0122950819672131,0.0352945351871659,0,0.939890710382514,1.66266617453767,0.217115246227359,1.24696397374329,0.632817447021735,0.685000266370878,0.723715764013882,0.646284768727873,0.701448658428251,0.668551874313504
530000,0.114206128133705,0.432711492122626,0,0.249524060698438,0,0.0285515320334262,0.0623810151746094,0,1.04178272980501,1.8978704580618,0.185695001548232,1.40549409727126,0.678071362338763,0.689359852364468,0.73417642122184,0.644543283507097,0.708400302316311,0.670319402412626
535000,0.151351351351351,0.510227662691327,0,0.303820998608759,0,0.0378378378378378,0.0759552496521897,0,1.02162162162162,1.94969481724889,0.0935484259943545,1.41591622479005,0.627327018453196,0.694695435665749,0.744683764821638,0.644707106509861,0.715933123059848,0.673457748271651
540000,0.153203342618384,0.513889436800405,0,0.306441881393064,0,0.0383008356545961,0.0766104703482659,0,1.01392757660167,1.91849445360064,0.109360699602705,1.3982354517629,0.629619701440439,0.706756479560831,0.773260514666635,0.640252444455027,0.735010912783007,0.678502046338655
545000,0.184065934065934,0.572137320023983,0,0.348939193899637,0.0191926742322309,0.0460164835164835,0.0872347984749093,0.00479816855805773,1.05769230769231,1.93875799965261,0.176626615732008,1.43201563586687,0.683368979517745,0.716062741456451,0.801886638896044,0.630459010601044,0.752525274522542,0.67960020839036
550000,0.176315789473684,0.557906827883081,0,0.338435854756432,0.0141957241909367,0.0440789473684211,0.0846089636891079,0.00354893104773417,0.981578947368421,1.8636355700245,0.0995223247123421,1.35632327533837,0.606834619398475,0.726191680682333,0.830759787578449,0.639405846595764,0.770617745788987,0.681765615575679
555000,0.183288409703504,0.570713688079556,0,0.347887168847124,0.018689650559884,0.045822102425876,0.086971792211781,0.00467241263997101,1.00539083557952,1.92070974076287,0.0900719303961594,1.39426674126484,0.616514929894188,0.743836126558864,0.877729356446184,0.645509541034699,0.800721055672324,0.686951197445404
560000,0.177777777777778,0.560635461767578,0,0.34043598112855,0.0151195744270057,0.0444444444444444,0.0851089952821375,0.00377989360675141,1.04722222222222,1.9707573073943,0.123687137050146,1.43958879593188,0.654855648512567,0.745369663172298,0.900307556309346,0.598860859870911,0.811195478827855,0.679543847516741
565000,0.176781002638522,0.558768539566502,0,0.33906952147297,0.0144924838040747,0.0441952506596306,0.0847673803682426,0.00362312095101867,0.989445910290237,1.92938537648415,0.0495064440963278,1.38878193310768,0.590109887472792,0.755956208485727,0.925169796335754,0.636824607849121,0.827847094664092,0.684065322307361
570000,0.177248677248677,0.559633829731216,0,0.339706124210817,0.0147912302865372,0.0443121693121693,0.0849265310527043,0.0036978075716343,1,1.94966139435366,0.0503386056463444,1.40346641234258,0.596533587657418,0.766434974613644,0.951849150533889,0.641728758811951,0.845208727870101,0.687661221357187
575000,0.196185286103542,0.593837753342138,0,0.365129096255084,0.0272414759520007,0.0490463215258856,0.091282274063771,0.00681036898800017,1.07901907356948,2.00039314673158,0.157645000407385,1.47046753502578,0.687570612113183,0.770748018243982,0.961663460345827,0.617765545845032,0.851859000477871,0.689637036010093
580000,0.172972972972973,0.551709031432671,0,0.333880091699754,0.0120658542461916,0.0432432432432432,0.0834700229249386,0.0030164635615479,1.03513513513514,1.95251215958868,0.117758110681591,1.42488543879331,0.645384831476959,0.777015762715726,0.983350745748501,0.636517703533173,0.864677781873261,0.689353743558192
585000,0.185915492957746,0.575503053609595,0,0.351432904030859,0.020398081884634,0.0464788732394366,0.0878582260077147,0.00509952047115851,1.10140845070423,2.05565749105052,0.147159410357928,1.5068239378231,0.695992963585356,0.782253020246264,1.00349489248091,0.639578461647034,0.876248274745604,0.688257765746924
590000,0.184782608695652,0.573432134585814,0,0.349901492965211,0.0196637244260936,0.046195652173913,0.0874753732413027,0.00491593110652339,1.08423913043478,2.00684146070879,0.161636800160772,1.47620942050634,0.692268840363227,0.787241760965275,1.01803415867472,0.62271523475647,0.885294584059286,0.689188937871263
595000,0.188365650969529,0.579912213171807,0,0.354715349563251,0.0220159523758069,0.0470914127423823,0.0886788373908128,0.00550398809395172,1.0803324099723,1.9047351569332,0.2559296630114,1.4305823207503,0.730082499194295,0.794985171005006,1.03900182007836,0.647213578224182,0.898656355849255,0.691313986160757
600000,0.190082644628099,0.582990410507083,0,0.357010654572765,0.023154634683433,0.0475206611570248,0.0892526636431913,0.00578865867085825,1.09917355371901,1.99179176488259,0.206555342555427,1.47840500336105,0.719942104076963,0.801004763312905,1.05418325296729,0.640890777111054,0.908568382841411,0.693441143784398
605000,0.193905817174515,0.589810522311244,0,0.362107085501085,0.0257045488479457,0.0484764542936288,0.0905267713752712,0.00642613721198641,1.09695290858726,1.96874328890852,0.225162528266,1.46733559356772,0.7265702236068,0.801459705400335,1.05355088869231,0.632279694080353,0.908561379650487,0.694358031150183
610000,0.206611570247934,0.612044740928207,0,0.378861034943063,0.0343621055528047,0.0516528925619835,0.0947152587357658,0.00859052638820118,1.10192837465565,1.93830547730676,0.265551272004538,1.45726562536257,0.74659112394873,0.809602358617073,1.07053684221274,0.645803272724152,0.920461134785881,0.698743582448266
615000,0.2,0.600556715648675,0,0.370177688556553,0.0298223114434467,0.05,0.0925444221391383,0.00745557786086167,1.14722222222222,2.05708342903389,0.237361015410553,1.53377940884119,0.760665035603254,0.804473185208109,1.07076875505264,0.631356835365295,0.917609634501196,0.691336735915022
620000,0.193370165745856,0.588857481810978,0,0.361394105108362,0.0253462263833505,0.0483425414364641,0.0903485262770905,0.00633655659583764,1.10773480662983,2.02358226780279,0.191887345456881,1.49683527086847,0.718634342391203,0.809969751709733,1.07876498048595,0.614915132522583,0.924168188388267,0.695771315031198
625000,0.19327731092437,0.588700088319193,0,0.361273830844622,0.0252807910041171,0.0483193277310924,0.0903184577111556,0.00632019775102928,1.12324929971989,2.02980629857294,0.216692300866836,1.50840268395348,0.7380959154863,0.816055239749556,1.09233562563432,0.646003246307373,0.933433767250315,0.698676712248797
630000,0.18005540166205,0.564822282354354,0,0.343524732798573,0.0165860705255269,0.0450138504155125,0.0858811831996432,0.00414651763138171,1.09972299168975,1.99788465169183,0.201561331687671,1.481309591734,0.718136391645497,0.813348914282474,1.0947886908165,0.639236688613892,0.932919423943934,0.693778404621014
635000,0.2,0.600549073697045,0,0.370174441851121,0.0298255581488787,0.05,0.0925436104627803,0.00745638953721967,1.12054794520548,2.04739995280224,0.193695937608716,1.5143237230785,0.726772167332462,0.834620352967145,1.13580872206098,0.649043560028076,0.962581109759106,0.706659596175184
640000,0.205479452054795,0.61008562706556,0,0.377377565228441,0.0335813388811475,0.0513698630136986,0.0943443913071104,0.00839533472028688,1.08767123287671,1.96659808938285,0.208744376370574,1.46108587057232,0.714256595181106,0.836850465487127,1.14193000310202,0.63281512260437,0.966464396570836,0.707236534403419
645000,0.179624664879357,0.564014795766378,0,0.342933932762607,0.0163153969961064,0.0449061662198391,0.0857334831906517,0.00407884924902659,1.05898123324397,1.99898582724531,0.118976639242621,1.4583449258003,0.659617540687639,0.822660981490209,1.11690197987479,0.647013545036316,0.947670127579722,0.697651835400697
650000,0.2,0.600549073697045,0,0.370174441851121,0.0298255581488787,0.05,0.0925436104627803,0.00745638953721967,1.09315068493151,1.99618719361921,0.190114176243801,1.47680837865357,0.709492991209447,0.837102966439234,1.14751364492007,0.652592301368713,0.968981848263981,0.705224084614487
655000,0.18732782369146,0.578040828214296,0,0.353323382874646,0.0213322645082737,0.046831955922865,0.0883308457186616,0.00533306612706842,1.07988980716253,2.00031967849711,0.159459935827955,1.47093712171938,0.688842492605689,0.825905175412654,1.12671619394192,0.645279109477997,0.953705613717009,0.698104737108298
660000,0.190735694822888,0.584153190782041,0,0.357880265078347,0.0235911245674295,0.0476839237057221,0.0894700662695868,0.00589778114185739,1.09264305177112,2.03184707506768,0.153439028474553,1.49166661952928,0.693619484012959,0.825490505396508,1.12732662699548,0.642483949661255,0.953726461728943,0.697254549064072
665000,0.203252032520325,0.606216919196516,0,0.374452839559483,0.0320512254811674,0.0508130081300813,0.0936132098898708,0.00801280637029184,1.10840108401084,1.98636803619598,0.230434131825704,1.48140790355685,0.735394264464829,0.833734105272991,1.14362574535697,0.632793009281158,0.965392472121457,0.702075738424525
670000,0.197771587743733,0.596646462308682,0,0.367234741212079,0.0283084342753863,0.0494428969359332,0.0918086853030197,0.00707710856884657,1.13091922005571,2.05370162396508,0.208136816146342,1.52296601493629,0.738872425175127,0.841916807846771,1.1640369458359,0.650119543075562,0.978770487685178,0.705063128008364
675000,0.205056179775281,0.609367100699517,0,0.376828853389387,0.0332835061611753,0.0512640449438202,0.0942072133473466,0.00832087654029382,1.16011235955056,2.04801794313923,0.272206775961891,1.53734163562668,0.782883083474443,0.845153374116073,1.17157740097459,0.64446896314621,0.983835573689596,0.70647117454255
680000,0.201657458563536,0.603450550134957,0,0.3723604250358,0.0309544920912718,0.050414364640884,0.09309010625895,0.00773862302281794,1.12983425414365,2.02131096184534,0.238357546441953,1.5085807327116,0.751087775575694,0.846430887668831,1.17170059205226,0.641816735267639,0.984622669973126,0.708239105364536
685000,0.206214689265537,0.611373797254543,0,0.37834771762719,0.0340816609038835,0.0515536723163842,0.0945869294067975,0.00852041522597088,1.17231638418079,2.0700451844137,0.274587583947878,1.55371908249001,0.790913685871568,0.835629778561619,1.15474767905565,0.641628324985504,0.971207949046537,0.700051608076701
690000,0.182584269662921,0.569453328822423,0,0.346946717450608,0.0182218218752351,0.0456460674157303,0.0867366793626519,0.00455545546880876,1.14887640449438,2.09697984949793,0.200772959490832,1.55168091751302,0.746071891475745,0.835954737294926,1.15536971495431,0.649775624275208,0.971659121879737,0.700250352710115
695000,0.198863636363636,0.5985770146371,0,0.368683030577391,0.0290442421498816,0.0497159090909091,0.0921707576443478,0.00726106053747041,1.17613636363636,2.07735356120443,0.274919166068298,1.55902111772463,0.793251609548094,0.83745814351873,1.16294104352114,0.634085893630981,0.975740502603371,0.699175784434089
700000,0.215469613259669,0.627186409954601,0,0.390388694788451,0.0405505317308858,0.0538674033149171,0.0975971736971128,0.0101376329327215,1.14640883977901,2.03841757775174,0.254400101806275,1.52538135295886,0.767436326599149,0.862145805556471,1.20876692483543,0.637264549732208,1.00940879873399,0.714882812378957
705000,0.205633802816901,0.610368257138694,0,0.377586415829865,0.0336811898039374,0.0514084507042254,0.0943966039574664,0.00842029745098436,1.17746478873239,2.06335499872015,0.291574578744642,1.55383782745789,0.801091750006901,0.858659145529841,1.19808333487204,0.651549935340881,1.00286450203945,0.714453789020229
710000,0.198369565217391,0.597684447623472,0,0.368019657299984,0.0287194731347983,0.0495923913043478,0.0920049143249961,0.00717986828369958,1.1304347826087,1.96846011572838,0.292409449489009,1.48647228883598,0.774397276381416,0.862459682738004,1.20301289869096,0.647324144840241,1.00714470949513,0.717774655980879
715000,0.194520547945205,0.590895055530438,0,0.362921413211837,0.0261196826785743,0.0486301369863014,0.0907303533029592,0.00652992066964359,1.11780821917808,2.04944721946485,0.18616921889131,1.513617764853,0.72199867350316,0.850564050021237,1.18556119891175,0.642866253852844,0.992888565486921,0.708239534555553
720000,0.199460916442049,0.599595664635192,0,0.369459330894778,0.0294625019893189,0.0498652291105121,0.0923648327236946,0.00736562549732971,1.1266846361186,2.04356215468943,0.209807117547764,1.51622272324608,0.737146548991113,0.844195440773051,1.16905545015268,0.652317762374878,0.982213162960423,0.70617771858568
725000,0.194444444444444,0.590767688648751,0,0.362823530314219,0.0260653585746695,0.0486111111111111,0.0907058825785549,0.00651633964366737,1.14444444444444,2.05933045023436,0.229558438654532,1.53313643156025,0.755752457328637,0.846817738148901,1.17107266232374,0.648581564426422,0.984578388122757,0.709057088175046
730000,0.19327731092437,0.588700088319193,0,0.361273830844622,0.0252807910041171,0.0483193277310924,0.0903184577111556,0.00632019775102928,1.14565826330532,2.04263472371464,0.248681802896,1.52674132784688,0.764575198763767,0.842617737311943,1.16270624120233,0.637256979942322,0.978608271479813,0.706627203144073
735000,0.194986072423398,0.591729009230142,0,0.363543465919027,0.0264286789277699,0.0487465181058496,0.0908858664797567,0.00660716973194248,1.15320334261838,2.06337831529268,0.243028369944091,1.53989383357894,0.766512851657825,0.845958951621999,1.16827403838963,0.654783129692078,0.982895456017372,0.709022447226625
740000,0.19774011299435,0.596598938723843,0,0.367196448068159,0.0282837779205415,0.0494350282485876,0.0917991120170398,0.00707094448013537,1.17231638418079,2.09800990807736,0.246622860284217,1.56559997687596,0.779032791485619,0.838389425796304,1.15893693276494,0.649647057056427,0.974574968760298,0.70220388283231
745000,0.214899713467049,0.626242208183663,0,0.389659771708981,0.0401396552251162,0.0537249283667622,0.0974149429272453,0.0100349138062791,1.23209169054441,2.10341083359129,0.360772547497532,1.60227416899485,0.861909212093972,0.851539938019477,1.18050914944824,0.64984941482544,0.991303466678727,0.711776409360226
750000,0.194520547945205,0.590895055530438,0,0.362921413211837,0.0261196826785743,0.0486301369863014,0.0907303533029592,0.00652992066964359,1.15342465753425,2.08133176018439,0.225517554884107,1.54764869561706,0.759200619451435,0.841450699551465,1.16632066229487,0.635391473770142,0.979472650454458,0.703428748648472
755000,0.194366197183099,0.590636707691021,0,0.362722878988208,0.0260095153779893,0.0485915492957746,0.090680719747052,0.00650237884449732,1.16338028169014,2.08475843096457,0.242002132415712,1.55483047489465,0.771930088485632,0.833013873033121,1.14994283511177,0.636064529418945,0.967662066649922,0.698365679416319
760000,0.195965417867435,0.593480646735616,0,0.364850921897157,0.0270799138377135,0.0489913544668588,0.0912127304742892,0.00676997845942838,1.23631123919308,2.1141410619081,0.358481416478064,1.60925979888388,0.863362679502283,0.854802946192387,1.1917303563165,0.640771269798279,0.997947538771276,0.711658353613498
765000,0.193905817174515,0.589810522311244,0,0.362107085501085,0.0257045488479457,0.0484764542936288,0.0905267713752712,0.00642613721198641,1.15512465373961,2.09986597546416,0.210383332015069,1.55650075888014,0.753748548599087,0.851943499824017,1.18972460629004,0.651568233966827,0.99545078778291,0.708436211865124
770000,0.194444444444444,0.590767688648751,0,0.362823530314219,0.0260653585746695,0.0486111111111111,0.0907058825785549,0.00651633964366737,1.16388888888889,2.08005529243403,0.24772248534375,1.55312485672429,0.774652921053486,0.849668250150151,1.18371303608593,0.653764963150024,0.991588151437689,0.707748348862613
775000,0.189944134078212,0.582749881762324,0,0.35682880129533,0.0230594668610946,0.0474860335195531,0.0892072003238325,0.00576486671527364,1.19553072625698,2.13384205460872,0.257219397905249,1.59417502996498,0.796886422548988,0.846805154611279,1.17683039580065,0.645150244235992,0.987017340593415,0.706592968629142
780000,0.18732782369146,0.578040828214296,0,0.353323382874646,0.0213322645082737,0.046831955922865,0.0883308457186616,0.00533306612706842,1.1900826446281,2.14758327215506,0.232582017101133,1.59687957804141,0.783285711214789,0.839096535664288,1.16622241920903,0.649356842041016,0.978076921097375,0.7001161502312
785000,0.192200557103064,0.586780319273874,0,0.359838919547394,0.0245621946587344,0.048050139275766,0.0899597298868484,0.0061405486646836,1.18105849582173,2.09224165105383,0.269875340589621,1.56817731608156,0.793939675561898,0.844531630573167,1.17188547675152,0.657351136207581,0.983608866595819,0.705454394550515
790000,0.195054945054945,0.591843356938004,0,0.363631658769339,0.026478231340551,0.0487637362637363,0.0909079146923348,0.00661955783513776,1.20879120879121,2.16820429288378,0.249378124698642,1.61640065495261,0.801181762629805,0.842181591705962,1.16982249091161,0.649667978286743,0.981380783044227,0.702982400367696
795000,0.197260273972603,0.595736976015964,0,0.366554262684191,0.0279662852610148,0.0493150684931507,0.0916385656710477,0.00699157131525369,1.25205479452055,2.24490140532894,0.259208183712158,1.67386857199014,0.830241017050959,0.840911755169908,1.16513066118707,0.658241271972656,0.978657102724456,0.70316640761536
800000,0.234972677595628,0.659534820220323,0,0.415349141796166,0.0545962133950908,0.0587431693989071,0.103837285449042,0.0136490533487727,1.36065573770492,2.37614326165376,0.345168213756073,1.79208857313691,0.929222902272931,0.855590840506423,1.1867077674094,0.658112287521362,0.996266832347041,0.714914848665806
805000,0.305555555555556,0.766839004536019,0,0.501533173830571,0.10957793728054,0.0763888888888889,0.125383293457643,0.027394484320135,1.48333333333333,2.51473446811827,0.451932198548397,1.92152711272875,1.04513955393792,0.859409851994779,1.19001731203709,0.656770706176758,0.999869395354179,0.71895030863538
810000,0.350282485875706,0.828016074533701,0,0.553248993956804,0.147315977794608,0.0875706214689266,0.138312248489201,0.0368289944486521,1.64406779661017,2.65274480066387,0.63539079255647,2.0726071628071,1.21552843041324,0.870776151028057,1.20195939416165,0.64105486869812,1.01148031751261,0.7300719845435
815000,0.342618384401114,0.817865861005264,0,0.544528660527317,0.140708108274912,0.0856545961002786,0.136132165131829,0.0351770270687279,1.56824512534819,2.5849739065903,0.551516344106083,2.00020531256038,1.136284938136,0.879735580559893,1.20343077383078,0.657779693603516,1.01725842722718,0.742212733892601
820000,0.308108108108108,0.770444802123701,0,0.504533200607271,0.111683015608945,0.077027027027027,0.126133300151818,0.0279207539022363,1.44324324324324,2.48089238439375,0.405594102092741,1.88409150636053,1.00239498012595,0.884725381876971,1.19687441326443,0.660176873207092,1.01734280800265,0.752107955751288
825000,0.311475409836066,0.775205974258952,0,0.50849269224191,0.114458127430221,0.0778688524590164,0.127123173060478,0.0286145318575552,1.51639344262295,2.51145197238666,0.521334912859243,1.93914696031005,1.09363992493585,0.907650494347505,1.23331276708517,0.651304006576538,1.04600906046172,0.769291928233291
830000,0.353887399463807,0.832704443313109,0,0.557314216641989,0.150460582285625,0.0884718498659518,0.139328554160497,0.0376151455714062,1.53351206434316,2.55325151450925,0.513772614177079,1.96675134302599,1.10027278566034,0.919003685102386,1.23197235447965,0.652946174144745,1.05196933681788,0.786038033386894
835000,0.366666666666667,0.849231771890764,0,0.571685858648247,0.161647474685087,0.0916666666666667,0.142921464662062,0.0404118686712717,1.67777777777778,2.72089051591446,0.634665039641092,2.120947266005,1.23460828955056,0.931677639815542,1.24665187878464,0.653739809989929,1.06549536361981,0.797859916011272
840000,0.372602739726027,0.856764038447111,0,0.578300079168863,0.166905400283192,0.0931506849315069,0.144575019792216,0.0417263500707979,1.67397260273973,2.70134888834027,0.646596317139186,2.11045641322379,1.23748879225566,0.944321319991595,1.25292099417109,0.647940993309021,1.07543079135853,0.813211848624663
845000,0.366666666666667,0.849231771890764,0,0.571685858648247,0.161647474685087,0.0916666666666667,0.142921464662062,0.0404118686712717,1.64444444444444,2.70853138992665,0.580357498962238,2.09652488581743,1.19236400307146,0.961817558937603,1.26911045865799,0.654524659217213,1.09237184336539,0.831263274509817
850000,0.369318181818182,0.852625391143533,0,0.574652658890951,0.163983704745413,0.0923295454545455,0.143663164722738,0.0409959261863532,1.75284090909091,2.75922672927242,0.746455088909395,2.18040685913928,1.32527495904254,0.978040440346707,1.29490780677349,0.661295831203461,1.11266246487121,0.843418415822199
855000,0.361878453038674,0.843087464393652,0,0.566321504585962,0.157435401491387,0.0904696132596685,0.14158037614649,0.0393588503728466,1.68508287292818,2.73784529573535,0.632320450121005,2.13235205782348,1.23781368803288,1.00673642260594,1.33411415345675,0.679358691755124,1.14582380610132,0.867649039110547
860000,0.371508379888268,0.855392598378984,0,0.577088000987342,0.165928758789194,0.0928770949720671,0.144272000246836,0.0414821896972985,1.6927374301676,2.78022820390538,0.605246656429813,2.15476105621409,1.23071380412111,1.0013426645508,1.32555049609427,0.677134833007338,1.13908330708291,0.863602022018695
865000,0.397727272727273,0.887852501850137,0,0.605958405390486,0.18949614006406,0.0994318181818182,0.151489601347621,0.0473740350160149,1.78125,2.91372359295766,0.648776407042337,2.26238470794958,1.30011529205042,1.01723073473708,1.34405535911291,0.69040611036125,1.15608312933387,0.878378340140295
870000,0.439775910364146,0.936832364081532,0,0.650951794005886,0.228600026722405,0.109943977591036,0.162737948501471,0.0571500066806014,1.89075630252101,3.16136119230789,0.620151412734126,2.43057649468136,1.35093611036066,1.01927577447491,1.34808200862377,0.690469540326039,1.1589700617616,0.879581487188215
875000,0.425,0.920031019539591,0,0.635315372025695,0.214684627974305,0.10625,0.158828843006424,0.0536711569935763,1.85277777777778,3.04607057261579,0.659484982939764,2.35975170097829,1.34580385457726,1.03498219499985,1.37092583967544,0.699038550324266,1.17770883195955,0.89225555804016
880000,0.425824175824176,0.920972128633733,0,0.636189227290561,0.215459124357791,0.106456043956044,0.15904730682264,0.0538647810894477,1.8543956043956,3.07777097283402,0.631020235957186,2.37415019670276,1.33464101208844,1.04309093870304,1.37490832491818,0.711273552487905,1.18406452272478,0.902117354681308
885000,0.423398328690808,0.918185270138707,0,0.633610003427583,0.213186653954033,0.105849582172702,0.158402500856896,0.0532966634885082,1.89693593314763,3.10351314745937,0.690358718835898,2.40955378069527,1.38431808559999,1.04915493942569,1.38026767177494,0.718042207076441,1.18982914919793,0.908480729653453
890000,0.48695652173913,0.987512330106381,0,0.699619116407021,0.27429392707124,0.121739130434783,0.174904779101755,0.0685734817678099,2.01449275362319,3.22362411614625,0.805361391100128,2.5281957384856,1.50078976876077,1.05312739489735,1.38997238742583,0.716282402368868,1.19623697212043,0.910017817674272
895000,0.52112676056338,1,0.0208682135800512,0.73366306286558,0.308590458261181,0.130281690140845,0.183415765716395,0.0771476145652953,2.00281690140845,3.30361759257202,0.702016210244883,2.55546586782634,1.45016793499057,1.07520520653523,1.41852543259111,0.73188498047935,1.22106580560243,0.929344607468038
900000,0.548022598870056,1,0.0496296693097348,0.759766288170464,0.336278909569649,0.137005649717514,0.189941572042616,0.0840697273924123,2.03954802259887,3.31187978898279,0.767216256214953,2.58010188331657,1.49899416188117,1.07412557244974,1.41861306029929,0.729638084600201,1.22048208609339,0.927769058806099
905000,0.549295774647887,1,0.051029503787606,0.760985652630281,0.337605896665494,0.137323943661972,0.19024641315757,0.0844014741663735,2.00845070422535,3.33715876359217,0.679742644858533,2.5729561973946,1.44394521105611,1.08425216053573,1.42754248128081,0.740961839790652,1.23010005424444,0.938404266827028
910000,0.553424657534247,1,0.0556046318605457,0.764924946947993,0.3419243681205,0.138356164383562,0.191231236736998,0.0854810920301251,1.95616438356164,3.29174944091714,0.620579326206149,2.52359158937781,1.38873717774547,1.10014900034421,1.44547007161695,0.75482792907147,1.2468596643357,0.95343833635272
915000,0.557103064066852,1,0.0596812553083562,0.768434169863083,0.345771958270622,0.139275766016713,0.192108542465771,0.0864429895676555,2,3.30961207954214,0.690387920457863,2.55639251046211,1.44360748953789,1.10931516042327,1.45585513218987,0.762775188656667,1.25654367784355,0.962086643002982
920000,0.536111111111111,1,0.0367227510765207,0.748277711950913,0.323944510271309,0.134027777777778,0.187069427987728,0.0809861275678273,1.92222222222222,3.25513766276961,0.589306781674832,2.4885152335536,1.35592921089084,1.0983669112126,1.44536211105831,0.7513717113669,1.24578883360962,0.950944988815591
925000,0.554317548746518,1,0.0565829943999038,0.765781525417741,0.342853572075295,0.13857938718663,0.191445381354435,0.0857133930188239,1.98328690807799,3.28208278515144,0.684491031004548,2.5350841233842,1.43148969277178,1.10715563001739,1.46267956412149,0.751631695913291,1.25820101003152,0.956110250003255
930000,0.521621621621622,1,0.0214129198473559,0.734136747041415,0.309106496201828,0.130405405405405,0.183534186760354,0.077276624050457,1.92162162162162,3.31530367529811,0.527939567945134,2.51373150571963,1.32951173752362,1.10904191184688,1.46021491106562,0.757868912628149,1.25823878448884,0.959845039204925
935000,0.53781512605042,1,0.0385474156740205,0.749930468531158,0.325699783569682,0.134453781512605,0.18748261713279,0.0814249458924205,1.99439775910364,3.34354313519832,0.645252383008959,2.56758610587432,1.42120941233297,1.11816867660074,1.47575278871729,0.760584564484184,1.27008932925038,0.966248023951098
940000,0.565714285714286,1,0.0693418534762758,0.776599560836094,0.354829010592477,0.141428571428571,0.194149890209024,0.0887072526481193,2.08857142857143,3.39565405872404,0.781488798418819,2.64388929508521,1.53325356205764,1.11689421824047,1.47682661269579,0.756961823785137,1.26981254548868,0.963975890992253
945000,0.573487031700288,1,0.0782026774205038,0.783910033729009,0.363064029671568,0.143371757925072,0.195977508432252,0.0907660074178919,2.11239193083574,3.41669418788284,0.808089673788632,2.66652854772884,1.55825531394263,1.1211546243783,1.48056234980797,0.76174689894864,1.27385004446117,0.968459204295435
950000,0.55774647887324,1,0.0603913352029374,0.769049261812374,0.346443695934105,0.13943661971831,0.192262315453093,0.0866109239835263,2.05915492957746,3.37802894265441,0.740280916500515,2.61948239950709,1.49882745964784,1.12185233646715,1.48736147780426,0.756343195130045,1.27713996088835,0.966564712045955
955000,0.578347578347578,1,0.0838191114638159,0.788449439412139,0.368245717283018,0.144586894586895,0.197112359853035,0.0920614293207544,2.11396011396011,3.39619209145827,0.831728136461954,2.65872010823599,1.56920011968424,1.12998556785094,1.49662626527731,0.763344870424582,1.28575393717597,0.974217198525921
960000,0.564102564102564,1,0.0675208421338568,0.775076756576691,0.353128371628437,0.141025641025641,0.193769189144173,0.0882820929071093,2.10826210826211,3.44978154519711,0.766742671327108,2.67821055254565,1.53831366397857,1.14062263058801,1.51970024742443,0.761545013751585,1.30167486138703,0.979570399788986
965000,0.565340909090909,1,0.068923088418995,0.776245467621202,0.354436350560616,0.141335227272727,0.194061366905301,0.088609087640154,2.11363636363636,3.47598575200774,0.75128697526499,2.69243447352206,1.53483825375067,1.14409676871516,1.5229320800879,0.765261457342435,1.30504605533144,0.983147482098887
970000,0.574712643678161,1,0.0796142740842516,0.785056629570807,0.364368657785515,0.14367816091954,0.196264157392702,0.0910921644463787,2.11206896551724,3.40116009402335,0.822977837011129,2.65974309009824,1.56439484093624,1.14711804396805,1.52141240131896,0.772823686617131,1.30613809302798,0.98809799490811
975000,0.551532033426184,1,0.0535005526796664,0.763122160144161,0.339941906708207,0.137883008356546,0.19078054003604,0.0849854766770517,2.03064066852368,3.39526040257596,0.666020934471397,2.61040334139161,1.45087799565575,1.15685251263855,1.53964893119635,0.774056094080752,1.3194846871919,0.994220338085197
980000,0.558404558404558,1,0.0611184764623356,0.769678000267153,0.347131116541964,0.13960113960114,0.192419500066788,0.0867827791354909,2.0997150997151,3.39090499557525,0.808525203854948,2.64828089172589,1.55114930770431,1.15027264872847,1.53279113286147,0.767754164595475,1.31278674203107,0.987758555425876
985000,0.545961002785515,1,0.0473830152568304,0.75778331450336,0.334138691067671,0.136490250696379,0.18944582862584,0.0835346727669177,2.01671309192201,3.38055145765487,0.652874726189145,2.59614379818118,1.43728238566284,1.1449115485534,1.52974241921642,0.76008067789039,1.30840806601556,0.981415031091247
990000,0.540983606557377,1,0.0419839335082644,0.752985072598094,0.32898214051666,0.135245901639344,0.188246268149524,0.082245535129165,1.99180327868852,3.37365771052414,0.609948846852905,2.57888816316135,1.4047183942157,1.16388095109189,1.55015710942062,0.777604792763167,1.32799150323289,0.999770398950897
995000,0.560224089635854,1,0.0631676359184681,0.771399973277595,0.349048205994114,0.140056022408964,0.192849993319399,0.0872620514985286,2.0672268907563,3.41052753249899,0.723926249013615,2.63793208509589,1.49652169641671,1.14722997284069,1.5318887852266,0.762571160454781,1.31065339084215,0.983806554839237
1000000,0.53804347826087,1,0.038132580997031,0.750432080566092,0.325654875955647,0.134510869565217,0.187608020141523,0.0814137189889117,1.93478260869565,3.3513462011613,0.518219016230009,2.5366137812645,1.3329514361268,1.16100450086853,1.54370623038268,0.778302771354376,1.3235964465056,0.998412555231455


==> datasets/levels/dqn.csv <==
time_step,lvl1_mean,lvl1_plus_std,lvl1_minus_std,lvl2_mean,lvl2_plus_std,lvl2_minus_std,lvl3_mean,lvl3_plus_std,lvl3_minus_std,lvl4_mean,lvl4_plus_std,lvl4_minus_std,lvl5_mean,lvl5_plus_std,lvl5_minus_std
0,0.292929292929293,0.886302996502642,0,0.393939393939394,0.905403515173555,0,-0.807291666666667,-0.37393274340561,-1,-0.959276018099548,-0.719641028974079,-1.19891100722502,-0.959677419354839,-0.713985913302183,-1.20536892540749
5000,0.336787564766839,0.900946268659541,0,0.526041666666667,1.11329631262292,0,-0.697297297297297,-0.1315704408158,-1,-0.943478260869565,-0.685573029323475,-1.20138349241566,-0.956,-0.655693080897424,-1.25630691910258
10000,0.321243523316062,0.86170484995827,0,0.479166666666667,1.03925578946761,0,-0.731506849315069,-0.202960035724962,-1,-0.908878504672897,-0.612743124837484,-1.20501388450831,-0.966836734693878,-0.737623646112393,-1.19604982327536
15000,0.324742268041237,0.865999857170155,0,0.53125,1.10926112328289,0,-0.612068965517241,0.0423976438529258,-1,-0.914141414141414,-0.591647932386825,-1.236634895896,-0.924393723252497,-0.55991196330836,-1.28887548319663
20000,0.357512953367876,0.918072598469762,0,0.619791666666667,1.27199209705303,0,-0.620178041543027,0.0284991594313949,-1,-0.903614457831325,-0.577072858313612,-1.23015605734904,-0.914285714285714,-0.51830765546972,-1.31026377310171
25000,0.352331606217617,0.882865195601545,0,0.713541666666667,1.28897590591545,0.138107427417884,-0.6,0.0410477745379994,-1,-0.875968992248062,-0.538167077287453,-1.21377090720867,-0.916666666666667,-0.557421364655629,-1.2759119686777
30000,0.450777202072539,1.04494321168395,0,0.740932642487047,1.40647844029588,0.0753868446782093,-0.629943502824859,0.0230569784361218,-1,-0.873737373737374,-0.526280542116273,-1.22119420535847,-0.897009966777409,-0.50233952791968,-1.29168040563514
35000,0.50259067357513,1.08999627176735,0,0.804123711340206,1.41726436088058,0.190983061799828,-0.524926686217009,0.171784333223104,-1,-0.877604166666667,-0.549434164261393,-1,-0.896321070234114,-0.496212403347922,-1.29642973712031
40000,0.520618556701031,1.08930728464556,0,0.822916666666667,1.43680124518425,0.209032088149084,-0.507836990595611,0.196441058777398,-1,-0.893506493506494,-0.576317644027565,-1.21069534298542,-0.879310344827586,-0.47734684761924,-1.28127384203593
45000,0.544041450777202,1.1726793950182,0,0.848958333333333,1.49864529648348,0.199271370183187,-0.455384615384615,0.335385982609184,-1,-0.889952153110048,-0.554451528419102,-1.22545277780099,-0.835564053537285,-0.352402156465501,-1.31872595060907
50000,0.668367346938776,1.42434820937129,0,1.01036269430052,1.7025033750399,0.31822201356114,-0.416393442622951,0.349057131572279,-1,-0.914549653579677,-0.626523415454989,-1.20257589170436,-0.770161290322581,-0.187935697790319,-1.35238688285484
55000,0.873096446700508,1.71772959725637,0.0284632961446453,1.08762886597938,1.75325533577844,0.422002396180326,-0.38255033557047,0.379312660466565,-1,-0.914027149321267,-0.61011079374184,-1.21794350490069,-0.801904761904762,-0.297348999248192,-1.30646052456133
60000,0.723618090452261,1.48173575866941,0,1.12435233160622,1.94408152990845,0.304623133303984,-0.323809523809524,0.499751619782043,-1,-0.920086393088553,-0.611328244610362,-1.22884454156674,-0.719178082191781,-0.0946253285134336,-1.34373083587013
65000,0.887755102040816,1.73365202321732,0.0418581808643133,1.25773195876289,2.10060332204172,0.414860595484052,-0.329073482428115,0.508936659388889,-1,-0.924829157175399,-0.606015137060394,-1.2436431772904,-0.64720194647202,0.0114076055730314,-1.30581149851707
70000,1.08955223880597,2.10539686201735,0.0737076155945939,1.34020618556701,2.12723309503769,0.55317927609633,-0.33641975308642,0.466690005640349,-1,-0.903930131004367,-0.542275394715033,-1.2655848672937,-0.62247191011236,0.107478231494383,-1.3524220517191
75000,1.26699029126214,2.32232640459305,0.211654177931221,1.4,2.28165729602202,0.518342703977976,-0.290625,0.573084058976455,-1,-0.906318082788671,-0.579324107042202,-1.23331205853514,-0.605911330049261,0.0807262328145184,-1.29254889291304
80000,1.24137931034483,2.20910711194281,0.273651508746847,1.61224489795918,2.60071850043643,0.623771295481936,-0.373913043478261,0.405109184671531,-1,-0.929203539823009,-0.617799761350645,-1.24060731829537,-0.523929471032746,0.252982751212284,-1
85000,1.32211538461538,2.3656560623287,0.27857470690207,1.8391959798995,2.86624006478923,0.812151895009764,-0.444743935309973,0.293437267585166,-1,-0.924611973392461,-0.613925253383941,-1.23529869340098,-0.541766109785203,0.264932954656547,-1.34846517422695
90000,1.33816425120773,2.40470867223144,0.271619830184024,1.70707070707071,2.64420669666637,0.769934717475047,-0.38268156424581,0.438216054897865,-1,-0.924778761061947,-0.58704640571313,-1.26251111641076,-0.4375,0.405997629310682,-1.28099762931068
95000,1.42654028436019,2.512404816838,0.34067575188238,1.9452736318408,3.09069497342268,0.799852290258912,-0.336158192090396,0.458649987845518,-1,-0.932166301969366,-0.640103330505078,-1.22422927343365,-0.426065162907268,0.44728241148272,-1
100000,1.7085201793722,2.82766925215628,0.589371106588111,2.13,3.1340621014248,1.1259378985752,-0.327823691460055,0.513099539537662,-1,-0.873015873015873,-0.408627494978087,-1.33740425105366,-0.413965087281796,0.52582451086135,-1.35375468542494
105000,1.64150943396226,2.77429260421642,0.50872626370811,2.06435643564356,3.14370432780881,0.985008543478318,-0.272222222222222,0.561138965798785,-1,-0.936974789915966,-0.599463016405989,-1.27448656342594,-0.380145278450363,0.596918371933375,-1.3572089288341
110000,1.662100456621,2.80948566462669,0.514715248615319,2.38725490196078,3.49345521240331,1.28105459151826,-0.389027431421446,0.358153471536891,-1,-0.874213836477987,-0.438293024657885,-1.31013464829809,-0.236714975845411,0.862263123515289,-1.33569307520611
115000,1.89237668161435,2.98579894856716,0.798954414661542,2.44174757281553,3.5522319120464,1.33126323358467,-0.217270194986072,0.690567995982279,-1,-0.875776397515528,-0.442352836673228,-1.30919995835783,-0.0978260869565217,1.05113181177197,-1.24678398568501
120000,1.96888888888889,3,0.833456658764013,2.47368421052632,3.59623552672076,1.35113289433187,-0.298701298701299,0.522009379501451,-1,-0.865461847389558,-0.412468352748272,-1.31845534203084,-0.133501259445844,1.05134032444314,-1.31834284333483
125000,2.0546218487395,3,0.944085588787441,2.58095238095238,3.77327994569498,1.38862481620978,-0.146067415730337,0.800988057133715,-1,-0.887814313346228,-0.46672945066689,-1.30889917602557,0.0779944289693593,1.37239163341392,-1.21640277547521
130000,2.13191489361702,3,1.05991173972394,2.56666666666667,3.69389952082592,1.43943381250742,-0.0919220055710306,0.899615615618944,-1,-0.869047619047619,-0.411382304137851,-1.32671293395739,0.131147540983607,1.46941970245601,-1.2071246204888
135000,2.21794871794872,3,1.18650193334863,2.62559241706161,3.7749645043292,1.47622032979403,-0.0726256983240224,0.917679876341948,-1,-0.850715746421268,-0.380055568532037,-1.3213759243105,0.159574468085106,1.51645867529405,-1
140000,2.28571428571429,3,1.31663227072372,2.85581395348837,3.96762445085174,1.744003456125,0.00859598853868195,1.04107739305574,-1,-0.826693227091634,-0.333380034786239,-1.32000641939703,0.0477326968973747,1.40236796628435,-1.3069025724896
145000,2.21224489795918,3,1.1940432018903,2.97297297297297,4,1.8357026086272,0.223926380368098,1.35346457631454,-0.905611815578341,-0.842911877394636,-0.381089621064184,-1,0.255376344086022,1.69109629300712,-1.18034360483507
150000,2.43359375,3,1.47796831318378,3.17391304347826,4,2.1352636890335,0.133720930232558,1.22949712677701,-0.96205526631189,-0.814741035856574,-0.275334034749214,-1.35414803696393,0.377094972067039,1.88903825458609,-1
155000,2.38709677419355,3,1.41618645866525,3.20869565217391,4,2.15556016178515,0.140762463343109,1.24322414969823,-0.961699223012011,-0.791164658634538,-0.226830460201455,-1.35549885706762,0.410112359550562,1.90199046081417,-1
160000,2.42745098039216,3,1.48332733320907,3.38793103448276,4,2.40520973350454,0.21301775147929,1.30610735077457,-0.880071847815988,-0.824761904761905,-0.282857404784647,-1.36666640473916,0.627272727272727,2.18775989445802,-0.933214439912568
165000,2.60754716981132,3,1.81176066715847,3.25,4,2.23602833957821,0.302469135802469,1.44326624006781,-0.838327968462869,-0.758555133079848,-0.137746901204595,-1.3793633649551,0.701538461538462,2.32700062826539,-0.923923705188463
170000,2.55185185185185,3,1.69223735782428,3.46938775510204,4,2.53942122969694,0.29320987654321,1.39083616669999,-0.804416413613567,-0.709741550695825,-0.0823103963931221,-1.33717270499853,0.707692307692308,2.33806639302354,-0.922681777638926
175000,2.63829787234043,3,1.85796492264536,3.56862745098039,4,2.70704810185808,0.341463414634146,1.47444964169357,-0.791522812425277,-0.6779324055666,0.033142547618638,-1.38900735875184,0.568571428571429,2.15996508507348,-1
180000,2.77385159010601,3,2.13936262455976,3.61278195488722,4,2.78606637706342,0.558441558441558,1.75826246248732,-0.641379345604202,-0.682656826568266,0.0334336247782723,-1.3987472779148,0.766871165644172,2.32229068223171,-0.788548350943365
185000,2.75850340136054,3,2.1083426402047,3.70786516853933,4,2.98442964328794,0.353293413173653,1.54927188130456,-0.842685054957258,-0.711711711711712,-0.00349042590901016,-1.41993299751441,0.755351681957187,2.36859074981131,-0.857887385896938
190000,2.83892617449664,3,2.29376547358577,3.7158273381295,4,2.99344070077055,0.602605863192183,1.89045495326021,-0.685243226875843,-0.643115942028986,0.133929792562864,-1.42016167662083,0.671348314606742,2.27288609041762,-0.93018946120414
195000,2.86900958466454,3,2.37019884203852,3.76325088339223,4,3.11327049856195,0.536144578313253,1.84676384231287,-0.774474685686361,-0.596774193548387,0.196231806583302,-1.38978019368008,0.938650306748466,2.61084187300559,-0.733541259508655
200000,2.8476821192053,3,2.29786071212913,3.83389830508475,4,3.2779746789828,0.529595015576324,1.77454587724721,-0.715355846094561,-0.522330097087379,0.369148371354521,-1.41380856552928,1.01898734177215,2.61051857604955,-0.572543892505244
205000,2.89329268292683,3,2.45343850948835,3.86754966887417,4,3.3693736377467,0.65615141955836,2.02894366869078,-0.716640829574058,-0.467611336032389,0.511875822673644,-1.44709849473842,1.14285714285714,2.81628842802254,-0.530574142308254
210000,2.91793313069909,3,2.52444887260415,3.87581699346405,4,3.38564791674067,0.646302250803859,1.88426786550746,-0.591663363899743,-0.51171875,0.396958367955918,-1.42039586795592,1.15654952076677,2.81421341748859,-0.501114375955045
215000,2.92537313432836,3,2.54971272440012,3.96178343949045,4,3.68753511288662,0.768488745980707,2.16356209323804,-0.626584601276625,-0.374727668845316,0.618202405780985,-1.36765774347162,1.28082191780822,2.92322879585564,-0.361584960239203
220000,2.93063583815029,3,2.55633354957374,3.93788819875776,4,3.59041057682807,0.910596026490066,2.28982747109662,-0.468635418116483,-0.365384615384615,0.648986668854826,-1.37975589962406,1.61111111111111,3.32500216735249,-0.102779945130267
225000,2.95441595441595,3,2.66522666756313,3.96119402985075,4,3.6691051130915,0.806853582554517,2.20330547274621,-0.589598307637171,-0.376543209876543,0.588935777698352,-1.34202219745144,1.21019108280255,2.94143690704178,-0.521054741436688
230000,2.9475138121547,3,2.64977179052684,3.94864048338369,4,3.63662412688973,0.779179810725552,2.09430913818561,-0.535949516734502,-0.359743040685225,0.609265090273724,-1.32875117164417,1.53405017921147,3.27998741931887,-0.211887060895933
235000,2.97082228116711,3,2.74793596167414,3.98550724637681,4,3.82441056668115,0.92483660130719,2.31008824067127,-0.46041503805689,-0.295258620689655,0.744501246259942,-1.33501848763925,1.56794425087108,3.33241993232651,-0.196531430584349
240000,2.97866666666667,3,2.78637307058382,3.97214484679666,4,3.74965607695913,0.885802469135803,2.33116945774409,-0.559564519472485,-0.347916666666667,0.63513163308169,-1.33096496641502,1.55281690140845,3.29423477390176,-0.18860097108486
245000,2.9846547314578,3,2.80991735790899,3.98143236074271,4,3.81140399542142,1.12463768115942,2.92066088803135,-0.671385525712505,-0.210884353741497,0.885999408955479,-1.30776811643847,1.45392491467577,3.16070830523477,-0.252858475883236
250000,2.99748743718593,3,2.94736196647422,3.98963730569948,4,3.86523171407255,1.13333333333333,2.92436639916348,-0.657699732496814,-0.145695364238411,1.0048951978231,-1.29628592629992,1.73309608540925,3.49477366090947,-0.0285814900909682
255000,2.9878640776699,3,2.8403846850037,3.98469387755102,4,3.81017837530242,1.03703703703704,2.89061929735547,-0.816545223281397,-0.17752808988764,0.91191271313277,-1.26696889290805,1.65986394557823,3.48683891094807,-0.16711101979161
260000,2.99546485260771,3,2.92819791987605,3.99498746867168,4,3.89486223380733,1.19210526315789,3.14198944603166,-0.757778919715874,-0.154347826086957,0.992820046161673,-1.30151569833559,2.04089219330855,3.91625304005206,0.165531346565041
265000,2.98604651162791,3,2.83401076048201,3.98574821852732,4,3.81732069199662,1.42243436754177,3.58575911523535,-0.740890380151819,0.0528846153846154,1.28188806951677,-1.17611883874754,1.94485294117647,3.81733062382608,0.0723752585268649
270000,2.99537037037037,3,2.92740796878272,4,4,4,1.47174447174447,3.5874988070705,-0.644009863581559,0.0581113801452785,1.31088047500677,-1.19465771471621,1.95985401459854,3.7353056613743,0.184402367822777
275000,3,3,3,3.98853211009174,4,3.82992712437154,1.66832917705736,3.83217285241183,-0.495514498297121,0.142493638676845,1.3981140197688,-1.11312674241511,1.97058823529412,3.87200032066253,0.0691761499257027
280000,2.99551569506727,3,2.92862602588735,3.98678414096916,4,3.82456508618616,1.43803418803419,3.6770702835325,-0.80100190746412,0.309711286089239,1.54243833173093,-0.923015759552455,2.08076923076923,3.90012446272737,0.26141399881109
285000,3,3,3,3.98717948717949,4,3.85692625890648,1.84875846501129,4,-0.355139160718248,0.43731778425656,1.77328265707618,-0.898647088563059,2.328,4,0.532083167550261
290000,3,3,3,4,4,4,1.96330275229358,4,-0.274005176423535,0.410468319559229,1.70200496524248,-0.881068326124024,2.44621513944223,4.27052202632554,0.621908252558919
295000,2.99789029535865,3,2.95195877414119,3.99573560767591,4,3.90338418836798,1.7995867768595,4,-0.468912018691168,0.368131868131868,1.67363023161351,-0.937366495349775,2.5679012345679,4,0.824401346993005
300000,3,3,3,3.99795081967213,4,3.95268294665087,1.79089026915114,4,-0.48831389292287,0.409972299168975,1.69159897791555,-0.8716543795776,2.38610038610039,4,0.584518435489399
305000,3,3,3,4,4,4,1.87866927592955,4,-0.418164646851654,0.35978835978836,1.64329811922524,-0.92372139964852,2.675,4,0.902771183204748
310000,2.99805447470817,3,2.95394636556905,4,4,4,2.07692307692308,4,-0.209832050294901,0.443213296398892,1.69164105492846,-0.805214462130675,2.48031496062992,4,0.648016273875274
315000,3,3,3,4,4,4,2.24091778202677,4,-0.0180127109619948,0.478142076502732,1.74448741299899,-0.788203259993523,2.65322580645161,4,0.804517515355868
320000,3,3,3,4,4,4,2.17592592592593,4,-0.0968813976144669,0.670807453416149,1.98108980635778,-0.639474899525481,2.76016260162602,4,0.907586245000934
325000,3,3,3,3.9981684981685,4,3.95537244891741,2.5183752417795,4,0.351376712393151,0.566197183098592,1.8780234063862,-0.745629040189019,2.60869565217391,4,0.699797451759728
330000,3,3,3,4,4,4,2.4,4,0.201358040737793,0.691131498470948,1.98979088431718,-0.607527887375287,2.95726495726496,4,1.25953528217884
335000,3,3,3,4,4,4,2.43760683760684,4,0.188568744297023,0.743119266055046,1.96964363168106,-0.483405099570972,3.00434782608696,4.68261327002685,1.32608238214706
340000,3,3,3,4,4,4,2.49753694581281,4,0.269483782831668,0.739393939393939,1.99367279078434,-0.514884911996462,2.91845493562232,4,1.27916019163674
345000,3,3,3,4,4,4,2.56270096463023,4,0.370247702145613,0.683890577507599,1.89502366426721,-0.527242509252016,2.98290598290598,4,1.31275445945234
350000,3,3,3,4,4,4,2.56299840510367,4,0.359943032209969,0.679411764705882,1.96703824542282,-0.608214716011054,3.21076233183857,4,1.60967293581153
355000,3,3,3,4,4,4,2.5046439628483,4,0.273960795650216,0.915857605177994,2.11895466074435,-0.287239450388359,2.99148936170213,4,1.29435379262003
360000,2.99835255354201,3,2.9577638056186,4,4,4,2.69881305637982,4,0.542286265089508,0.848297213622291,2.06613380918901,-0.369539381944425,3.26457399103139,4,1.63795126068238
365000,3,3,3,3.9952,4,3.90581463436477,2.80116959064328,4,0.716238272644454,0.861198738170347,2.08580503563736,-0.363407559296668,3.14537444933921,4,1.61659067226562
370000,3,3,3,4,4,4,2.82723279648609,4,0.748287418269282,0.915584415584416,2.06529786919975,-0.234129038030914,3.39069767441861,4,2.00792415894761
375000,3,3,3,3.99843260188088,4,3.95884222275763,2.82225433526012,4,0.73961390831284,1,2,-0.0753895038701158,3.54106280193237,4,2.36814641720951
380000,3,3,3,4,4,4,3.14804063860668,4,1.30582735316881,0.950166112956811,2.06409682847783,-0.163764602564211,3.67156862745098,4,2.61411770499871
385000,3,3,3,4,4,4,3.10413694721826,4,1.21832601787814,1.01307189542484,2.16105332044492,-0.134909529595251,3.53588516746412,4,2.41789232904783
390000,3,3,3,4,4,4,3.14305750350631,4,1.29207532623796,1.16546762589928,2.29336860154452,0.0375666502540375,3.5,4,2.24629734987589
395000,3,3,3,4,4,4,3.14047287899861,4,1.28992442486726,1.0513698630137,2.14842849222507,-0.045688766197671,3.56459330143541,4,2.38508478573543
400000,3,3,3,4,4,4,3.25753424657534,4,1.49386197966159,1.08214285714286,2.20714499061071,-0.0428592763249953,3.60386473429952,4,2.4265778496368
405000,3,3,3,4,4,4,3.34206896551724,4,1.69036346132309,1.12903225806452,2.28168768260936,-0.023623166480327,3.67156862745098,4,2.64244805487334
410000,3,3,3,4,4,4,3.30551816958277,4,1.60105780272479,1.13919413919414,2.27470164219766,0.00368663619061871,3.67647058823529,4,2.64340384752766
415000,3,3,3,4,4,4,3.33767926988266,4,1.66251080514589,1.17361111111111,2.29874284082728,0.0484793813949449,3.70935960591133,4,2.79237947626717
420000,3,3,3,4,4,4,3.27784730913642,4,1.54495820902127,1.25531914893617,2.46855725208596,0.0420810457863785,3.65217391304348,4,2.7097629331391
425000,3,3,3,4,4,4,3.48786717752235,4,1.98951568005685,1.42402826855124,2.7729398441982,0.0751166929042755,3.68292682926829,4,2.71179891241372
430000,3,3,3,4,4,4,3.48275862068966,4,1.97373985559666,1.36426116838488,2.77772879990283,-0.0492064631330744,3.5781990521327,4,2.48828923576778
435000,3,3,3,3.99603174603175,4,3.88692280091375,3.41212121212121,4,1.81575139681163,1.42574257425743,2.88385439865669,-0.0323692501418396,3.73399014778325,4,2.85060257493493
440000,3,3,3,4,4,4,3.4632972322503,4,1.93973507556568,1.87543252595156,3.24158533958127,0.509279712321841,3.66829268292683,4,2.74092051944387
445000,3,3,3,4,4,4,3.53341148886284,4,2.09684273658932,2.02816901408451,3.70866388828109,0.34767413988792,3.82,4,3.14929198138746
450000,3,3,3,4,4,4,3.66155660377359,4,2.41988220712207,2.2764857881137,4,0.516675373312992,3.78894472361809,4,3.04652281196079
455000,3,3,3,4,4,4,3.57240592930445,4,2.19804338570711,2.37825059101655,4,0.5715490683428,3.865,4,3.36698888026784
460000,3,3,3,4,4,4,3.73318129988598,4,2.62100069868149,2.54631828978622,4,0.786754766156429,3.815,4,3.11268866873006
465000,3,3,3,4,4,4,3.71331058020478,4,2.56004727612692,2.47963800904977,4,0.657428875286907,3.94897959183673,4,3.70624098685063
470000,3,3,3,4,4,4,3.73614190687361,4,2.63161496234802,2.72406181015453,4,0.978962650846645,3.93782383419689,4,3.62115262252148
475000,3,3,3,4,4,4,3.66630076838639,4,2.43370526082393,2.77290836653386,4,0.986895090903399,3.78712871287129,4,2.97721951504495
480000,3,3,3,4,4,4,3.80087051142546,4,2.82705241677353,3.05271828665568,4,1.32337866240075,3.86868686868687,4,3.19810920050423
485000,3,3,3,4,4,4,3.78698845750262,4,2.79027186423069,3.01618122977346,4,1.22486497671255,3.89795918367347,4,3.34344769308263
490000,3,3,3,3.99884659746251,4,3.96488481692195,3.79255319148936,4,2.80998528358005,3.34322033898305,4,1.79275047470372,3.94329896907217,4,3.61837340039485
495000,3,3,3,4,4,4,3.81940144478844,4,2.88597973535452,3.42392717815345,4,1.93010319989382,3.93908629441624,4,3.55265154708644
500000,3,3,3,3.99773499433749,4,3.93042963552388,3.85801838610827,4,3.04198243187696,3.56162642947903,4,2.23478419000182,3.89230769230769,4,3.31463701623691
505000,3,3,3,4,4,4,3.85207700101317,4,3.01408265407222,3.54191263282172,4,2.17001376519472,3.90355329949239,4,3.55974871057747
510000,3,3,3,4,4,4,3.88457609805924,4,3.1387923808575,3.61111111111111,4,2.34851513992465,3.85786802030457,4,3.33287868820436
515000,3,3,3,4,4,4,3.86700507614213,4,3.07221918115113,3.57,4,2.26147399705796,3.86363636363636,4,3.41688735213202
520000,3,3,3,4,4,4,3.88223350253807,4,3.13166523117696,3.51168511685117,4,2.12333679127135,3.86294416243655,4,3.45076050274679
525000,3,3,3,4,4,4,3.83418107833164,4,2.94296373896038,3.59389140271493,4,2.26250063574352,3.93333333333333,4,3.61118419282769
530000,3,3,3,3.99773499433749,4,3.93042963552388,3.8391959798995,4,2.95661735623722,3.59478672985782,4,2.29444593065082,3.88775510204082,4,3.43750951523804
535000,3,3,3,4,4,4,3.85219164118247,4,3.01335876153905,3.61834654586637,4,2.31930504244332,3.88775510204082,4,3.37369328671718
540000,3,3,3,4,4,4,3.82836587872559,4,2.93351486591349,3.60986547085202,4,2.30967417703701,3.89393939393939,4,3.49870941351659
545000,3,3,3,3.99773755656109,4,3.93047027716146,3.84738955823293,4,2.99862266500097,3.61915621436716,4,2.32780892334672,3.91836734693878,4,3.62577611592395
550000,3,3,3,4,4,4,3.85162601626016,4,3.01239381958701,3.51777777777778,4,2.08919790951872,3.89340101522843,4,3.52389071242685
555000,3,3,3,4,4,4,3.86199794026777,4,3.06283102610228,3.64891304347826,4,2.40516965343082,3.95897435897436,4,3.76011427149903
560000,3,3,3,4,4,4,3.83923154701719,4,2.9671280032401,3.63433667781494,4,2.37985256433011,3.91282051282051,4,3.59563289786336
565000,3,3,3,4,4,4,3.87234042553192,4,3.10279135337378,3.45521601685985,4,1.91621986453393,3.9234693877551,4,3.63835096147086
570000,3,3,3,4,4,4,3.85915492957747,4,3.05240989363865,3.54393305439331,4,2.11970190818941,3.92857142857143,4,3.60040636691448
575000,3,3,3,4,4,4,3.80658025922233,4,2.86281377331108,3.57866948257656,4,2.20046051385401,3.90816326530612,4,3.50087744759292
580000,3,3,3,4,4,4,3.84875621890547,4,2.99897833295419,3.56549520766773,4,2.16540305233634,3.93846153846154,4,3.64017140724855
585000,3,3,3,4,4,4,3.90162271805274,4,3.21568166328909,3.66772823779193,4,2.42939310607813,3.93367346938776,4,3.66441279974662
590000,3,3,3,4,4,4,3.81663326653307,4,2.89034068770046,3.61786867599569,4,2.31330796747417,3.85858585858586,4,3.34461651366854
595000,3,3,3,4,4,4,3.84093211752786,4,2.97811775558415,3.60252365930599,4,2.27755933278814,3.85929648241206,4,3.28168252274548
600000,3,3,3,4,4,4,3.83583583583584,4,2.95798715086531,3.5949098621421,4,2.23454602322089,3.9020618556701,4,3.35794982410877
605000,3,3,3,4,4,4,3.82224428997021,4,2.91327543372981,3.51404786680541,4,2.05414620280892,3.91794871794872,4,3.45998831647785
610000,3,3,3,4,4,4,3.78677196446199,4,2.80374267430824,3.49528795811518,4,2.02841804802235,3.93333333333333,4,3.68324743743662
615000,3,3,3,3.99772985244041,4,3.93034814038749,3.82282282282282,4,2.90886972765877,3.47290116896918,4,1.96598132195395,3.93877551020408,4,3.69841993896026
620000,3,3,3,4,4,4,3.83064516129032,4,2.95057751694451,3.56659619450317,4,2.18175595970278,3.90355329949239,4,3.46808783956757
625000,3,3,3,4,4,4,3.77322677322677,4,2.75365702204617,3.5591054313099,4,2.15340971901386,3.92820512820513,4,3.66939269567667
630000,3,3,3,4,4,4,3.86960882647944,4,3.09407354855098,3.5635593220339,4,2.16662796282113,3.84,4,3.29605202731794
635000,3,3,3,3.99773499433749,4,3.93042963552388,3.88379204892966,4,3.14510022841734,3.58993576017131,4,2.22275600282334,3.90862944162437,4,3.46626029834617
640000,3,3,3,3.99773755656109,4,3.93047027716146,3.83887210473313,4,2.96691915165808,3.54309449636552,4,2.10375936081394,3.96907216494845,4,3.79550201831746
645000,3,3,3,4,4,4,3.79960317460317,4,2.8244807234685,3.57547169811321,4,2.19464585912257,3.92307692307692,4,3.60323358315318
650000,3,3,3,3.99772727272727,4,3.93030728648095,3.83451059535822,4,2.97061073581901,3.55496828752643,4,2.15896429689803,3.79601990049751,4,3.06582535135188
655000,3,3,3,4,4,4,3.78343313373254,4,2.78093625591698,3.63273871983211,4,2.33250500136941,3.93846153846154,4,3.46623529931788
660000,3,3,3,4,4,4,3.8444666001994,4,2.98524586657333,3.59052631578947,4,2.23734455349194,3.94871794871795,4,3.64848453876932
665000,3,3,3,3.99660633484163,4,3.89570541574218,3.86986986986987,4,3.09121996494986,3.60599793174767,4,2.27906510109807,3.91836734693878,4,3.48457738505529
670000,3,3,3,3.99772468714448,4,3.93026636140899,3.81671701913394,4,2.90165350915183,3.52507676560901,4,2.08017489587585,3.91237113402062,4,3.54880852829554
675000,3,3,3,4,4,4,3.87638190954774,4,3.11793187586329,3.59501557632399,4,2.25397303855171,3.91836734693878,4,3.59260293976759
680000,3,3,3,4,4,4,3.83181357649443,4,2.94921124821949,3.55912863070539,4,2.15684978962898,3.89795918367347,4,3.35277427656317
685000,3,3,3,4,4,4,3.82048681541582,4,2.91971097028217,3.51348547717842,4,2.04352857273152,3.97927461139896,4,3.83644060142884
690000,3,3,3,4,4,4,3.83501006036217,4,2.95962112369892,3.56725755995829,4,2.19294357759787,3.91836734693878,4,3.62577611592395
695000,3,3,3,4,4,4,3.77877877877878,4,2.76677165085722,3.59414225941423,4,2.2487887288694,3.90862944162437,4,3.51508893240826
700000,3,3,3,3.99773242630386,4,3.93038892333371,3.83983983983984,4,2.97736543525063,3.43288241415193,4,1.87433043003307,3.95854922279793,4,3.67288120285768
705000,3,3,3,4,4,4,3.80342741935484,4,2.84903434412186,3.4922600619195,4,1.98806759080779,3.92424242424242,4,3.62311395136777
710000,3,3,3,4,4,4,3.77755511022044,4,2.77074916610995,3.51533742331288,4,2.04775181715125,3.91326530612245,4,3.46304877585785
715000,3,3,3,3.99773242630386,4,3.93038892333371,3.78187250996016,4,2.78775718273208,3.61682242990654,4,2.28763330163835,3.94358974358974,4,3.53505018235957
720000,3,3,3,3.99660633484163,4,3.89570541574218,3.79841897233202,4,2.83680277676726,3.6260593220339,4,2.3345178126366,3.93877551020408,4,3.64121874016318
725000,3,3,3,4,4,4,3.79141716566866,4,2.8103749933433,3.57066950053135,4,2.18205681529833,3.94358974358974,4,3.71228364502235
730000,3,3,3,4,4,4,3.8118006103764,4,2.87045395998057,3.5742471443406,4,2.20278218212014,3.91836734693878,4,3.54837859069229
735000,3,3,3,4,4,4,3.81544633901705,4,2.8927069835914,3.59854771784232,4,2.27081885534815,3.88383838383838,4,3.32135529744503
740000,3,3,3,3.99426605504587,4,3.87223139905819,3.815,4,2.8813798167099,3.56045081967213,4,2.15846197534059,3.93401015228426,4,3.68511328015119
745000,3,3,3,4,4,4,3.86606243705942,4,3.07473704817209,3.64656964656965,4,2.38650767567992,3.86,4,3.34842542800334
750000,3,3,3,4,4,4,3.8001998001998,4,2.83477763345617,3.55246913580247,4,2.1345014302173,3.88832487309645,4,3.41698750525134
755000,3,3,3,4,4,4,3.78335005015045,4,2.78274601027706,3.52610441767068,4,2.06769567336479,3.94897959183673,4,3.72837673579405
760000,3,3,3,4,4,4,3.82074521651561,4,2.90268458061551,3.52786220871327,4,2.07056477489651,3.92893401015228,4,3.65224553744472
765000,3,3,3,4,4,4,3.86613386613387,4,3.07363027745938,3.50206611570248,4,2.02770899403852,3.91282051282051,4,3.41790852065481
770000,3,3,3,3.99772727272727,4,3.93030728648095,3.81616161616162,4,2.89866435314362,3.58878504672897,4,2.23958844336196,3.9639175257732,4,3.75102451607756
775000,3,3,3,4,4,4,3.82053838484546,4,2.90075313845735,3.46483180428135,4,1.93018543231566,3.93908629441624,4.19927691854138,3.67889567029111
780000,3,3,3,4,4,4,3.85085085085085,4,3.02493253836797,3.54305977710233,4,2.10293640247387,3.84,4,3.2104113171699
785000,3,3,3,4,4,4,3.87048192771084,4,3.08988032446521,3.59958506224066,4,2.2440687244262,3.92857142857143,4,3.65122133045881
790000,3,3,3,3.99660633484163,4,3.89570541574218,3.87512487512488,4,3.12054511831277,3.60556127703399,4,2.26779503256169,3.95897435897436,4,3.76011427149903
795000,3,3,3,4,4,4,3.774,4,2.76110812524241,3.58024691358025,4,2.20489348433169,3.89847715736041,4,3.47008705793971
800000,3,3,3,4,4,4,3.83250743310208,4,2.96494050359356,3.63200815494394,4,2.337532079407,3.86294416243655,4,3.25140757157031
805000,3,3,3,4,4,4,3.79637096774194,4,2.82406684181034,3.65443425076453,4,2.40255679905809,3.91282051282051,4,3.61232308399342
810000,3,3,3,3.99774774774775,4,3.93063214222635,3.7615763546798,4,2.7361109156236,3.63168724279835,4,2.35118140777287,3.8989898989899,4,3.56496508168188
815000,3,3,3,4,4,4,3.86058174523571,4,3.0517320596679,3.58926728586171,4,2.24680732763768,3.85714285714286,4,3.19304524306369
820000,3,3,3,3.99773755656109,4,3.93047027716146,3.79585798816568,4,2.82199288891411,3.64460285132383,4,2.37592330022506,3.92857142857143,4,3.5564672248038
825000,3,3,3,4,4,4,3.81781781781782,4,2.90211050507643,3.63777089783282,4,2.35137610816054,3.9238578680203,4,3.65795674303799
830000,3,3,3,4,4,4,3.83665338645418,4,2.96091916643868,3.48861283643892,4,2.00175338539753,3.93814432989691,4,3.69662783480202
835000,3,3,3,4,4,4,3.81349206349206,4,2.88030364544804,3.66286307053942,4,2.41754765430795,3.92307692307692,4,3.51791592767303
840000,3,3,3,4,4,4,3.79327398615232,4,2.80934658446663,3.55020920502092,4,2.15215897029928,3.94845360824742,4,3.70451638619434
845000,3,3,3,4,4,4,3.90070921985816,4,3.21896412617225,3.518555667001,4,2.0572382770349,3.93333333333333,4,3.58063144018623
850000,3,3,3,4,4,4,3.83485309017224,4,2.94538287972566,3.50304259634888,4,2.01246614934034,3.91836734693878,4,3.56250885049333
855000,3,3,3,4,4,4,3.82,4,2.89563294387216,3.54517766497462,4,2.11089942877,3.93333333333333,4,3.53921855248758
860000,3,3,3,4,4,4,3.8714859437751,4,3.09653241895482,3.61412487205732,4,2.30388576674886,3.94358974358974,4,3.65302073924479
865000,3,3,3,4,4,4,3.83234126984127,4,2.9451233791827,3.66423357664234,4,2.43316261542014,3.94871794871795,4,3.72757775099868
870000,3,3,3,4,4,4,3.84362549800797,4,2.99141050634729,3.54938271604938,4,2.14517041624043,3.9234693877551,4,3.57372925846988
875000,3,3,3,4,4,4,3.80456349206349,4,2.85159863760157,3.4643216080402,4,1.93543035360358,3.88832487309645,4,3.33715197155975
880000,3,3,3,4,4,4,3.87537688442211,4,3.11114456378408,3.49050949050949,4,1.99646804524773,3.93814432989691,4,3.63911540102134
885000,3,3,3,4,4,4,3.82587064676617,4,2.93070469852833,3.54822335025381,4,2.14556929263713,3.94845360824742,4,3.70451638619434
890000,3,3,3,4,4,4,3.852,4,3.0196606528652,3.56040609137056,4,2.15460516033998,3.94358974358974,4,3.60394554543885
895000,3,3,3,3.99774520856821,4,3.9305917807809,3.84905660377359,4,3.0083332785848,3.53202479338843,4,2.0928020227726,3.9234693877551,4,3.54553952846205
900000,3,3,3,4,4,4,3.82762096774194,4,2.9441346245816,3.48,4,1.96303231244288,3.88775510204082,4,3.3638123950296
905000,3,3,3,4,4,4,3.78606965174129,4,2.79256235527496,3.56935817805383,4,2.18594308928077,3.95384615384615,4,3.67965930183168
910000,3,3,3,4,4,4,3.81945837512538,4,2.90796190735074,3.60288065843621,4,2.27400003095412,3.9740932642487,4,3.81482301564649
915000,3,3,3,3.99773242630386,4,3.93038892333371,3.8257345491388,4,2.94201526148975,3.54183673469388,4,2.10922207117323,3.93877551020408,4,3.69841993896026
920000,3,3,3,4,4,4,3.7906746031746,4,2.80375300467815,3.57948717948718,4,2.20892930225032,3.90816326530612,4,3.4421549085223
925000,3,3,3,4,4,4,3.8291956305859,4,2.94605238258936,3.65876288659794,4,2.40546979796694,3.91282051282051,4,3.45020831568572
930000,3,3,3,4,4,4,3.805,4,2.85427455126158,3.51521298174442,4,2.05359861619601,3.93846153846154,4,3.5370366378479
935000,3,3,3,4,4,4,3.84732052578362,4,3.00322613324478,3.45720040281974,4,1.91857439987577,3.88775510204082,4,3.32602420449655
940000,3,3,3,4,4,4,3.79341317365269,4,2.81093098262305,3.63229166666667,4,2.34580176573203,3.9234693877551,4,3.63835096147086
945000,3,3,3,4,4,4,3.80597014925373,4,2.85437043768366,3.57363542739444,4,2.19280754672938,3.88383838383838,4,3.51826198180001
950000,3,3,3,4,4,4,3.82796780684105,4,2.94762267690367,3.5226586102719,4,2.06639427029375,3.79,4,3.16723263092877
955000,3,3,3,4,4,4,3.82912032355915,4,2.94280891688729,3.58871794871795,4,2.23077081109478,3.88888888888889,4,3.51488900048561
960000,3,3,3,4,4,4,3.87673956262425,4,3.11659051612028,3.61340206185567,4,2.29745801127138,3.88888888888889,4,3.42960476509036
965000,3,3,3,4,4,4,3.78968253968254,4,2.80852303147358,3.54517453798768,4,2.1231656524192,3.92268041237113,4,3.58628527257173
970000,3,3,3,3.99773499433749,4,3.93042963552388,3.83064516129032,4,2.94600302318624,3.59152016546019,4,2.23573718885021,3.88324873096447,4,3.53103473632294
975000,3,3,3,4,4,4,3.82613065326633,4,2.92402011483082,3.61608961303462,4,2.31046554226098,3.91836734693878,4,3.54837859069229
980000,3,3,3,4,4,4,3.876,4,3.12554201504202,3.56710393541877,4,2.17474107624349,3.9740932642487,4,3.81482301564649
985000,3,3,3,4,4,4,3.78691774033697,4,2.80635904685577,3.55532994923858,4,2.14643164608661,3.93877551020408,4,3.67795524472543
990000,3,3,3,4,4,4,3.79313824419778,4,2.82152428956928,3.54116465863454,4,2.11586833962544,3.92820512820513,4,3.58392287919441
995000,3,3,3,4,4,4,3.81388329979879,4,2.88511709829154,3.59123343527013,4,2.24159833434231,3.8391959798995,4,3.32253287455115
1000000,3,3,3,3.9954233409611,4,3.89975036631411,3.81459566074951,4,2.89428037696782,3.60365853658537,4,2.26208347157433,3.93548387096774,4,3.58019918374332


==> datasets/levels/qmix.csv <==
time_step,lvl1_mean,lvl1_plus_std,lvl1_minus_std,lvl2_mean,lvl2_plus_std,lvl2_minus_std,lvl3_mean,lvl3_plus_std,lvl3_minus_std,lvl4_mean,lvl4_plus_std,lvl4_minus_std,lvl5_mean,lvl5_plus_std,lvl5_minus_std
0,0.377245508982036,1.03231624430602,0,0.484848484848485,1.02139185483714,0,-0.783699059561129,-0.307619567527538,-1,-0.945504087193461,-0.69531245711922,-1.1956957172677,-0.975460122699387,,-1.22211940548999
5000,0.30030959752322,0.862774141720479,0,0.521875,1.11927499622187,0,-0.757251908396947,-0.243819116736575,-1,-0.937072503419973,-0.657382520551664,-1.21676248628828,-0.96769456681351,-0.701308624620171,-1.23408050900685
10000,0.335384615384615,0.924491170867747,0,0.46875,1.09644793865709,0,-0.752012882447665,-0.267061963918623,-1,-0.916552667578659,-0.630077363896847,-1.20302797126047,-0.956589147286822,-0.65458010986012,-1.25859818471352
15000,0.341538461538462,0.942692780095559,0,0.571875,1.17058540879963,0,-0.706451612903226,-0.114947146306518,-1,-0.950402144772118,-0.704182732181775,-1.19662155736246,-0.950454170107349,-0.613934243018868,-1.28697409719583
20000,0.417177914110429,1.15986286373781,0,0.5875,1.20983758944411,0,-0.704065040650407,-0.130289844063058,-1,-0.947437582128778,-0.696393700230898,-1.19848146402666,-0.969275786393563,-0.682029070631055,-1.25652250215607
25000,0.464615384615385,1.15592626348542,0,0.671875,1.330901723715,0.0128482762849954,-0.658249158249158,-0.0469108437455883,-1,-0.929155313351499,-0.651973834848811,-1.20633679185419,-0.965996908809892,-0.681703420831789,-1.250290396788
30000,0.527272727272727,1.30744990583733,0,0.766355140186916,1.45889718655039,0.0738130938234416,-0.708064516129032,-0.128164689924614,-1,-0.943790849673203,-0.662193390569337,-1.22538830877707,-0.973214285714286,-0.721584136177006,-1.22484443525157
35000,0.595166163141994,1.38860949495025,0,0.819875776397516,1.48393483954558,0.155816713249452,-0.67741935483871,-0.0554158810267421,-1,-0.969849246231156,-0.715883513115613,-1.2238149793467,-0.985967503692762,-0.767234028852625,-1.2047009785329
40000,0.654545454545455,1.42760667653425,0,0.772585669781931,1.4302300310586,0.114941308505258,-0.709175738724728,-0.117678531881527,-1,-0.950131233595801,-0.693536258116833,-1.20672620907477,-0.959695817490494,-0.677197883974802,-1.24219375100619
45000,0.65558912386707,1.46973891300546,0,0.906832298136646,1.6945989052229,0.119065691050394,-0.673234811165846,-0.071737601042482,-1,-0.937420178799489,-0.6797163976378,-1.19512395996118,-0.971264367816092,-0.676509629681976,-1.26601910595021
50000,0.76969696969697,1.64574947554346,0,0.946875,1.64190183694605,0.251848163053947,-0.694704049844237,-0.105988011551306,-1,-0.954545454545455,-0.707275566719251,-1.20181534237166,-0.95900439238653,-0.648381426257301,-1.26962735851576
55000,0.901492537313433,1.87992653866663,0,1.06853582554517,1.86007746184346,0.276994189246884,-0.620253164556962,0.0251754261938589,-1,-0.958282208588957,-0.694633656381456,-1.22193076079646,-0.961820851688693,-0.677508147685748,-1.24613355569164
60000,0.964601769911504,1.93696426416637,0,1.14860681114551,2.05556211807818,0.241651504212837,-0.7,-0.105179305006269,-1,-0.957026713124274,-0.717332168198916,-1.19672125804963,-0.956458635703919,-0.64289741724522,-1.27001985416262
65000,0.991071428571429,1.99401220045063,0,1.30959752321981,2.16758926998045,0.451605776459174,-0.662613981762918,-0.0131787934239129,-1,-0.96412037037037,-0.728557556047168,-1.19968318469357,-0.927217589082638,-0.550532816736179,-1.3039023614291
70000,1.06528189910979,2.05113993459447,0.0794238636251108,1.25617283950617,2.092162185582,0.420183493430349,-0.732954545454545,-0.166219675084214,-1,-0.971264367816092,-0.745527856354372,-1.19700087927781,-0.941305942773294,-0.586659342579146,-1.29595254296744
75000,1.14825581395349,2.19168444334355,0.104827184563427,1.52307692307692,2.50293097349156,0.543222872662291,-0.751031636863824,-0.190708129520051,-1,-0.965060240963856,-0.714640215066829,-1.21548026686088,-0.904214559386973,-0.48696125259705,-1.3214678661769
80000,1.24277456647399,2.26372458784324,0.22182454510474,1.58823529411765,2.55705876917964,0.619411819055651,-0.781641168289291,-0.279948124628442,-1,-0.97281993204983,-0.746072051518128,-1.19956781258153,-0.880658436213992,-0.423520760663434,-1.33779611176455
85000,1.34293948126801,2.41571100089422,0.270167961641807,1.69325153374233,2.61031231249187,0.776190754992789,-0.774193548387097,-0.232444578533104,-1,-0.982795698924731,-0.798000315083824,-1.16759108276564,-0.821818181818182,-0.300152581304593,-1.34348378233177
90000,1.36887608069164,2.47428038471396,0.263471776669323,1.73700305810398,2.70168976301958,0.772316353188371,-0.758397932816537,-0.217902719519256,-1,-0.971861471861472,-0.745561451757578,-1.19816149196537,-0.851982378854626,-0.390854018450945,-1.31311073925831
95000,1.41666666666667,2.49110550999371,0.342227823339625,1.92749244712991,2.96359794475817,0.891386949501647,-0.773946360153257,-0.266976391073475,-1,-0.971590909090909,-0.705387302190443,-1.23779451599137,-0.876823338735819,-0.447488286858672,-1.30615839061297
100000,1.66759002770083,2.76823479242853,0.566945262973129,2.13134328358209,3.19548514009634,1.06720142706784,-0.831353919239905,-0.368652015459224,-1,-0.971553610503282,-0.696126243937965,-1.2469809770686,-0.95547703180212,-0.598494695736659,-1.31245936786758
105000,1.67409470752089,2.78883730724117,0.559352107800611,2.19642857142857,3.29871346334283,1.09414367951431,-0.854415274463007,-0.433574301134455,-1,-0.963963963963964,-0.662059361847902,-1.26586856608003,-0.970550576184379,-0.649751878719768,-1.29134927364899
110000,1.66391184573003,2.78994390171351,0.537879789746547,2.42690058479532,3.54679861458453,1.30700255500611,-0.84037558685446,-0.398327315418055,-1,-0.975028376844495,-0.715110067364515,-1.23494668632447,-0.972453555413197,-0.673078669424494,-1.2718284414019
115000,1.83827493261456,2.93654937273842,0.740000492490691,2.57391304347826,3.73325981398183,1.41456627297469,-0.840236686390533,-0.397507172368524,-1,-0.963414634146341,-0.665824082492273,-1.26100518580041,-0.958749168330007,-0.632937216860023,-1.28456111979999
120000,1.90860215053763,3,0.798865199702316,2.72,3.84863230870472,1.59136769129528,-0.827387802071346,-0.366837927471541,-1,-0.970654627539503,-0.707606393866573,-1.23370286121243,-0.974009096816114,-0.677781883876917,-1.27023630975531
125000,2.09326424870466,3,0.997057699954055,2.67134831460674,3.82019679235046,1.52249983686303,-0.823529411764706,-0.371431290613928,-1,-0.962065331928346,-0.663273192535959,-1.26085747132073,-0.959629384513567,-0.674759956476759,-1.24449881255038
130000,2.10335917312662,3,1.0431685153843,2.86149584487535,3.95576728215904,1.76722440759166,-0.85277463193658,-0.436467709478164,-1,-0.97524219590958,-0.728647783108959,-1.2218366087102,-0.9812734082397,-0.663726791196239,-1.29882002528316
135000,2.10224438902743,3,1.03125421627855,3.01617250673854,4,1.90614089657314,-0.859608745684695,-0.465422500297496,-1,-0.95703544575725,-0.622176435415938,-1.29189445609856,-0.952316991269308,-0.641648155922958,-1.26298582661566
140000,2.25307125307125,3,1.22521579164183,3.12201591511936,4,2.02755783987416,-0.848161328588375,-0.436680239677536,-1,-0.943293347873501,-0.638579196460374,-1.24800749928663,-0.921625544267054,-0.552584353189007,-1.2906667353451
145000,2.26184538653367,3,1.2232089794908,3.25641025641026,4,2.2444522236595,-0.854988399071926,-0.444790931138278,-1,-0.966292134831461,-0.668212861576981,-1.26437140808594,-0.919914953933381,-0.534038049118078,-1.30579185874868
150000,2.45990566037736,3,1.53313236656494,3.40594059405941,4,2.45892524523772,-0.825378346915017,-0.391113499056736,-1,-0.969866071428571,-0.685867519365673,-1.25386462349147,-0.958041958041958,-0.628003436473159,-1.28808047961076
155000,2.49763033175355,3,1.60227728452983,3.38820638820639,4,2.42501256475472,-0.862030905077263,-0.483382738037018,-1,-0.971231300345224,-0.707701594019858,-1.23476100667059,-0.931082012405238,-0.59568908664705,-1.26647493816343
160000,2.54965357967667,3,1.68472149066387,3.54415274463007,4,2.6858507960208,-0.826903023983316,-0.370830677346701,-1,-0.947429906542056,-0.604354128858455,-1.29050568422566,-0.93854748603352,-0.587257382149825,-1.28983758991721
165000,2.49430523917995,3,1.62140559029282,3.50835322195704,4,2.60816615511008,-0.831389183457052,-0.41136128001424,-1,-0.946428571428571,-0.600174505624057,-1.29268263723309,-0.883453237410072,-0.468540941334822,-1.29836553348532
170000,2.66741071428571,3,1.9026320891413,3.65296803652968,4,2.88273947294227,-0.853277835587929,-0.442090308902139,-1,-0.959862385321101,-0.657565051656756,-1.26215971898545,-0.822514379622021,-0.309795310590404,-1.33523344865364
175000,2.63870967741936,3,1.85456833695563,3.70495495495496,4,2.99015005316163,-0.852813852813853,-0.460605498410211,-1,-0.958041958041958,-0.625993560574352,-1.29009035550956,-0.821002386634845,-0.289565851760364,-1.35243892150933
180000,2.72127659574468,3,2.02635558499731,3.70175438596491,4,2.9763312862451,-0.849639546858908,-0.440910849199809,-1,-0.945790080738178,-0.615536951921537,-1.27604320955482,-0.707885304659498,-0.00633633982391324,-1.40943426949508
185000,2.76016260162602,3,2.10353543168153,3.76394849785408,4,3.11797780248368,-0.881126173096976,-0.517819071837262,-1,-0.953349282296651,-0.588451426012947,-1.31824713858035,-0.70556552962298,0.0882931383090359,-1.499424197555
190000,2.79125248508946,3,2.1710714439622,3.79754601226994,4,3.1852454338031,-0.873673036093418,-0.479821389739189,-1,-0.954241071428571,-0.611521282750595,-1.29696086010655,-0.711331679073615,0.0478585679152984,-1.47052192606253
195000,2.82101167315175,3,2.24954409502861,3.91217564870259,4,3.5068714949047,-0.850537634408602,-0.419971467491798,-1,-0.951612903225807,-0.605323057337953,-1.29790274911366,-0.606334841628959,0.21885489067584,-1.43152457393376
200000,2.85496183206107,3,2.33577527305472,3.9232245681382,4,3.53859441930006,-0.838362068965517,-0.415506019256595,-1,-0.920323325635104,-0.554907560421223,-1.28573909084899,-0.712062256809339,0.0427060923671345,-1.46683060598581
205000,2.90467625899281,3,2.48888906089501,3.90458015267176,4,3.47341159590166,-0.832779623477298,-0.417241979670799,-1,-0.937354988399072,-0.572497500471835,-1.30221247632631,-0.682926829268293,0.0830934168587103,-1.4489470753953
210000,2.92418772563177,3,2.5466639470517,3.91477272727273,4,3.5127739905804,-0.81885593220339,-0.372325339868956,-1,-0.927144535840188,-0.588491561939364,-1.26579750974101,-0.52116935483871,0.365755196624537,-1.40809390630196
215000,2.93717277486911,3,2.5732916468322,3.91941391941392,4,3.53045102536937,-0.818181818181818,-0.37028353701098,-1,-0.944444444444444,-0.564403645316579,-1.32448524357231,-0.290360046457607,0.74697216938733,-1.32769226230254
220000,2.94117647058824,3,2.62412768778674,3.94474153297683,4,3.60856824772299,-0.825622775800712,-0.377127603819315,-1,-0.92627824019025,-0.555581902372913,-1.29697457800759,-0.200696055684455,0.852080585145896,-1.25347269651481
225000,2.92931034482759,3,2.56676864539065,3.97635135135135,4,3.75997870592172,-0.831034482758621,-0.396397657039698,-1,-0.935714285714286,-0.566247041413886,-1.30518153001469,-0.263333333333333,0.773577240083501,-1.30024390675017
230000,2.96084828711256,3,2.70182687932801,3.96575342465753,4,3.7060693954721,-0.848203939745075,-0.437903393307791,-1,-0.943859649122807,-0.579612545942122,-1.30810675230349,-0.234234234234234,0.777132550162466,-1.24560101863093
235000,2.97423510466989,3,2.74851846217058,3.9771986970684,4,3.76469869511482,-0.831395348837209,-0.396384576512113,-1,-0.935990338164251,-0.565351672530506,-1.306629003798,-0.235167206040992,0.802323093730499,-1.27265750581248
240000,2.98892405063291,3,2.84581797937861,3.99033816425121,4,3.86370668861507,-0.817307692307692,-0.370052701556523,-1,-0.922077922077922,-0.519871914653903,-1.32428392950194,-0.206673842841765,0.83052159551259,-1.24386928119612
245000,2.98190045248869,3,2.80903231809715,3.99691833590139,4,3.9184114687035,-0.84338747099768,-0.42898739865335,-1,-0.922196796338673,-0.566086040064331,-1.27830755261301,-0.149054505005562,1.0241554978645,-1.32226450787562
250000,2.98059701492537,3,2.78826353058412,3.99249249249249,4,3.8764003430525,-0.80125786163522,-0.354327747833716,-1,-0.923603192702395,-0.55989352954158,-1.28731285586321,-0.108078602620087,1.07018548049226,-1.28634268573243
255000,2.99276410998553,3,2.8923027066974,3.99548192771084,4,3.90875803040624,-0.740554156171285,-0.232666613918681,-1,-0.912341407151096,-0.51122007624779,-1.3134627380544,-0.162447257383966,0.925541850174399,-1.25043636494233
260000,2.99158485273492,3,2.86203556318873,3.98838896952105,4,3.84621363682585,-0.650980392156863,-0.0700759647305342,-1,-0.890756302521009,-0.459051799092398,-1.32246080594962,0.039568345323741,1.20308654602647,-1.12394985537899
265000,2.9943661971831,3,2.90254659735727,3.99442119944212,4,3.88886544226148,-0.66010498687664,-0.0790108270340042,-1,-0.907894736842105,-0.492750443715031,-1.32303902996918,0.222366710013004,1.46870263806651,-1.0239692180405
270000,2.99445983379501,3,2.90340468951511,3.99724137931034,4,3.92296324403952,-0.686224489795918,-0.102482187082854,-1,-0.912941176470588,-0.493230065073218,-1.33265228786796,0.133333333333333,1.33674298689712,-1
275000,2.99592391304348,3,2.91354622189583,3.99449793672627,4,3.88966965166754,-0.595988538681949,0.0218579177867189,-1,-0.853015075376884,-0.374807252579071,-1.3312228981747,0.462822458270106,1.93177114992158,-1.00612623338137
280000,2.99735099337748,3,2.94591663374179,4,4,4,-0.54356846473029,0.121526443791869,-1,-0.87192118226601,-0.39214549105318,-1.35169687347884,0.499245852187029,2.11849823596347,-1.12000653158942
285000,2.99358974358974,3,2.88629515243374,4,4,4,-0.503692762186115,0.181355467548785,-1,-0.844961240310078,-0.368618786778489,-1.32130369384167,0.452238805970149,2.06124356840783,-1
290000,2.99624530663329,3,2.93504658844701,4,4,4,-0.485380116959064,0.180515509702512,-1,-0.816272965879265,-0.295636774612121,-1.33690915714641,0.464748201438849,1.9499714455746,-1.0204750426969
295000,3,3,3,4,4,4,-0.424501424501425,0.275507313469895,-1,-0.83011583011583,-0.288574395190161,-1.3716572650415,0.319796954314721,1.72292070096995,-1.08332679234051
300000,2.998778998779,3,2.96383617088827,4,4,4,-0.340874811463047,0.399585456731983,-1,-0.789405684754522,-0.208696916524408,-1.37011445298464,0.188073394495413,1.54898244238499,-1.17283565339417
305000,3,3,3,4,4,4,-0.296875,0.425659391424977,-1,-0.677697841726619,-0.00956318888146757,-1.34583249457177,0.296470588235294,1.70621682999441,-1.11327565352382
310000,2.99655172413793,3,2.93789731536024,4,4,4,-0.224842767295598,0.505648906493478,-0.955334441084673,-0.719373219373219,-0.0419225518918644,-1.39682388685457,0.39218009478673,1.93523109595331,-1.15087090637985
315000,3,3,3,4,4,4,-0.214397496087637,0.527990778056154,-0.956785770231428,-0.597421203438395,0.171295850110139,-1.36613825698693,0.0293542074363992,1.27299400059959,-1.21428558572679
320000,2.99771949828962,3,2.94999216442399,3.99888517279822,4,3.96549614463351,-0.103960396039604,0.628352248941474,-0.836273041020682,-0.510046367851623,0.326136817717256,-1.3462295534205,0.0886558627264061,1.34218333008337,-1.16487160463056
325000,2.99778270509978,3,2.95072068247448,4,4,4,-0.123762376237624,0.627784592301905,-0.875309344777153,-0.381933438985737,0.527413126694796,-1.29128000466627,0.576485461441214,2.02916636570013,-0.876195442817698
330000,3,3,3,4,4,4,-0.078397212543554,0.651746722961064,-0.808541148048172,-0.349693251533742,0.616930990331766,-1.31631749339925,1.08061749571184,2.88706403590614,-0.725829044482468
335000,2.99675675675676,3,2.93986894403537,4,4,4,-0.103806228373702,0.665820418487657,-0.873432875235062,-0.270440251572327,0.668217088008478,-1.20909759115313,0.932917316692668,2.72792577968533,-0.862091146299997
340000,3,3,3,4,4,4,-0.0837789661319073,0.67810590119175,-0.845663833455564,-0.233908948194662,0.694459105579734,-1.16227700196906,1.107202680067,2.84077322270481,-0.626367862570803
345000,2.99689119170984,3,2.94119237232896,4,4,4,-0.0132075471698113,0.760787987234313,-0.787203081573936,-0.218905472636816,0.700707761835433,-1.13851870710907,1.02304147465438,2.64056778064909,-0.594484831340334
350000,3,3,3,4,4,4,0.0241635687732342,0.777413354362093,-0.729086216815624,-0.0606060606060606,0.963404325666576,-1.0846164468787,1.12151067323481,2.76938021597852,-0.526358869508892
355000,3,3,3,4,4,4,0.00917431192660551,0.757891509529258,-0.739542885676046,0.0587188612099644,1.12769664735561,-1.01025892493569,1.13590604026846,3.01815019107822,-0.746338110541308
360000,3,3,3,4,4,4,0.0797665369649805,0.826075938732465,-0.666542864802504,0.14519056261343,1.2392943926463,-0.948913267419438,1.50919117647059,3.16456027682612,-0.146177923884941
365000,3,3,3,4,4,4,0.128014842300557,0.836653749044354,-0.580624064443241,0.203422053231939,1.30167507317656,-0.894830966712687,1.51691729323308,3.27692914067272,-0.243094554206552
370000,3,3,3,4,4,4,0.138195777351248,0.856165543201066,-0.57977398849857,0.172905525846702,1.1943087657861,-0.848497714092694,1.31780366056572,2.94481498035422,-0.309207659222774
375000,3,3,3,4,4,4,0.217741935483871,1.01481216541972,-0.579328294451976,0.182795698924731,1.23728498089887,-0.871693583049412,1.31613976705491,3.02002427226624,-0.387744738156428
380000,3,3,3,4,4,4,0.294845360824742,1.17252674633264,-0.582836024683159,0.313207547169811,1.39755881383027,-0.771143719490652,1.2,2.82375892913231,-0.423758929132311
385000,3,3,3,4,4,4,0.286298568507157,1.15929768640734,-0.586700549393029,0.386321626617375,1.55873507603049,-0.786091822795739,1.40374787052811,2.97096304525653,-0.163467304200314
390000,3,3,3,3.9991103202847,4,3.9692828209711,0.326403326403326,1.25483690614337,-0.602030253336717,0.582661290322581,1.72027432131173,-0.554951740666566,1.37755102040816,3.09140064450574,-0.336298603689413
395000,3,3,3,4,4,4,0.704035874439462,1.81469185575073,-0.406620106871805,0.671342685370742,1.83823899128512,-0.49555362054364,1.36986301369863,3.11036509472785,-0.370639067330594
400000,3,3,3,4,4,4,0.766595289079229,1.96705915374323,-0.43386857558477,0.67219152854512,1.75854608464166,-0.414163027551424,1.42759795570698,3.09318669803276,-0.237990786618794
405000,3,3,3,3.99914821124361,4,3.96996279097272,0.94331983805668,2.27510702468894,-0.388467348575578,0.835095137420719,1.96925037139147,-0.299060096550035,1.3655737704918,2.96682382054395,-0.235676279560343
410000,3,3,3,4,4,4,1.55192307692308,3.27370805212038,-0.169861898274226,0.840490797546012,2.0065742329383,-0.325592637846279,1.56890459363958,3.1024889316709,0.0353202556082546
415000,3,3,3,3.99833333333333,4,3.95752553237071,1.52165725047081,3.28421378863508,-0.240899287693465,0.975510204081633,2.09029843807234,-0.139278029909079,1.5304347826087,3.10617496668344,-0.045305401466053
420000,3,3,3,4,4,4,1.90555555555556,3.69512714706507,0.115983964046037,0.819391634980989,2.04128883689455,-0.402505566932568,1.7175572519084,3.24249242796377,0.192622075853028
425000,3,3,3,4,4,4,2.0188679245283,3.77627801024142,0.261457838815183,0.977485928705441,2.18034110904014,-0.225369251629257,1.85988483685221,3.49411695075052,0.225652722953891
430000,3,3,3,4,4,4,2.28181818181818,3.9886128010282,0.575023562608166,0.926923076923077,2.07259691750107,-0.218750763654918,2.13871635610766,3.61305142962581,0.664381282589506
435000,3,3,3,3.99921197793538,4,3.97114024723317,2.53150242326333,4,0.801257616358076,1.0484496124031,2.15429354149726,-0.0573943166910604,2.32826086956522,3.55915636579895,1.09736537333149
440000,3,3,3,4,4,4,2.52710843373494,4,0.694147256016277,1.19535783365571,2.43369009142082,-0.0429744241094114,2.347533632287,3.59377047290409,1.1012967916699
445000,3,3,3,4,4,4,2.88105117565698,4,1.18056631686078,1.45328031809145,2.8805699007408,0.0259907354421074,2.40681818181818,3.7619565052932,1.05167985834317
450000,3,3,3,4,4,4,3.08343711083437,4,1.47632630907092,1.80952380952381,3.36569373891641,0.253353880131212,2.49885057471264,3.74017941643382,1.25752173299147
455000,3,3,3,4,4,4,3.27825159914712,4,1.79970478718697,1.86025408348457,3.422443435544,0.29806473142515,2.46636771300448,3.67587640302075,1.25685902298822
460000,3,3,3,4,4,4,3.24016563146998,4,1.69690967853529,1.96533795493934,3.58836387076305,0.342312039115631,2.61059907834101,3.72027856126657,1.50091959541545
465000,3,3,3,4,4,4,3.26485397784491,4,1.73380983308211,1.99301919720768,3.55970252122141,0.426335873193948,2.42047930283224,3.55147134577872,1.28948725988577
470000,3,3,3,4,4,4,3.42708333333333,4,2.05699480515733,2.28468468468469,3.79219884804878,0.777170521320587,2.56531531531532,3.55179943386623,1.5788311967644
475000,3,3,3,3.99928825622776,4,3.97260972980215,3.5066430469442,4,2.21626671461636,2.25263157894737,3.82547953969012,0.679783618204622,2.64449541284404,3.64781953048319,1.64117129520489
480000,3,3,3,4,4,4,3.51146384479718,4,2.27030767380488,2.20748299319728,3.83595991815219,0.579006068242364,2.72209026128266,3.64079089723551,1.80338962532981
485000,3,3,3,4,4,4,3.64467897977133,4,2.56981807007168,2.4963768115942,3.90673051066579,1.08602311252261,2.84,3.69511874624255,1.98488125375745
490000,3,3,3,4,4,4,3.65732586068855,4,2.55105894122693,2.43952299829642,3.98992923507553,0.889116761517316,2.80357142857143,3.7108804821304,1.89626237501246
495000,3,3,3,4,4,4,3.6455223880597,4,2.48588789646704,2.50424448217318,3.99185738807776,1.01663157626859,2.82564102564103,3.72999153573056,1.92129051555149
500000,3,3,3,4,4,4,3.70537634408602,4,2.65570956720795,2.58159722222222,4,1.14169086623595,2.99195710455764,3.79680777412658,2.1871064349887
505000,3,3,3,4,4,4,3.72089660159075,4,2.71287304207593,2.59965635738832,4,1.16867392385533,2.90932642487047,3.80929240528157,2.00936044445937
510000,3,3,3,4,4,4,3.68392156862745,4,2.67236340650786,2.61130136986301,4,1.18455044534409,2.93684210526316,3.74000900736309,2.13367520316323
515000,3,3,3,4,4,4,3.57054125998225,4,2.43961716172734,2.70069204152249,4,1.315439358128,2.82367758186398,3.74159330213541,1.90576186159255
520000,3,3,3,4,4,4,3.59893048128342,4,2.53642426402605,2.64930555555556,4,1.27174645260367,2.8469387755102,3.74992660730805,1.94395094371236
525000,3,3,3,4,4,4,3.55044247787611,4,2.359383084322,2.49253731343284,4,0.959557446547269,2.8375,3.60074971360184,2.07425028639817
530000,3,3,3,3.99864222674813,4,3.94653132094394,3.48744588744589,4,2.22522041568314,2.65565217391304,4,1.25020041297445,2.71631205673759,3.68984503595891,1.74277907751627
535000,3,3,3,4,4,4,3.64602510460251,4,2.61174312559507,2.62308998302207,4,1.21833253171906,2.77326968973747,3.71086896106858,1.83567041840636
540000,3,3,3,4,4,4,3.65487364620939,4,2.5326372838713,2.63620689655172,4,1.24276081655965,2.86010362694301,3.74642917449681,1.9737780793892
545000,3,3,3,4,4,4,3.70237239396118,4,2.66259441160635,2.74479166666667,4,1.39895468771526,2.8287841191067,3.77928294627257,1.87828529194083
550000,3,3,3,4,4,4,3.67086730911787,4,2.58212498169348,2.58474576271186,4,1.14715752116577,2.75980392156863,3.79773418144067,1.72187366169658
555000,3,3,3,4,4,4,3.70583832335329,4,2.6922990944146,2.57435897435897,4,1.12603957476318,2.82555282555283,3.72521648823262,1.92588916287303
560000,3,3,3,4,4,4,3.73210332103321,4,2.75535990549138,2.61409395973154,4,1.19321625091011,2.91269841269841,3.85692426519769,1.96847256019914
565000,3,3,3,3.99729364005413,4,3.92374736060923,3.61158192090396,4,2.39556105195957,2.64636209813875,4,1.23629557818424,2.8961038961039,3.86414013294845,1.92806765925935
570000,3,3,3,4,4,4,3.74531835205993,4,2.80664075993135,2.57167235494881,4,1.10670261336802,2.82741116751269,3.755162504337,1.89965983068838
575000,3,3,3,3.99864590385917,4,3.94660560907089,3.72994269340974,4,2.74649969044375,2.56876061120543,4,1.1127940018955,3.06145251396648,3.93856268608928,2.18434234184368
580000,3,3,3,4,4,4,3.62394366197183,4,2.43224524664065,2.46833333333333,4,0.898905924092301,2.86548223350254,3.71237531052435,2.01858915648073
585000,3,3,3,4,4,4,3.73706896551724,4,2.76448754292822,2.57766143106457,4,1.13784666884467,2.79404466501241,3.84959821717481,1.73849111285001
590000,3,3,3,4,4,4,3.68100358422939,4,2.60463468336522,2.55762711864407,4,1.0711055136495,2.75903614457831,3.70428055288975,1.81379173626688
595000,3,3,3,4,4,4,3.70759403832505,4,2.67835918082349,2.62394603709949,4,1.20666611574963,2.79134860050891,3.81016467166265,1.77253252935516
600000,3,3,3,3.99864864864865,4,3.94666112415765,3.67121320890165,4,2.58465226221717,2.66666666666667,4,1.28494942618224,2.67951807228916,3.73404123033557,1.62499491424275
605000,3,3,3,4,4,4,3.75879396984925,4,2.84554743462366,2.66137566137566,4,1.24654749504074,2.6875,3.77563424933613,1.59936575066387
610000,3,3,3,4,4,4,3.6794500723589,4,2.59336656052319,2.41750841750842,4,0.802623026194498,2.25116279069767,3.4923315182554,1.00999406313995
615000,3,3,3,4,4,4,3.70881502890173,4,2.70930232888783,2.58260869565217,4,1.14649770215671,2.32110091743119,3.44456627843636,1.19763555642603
620000,3,3,3,4,4,4,3.72857142857143,4,2.75103344122997,2.49828178694158,4,0.993556995350617,2.66348448687351,3.70743643796809,1.61953253577893
625000,3,3,3,3.99864038069341,4,3.94649406142552,3.69126074498567,4,2.62703861969259,2.55574043261231,4,1.10753309506963,2.76119402985075,3.76626177097746,1.75612628872404
630000,3,3,3,4,4,4,3.70617459190916,4,2.68218802214166,2.57859531772575,4,1.09286981544791,2.58548009367682,3.63990290107546,1.53105728627817
635000,3,3,3,4,4,4,3.68341708542714,4,2.63112520567305,2.56068376068376,4,1.08711774860804,2.63700234192037,3.59226373352248,1.68174095031827
640000,3,3,3,4,4,4,3.59714285714286,4,2.36998164521958,2.68118466898955,4,1.27027183188703,2.78024691358025,3.81604427624658,1.74444955091391
645000,3,3,3,4,4,4,3.6659604519774,4,2.57019304294879,2.59472817133443,4,1.08770220026678,2.72277227722772,3.70770906910516,1.73783548535029
650000,3,3,3,4,4,4,3.69263157894737,4,2.63350437057033,2.58390410958904,4,1.136194201815,2.64302059496568,3.58917555251931,1.69686563741204
655000,3,3,3,4,4,4,3.67965981573352,4,2.5942288176648,2.47657512116317,4,0.876408089399966,2.65287356321839,3.63963373704936,1.66611338938742
660000,3,3,3,4,4,4,3.7180585296217,4,2.71818956706404,2.68305084745763,4,1.25228858224745,2.65046296296296,3.64256624725312,1.6583596786728
665000,3,3,3,4,4,4,3.6594982078853,4,2.5476532662968,2.61306532663317,4,1.14550898077261,2.4780701754386,3.57730137706318,1.37883897381401
670000,3,3,3,3.99864498644986,4,3.94658706582033,3.71979985704074,4,2.71332527211566,2.69243986254296,4,1.31151078356673,2.63829787234043,3.73077492044499,1.54582082423586
675000,3,3,3,3.99864222674813,4,3.94653132094394,3.70099431818182,4,2.66534043392089,2.54214876033058,4,0.987314807711255,2.62529832935561,3.78706138249851,1.46353527621271
680000,3,3,3,3.99864864864865,4,3.94666112415765,3.6980589503954,4,2.66577965380816,2.49346405228758,4,0.929249961406829,2.53444180522565,3.74623955849127,1.32264405196004
685000,3,3,3,4,4,4,3.64048124557679,4,2.49480193994417,2.66059602649007,4,1.17913391343351,1.9859437751004,3.62727464209251,0.344612908108298
690000,3,3,3,4,4,4,3.71509971509972,4,2.70339350503622,2.70764119601329,4,1.2790614756378,2.09153318077803,3.78090814850426,0.402158213051803
695000,3,3,3,4,4,4,3.72071428571429,4,2.72257474198339,2.59706362153344,4,1.08920040017956,2.26315789473684,3.75529081342419,0.771024976049496
700000,3,3,3,3.99932295192959,4,3.97330280453544,3.68224299065421,4,2.61556273681304,2.59546925566343,4,1.0651874975604,2.6547619047619,3.75687581649711,1.5526479930267
705000,3,3,3,3.99864406779661,4,3.94656850340428,3.7268115942029,4,2.75066090154585,2.6288,4,1.15581593651457,2.52561247216036,3.69436052083153,1.35686442348919
710000,3,3,3,4,4,4,3.69022127052106,4,2.64429173471975,2.60325203252033,4,1.09367700337348,2.74938574938575,3.92218643340114,1.57658506537036
715000,3,3,3,4,4,4,3.66171266808209,4,2.55089199828819,2.63981042654028,4,1.13355932892464,2.52073732718894,3.68438350808236,1.35709114629552
720000,3,3,3,4,4,4,3.60832745236415,4,2.4034580546365,2.50844854070661,4,0.893754698315559,2.76600985221675,3.73563614647654,1.79638355795696
725000,3,3,3,4,4,4,3.68745519713262,4,2.63990203732039,2.63650793650794,4,1.14793977787563,2.81141439205955,3.92182139668072,1.70100738743838
730000,3,3,3,4,4,4,3.6270462633452,4,2.4562439956085,2.59370078740157,4,1.04268870144858,2.70588235294118,3.87332130888487,1.53844339699749
735000,3,3,3,3.99863945578231,4,3.94647540268658,3.61648745519713,4,2.42836450418491,2.56209150326797,4,1.02549989018591,2.85602094240838,3.90230063059504,1.80974125422172
740000,3,3,3,3.99864222674813,4,3.94653132094394,3.62187276626162,4,2.43510418469087,2.68965517241379,4,1.21642373441152,2.62268518518519,3.86529459923374,1.38007577113663
745000,3,3,3,3.99864498644986,4,3.94658706582033,3.63584229390681,4,2.46315947377524,2.63768115942029,4,1.13312985942891,2.68707482993197,3.92549053937196,1.44865912049198
750000,3,3,3,4,4,4,3.73669064748201,4,2.77686825833756,2.51289833080425,4,0.91282217181316,2.91625615763547,4.11208502907854,1.7204272861924
755000,3,3,3,4,4,4,3.68592057761733,4,2.62139286229315,2.59442724458204,4,1.04836952326496,2.75878220140515,4.04445128494046,1.47311311786984
760000,3,3,3,4,4,4,3.67441860465116,4,2.53914576277886,2.61661341853035,4,1.09662014462561,2.69614512471655,4.10817416664685,1.28411608278626
765000,3,3,3,4,4,4,3.70047651463581,4,2.60857866355573,2.54692556634304,4,0.978838665276433,2.94258373205742,4.42842579689916,1.45674166721567
770000,3,3,3,4,4,4,3.77159309021113,4,2.78012541456052,2.71111111111111,4,1.2420760719445,2.81696428571429,4.28625551437023,1.34767305705834
775000,3,3,3,4,4,4,3.72751677852349,4,2.69501220721219,2.70447284345048,4,1.23568968666343,2.8943661971831,4.32038201994264,1.46835037442356
780000,3,3,3,3.99796195652174,4,3.93969625630631,3.73180076628353,4,2.65715651373027,2.66082802547771,4,1.15022944040948,2.83181818181818,4.36323150127892,1.30040486235745
785000,3,3,3,4,4,4,3.75235531628533,4,2.74501967784096,2.60493827160494,4,1.03785797840563,2.56,4.21032223350094,0.909677766499061
790000,3,3,3,3.99932203389831,4,3.97328425170214,3.81818181818182,4,2.90856583303679,2.6049766718507,4,1.03835437779654,2.80470588235294,4.21289502815909,1.39651673654679
795000,3,3,3,4,4,4,3.79493365500603,4,2.83644792427336,2.62539184952978,4,1.09625636151101,2.85972850678733,4.27978500930474,1.43967200426992
800000,3,3,3,3.99864222674813,4,3.94653132094394,3.83702816057519,4,2.98613229339494,2.52511415525114,4,0.897496368667077,1.96788990825688,3.44534536198028,0.490434454533486
805000,3,3,3,4,4,4,3.7909469922573,4,2.82748383260801,2.57542768273717,4,1.00313459902102,2.6830985915493,4.17678594355806,1.18941123954053
810000,3,3,3,3.99865501008742,4,3.96199324792352,3.80417910447761,4,2.86780070450978,2.53260869565217,4,0.905507724656397,2.83606557377049,4.32035306835569,1.35177807918529
815000,3,3,3,4,4,4,3.77124183006536,4,2.75563001297901,2.685303514377,4,1.19990536312878,2.77922077922078,4.17605677584894,1.38238478259262
820000,3,3,3,3.99796195652174,4,3.91976905125034,3.82828282828283,4,2.95274197713448,2.60708782742681,4,1.07210110009758,2.91509433962264,4.37612752130678,1.45406115793851
825000,3,3,3,4,4,4,3.80799045915325,4,2.87843949618833,2.25884543761639,3.8511663782347,0.666524496998078,2.95693779904306,4.47677061862523,1.4371049794609
830000,3,3,3,3.99864314789688,4,3.94654992178982,3.74882075471698,4,2.69370325185613,2.03356890459364,3.74473069530918,0.3224071138781,2.91346153846154,4.42716171678037,1.39976136014271
835000,3,3,3,4,4,4,3.77670488835244,4,2.7847746442765,2.6520325203252,4,1.13474078802877,2.94976076555024,4.42533729074924,1.47418424035124
840000,3,3,3,4,4,4,3.81144578313253,4,2.89282109035932,2.60725552050473,4,1.05296846409544,3.05378973105135,4.35877322760095,1.74880623450174
845000,3,3,3,4,4,4,3.83580320094843,4,2.9790674559193,2.71192052980132,4,1.29426698288645,3.00462962962963,4.36361685040097,1.64564240885829
850000,3,3,3,3.99728076138681,4,3.92355981740205,3.73810921902525,4,2.64782612647234,2.67202572347267,4,1.17210986561341,2.98329355608592,4.47880762565496,1.48777948651688
855000,3,3,3,4,4,4,3.77024595080984,4,2.7669488056127,2.55832037325039,4,0.99224555994257,3.07980049875312,4.54902340903588,1.61057758847035
860000,3,3,3,3.99932111337407,4,3.97326566047197,3.78352375225496,4,2.81281292346823,2.43498452012384,4,0.777130602505309,3.18670076726343,4.56172602949269,1.81167550503417
865000,3,3,3,4,4,4,3.71169590643275,4,2.56814705818564,2.71153846153846,4,1.24709803894445,3.00705882352941,4.48087016383544,1.53324748322338
870000,3,3,3,4,4,4,3.79617453676031,4,2.84538302657814,2.55211726384365,4,0.990008717090734,3.02392344497608,4.44301286622203,1.60483402373012
875000,3,3,3,4,4,4,3.79330943847073,4,2.83124194667859,2.59561128526646,4,1.03991192833209,3.09925558312655,4.5344474044062,1.6640637618469
880000,3,3,3,4,4,4,3.78221957040573,4,2.80257292585579,2.69889064976228,4,1.19398374262993,2.92237442922374,4.37282273883054,1.47192611961695
885000,3,3,3,3.99728997289973,4,3.92369391602489,3.70099473376243,4,2.54455256283346,2.6998420221169,4,1.21203823747802,2.89220183486239,4.39769635875408,1.38670731097069
890000,3,3,3,4,4,4,3.71663727219283,4,2.5927210189811,2.53576864535769,4,0.939560563973444,3.09002433090024,4.52620243976494,1.65384622203555
895000,3,3,3,4,4,4,3.7690490253987,4,2.75243230504352,2.34802431610942,4,0.610576428468094,2.77931034482759,4.27801469547621,1.28060599417896
900000,3,3,3,4,4,4,3.76379821958457,4,2.73742633441263,2.61881977671451,4,1.07919515614624,3.07038834951456,4.50081776614825,1.63995893288088
905000,3,3,3,4,4,4,3.8202846975089,4,2.92236548622252,2.66772151898734,4,1.16114769425724,3.04785894206549,4.52844942632257,1.56726845780841
910000,2.99864038069341,3,2.96177990870102,3.99864498644986,4,3.94658706582033,3.75825471698113,4,2.71894349908375,2.57515337423313,4,1.00091887386335,2.89559164733179,4.39000109289878,1.4011822017648
915000,3,3,3,3.99796195652174,4,3.91976905125034,3.79892280071813,4,2.84537975086201,2.52329192546584,4,0.890306404259452,2.83047210300429,4.383552494153,1.27739171185558
920000,3,3,3,4,4,4,3.78473464519976,4,2.81278644818346,2.5679012345679,4,0.987978738435517,3.01639344262295,4.50254646703722,1.53024041820868
925000,3,3,3,3.99932295192959,4,3.97330280453544,3.8014440433213,4,2.85798641183709,2.65768621236133,4,1.1395104995297,2.82713347921225,4.35275065721298,1.30151630121153
930000,3,3,3,3.99864498644986,4,3.94658706582033,3.74507462686567,4,2.67798609423004,2.59148264984227,4,1.0020258754155,2.87276785714286,4.29467048634386,1.45086522794185
935000,3,3,3,3.99727705922396,4,3.92350598207649,3.79007177033493,4,2.82406820340822,2.56269592476489,4,0.976356990767636,2.96009389671362,4.46015004957953,1.4600377438477
940000,3,3,3,4,4,4,3.77175208581645,4,2.75913606586777,2.62243285939968,4,1.08145182355187,3.04306220095694,4.5863814309033,1.49974297101057
945000,3,3,3,4,4,4,3.75868263473054,4,2.71967440197825,2.59034267912773,4,1.04879123670795,3.05647058823529,4.58809069628523,1.52485048018535
950000,3,3,3,4,4,4,3.72566371681416,4,2.61347047525786,2.57142857142857,4,0.995929348262211,2.79871520342612,4.51150427813002,1.08592612872223
955000,3,3,3,4,4,4,3.74733727810651,4,2.67640340562086,2.58153846153846,4,0.984073953979749,3.06521739130435,4.69814071237038,1.43229407023832
960000,3,3,3,4,4,4,3.83024506873879,4,2.95947106353706,2.52582159624413,4,0.929723324752009,2.94292237442922,4.56483543205609,1.32100931680236
965000,3,3,3,4,4,4,3.81109799291618,4,2.89476610897898,2.48312883435583,4,0.839440343691021,3.12293144208038,4.84923173846515,1.39663114569561
970000,3,3,3,3.99932523616734,4,3.97334901949404,3.73309178743961,4,2.64650046270992,2.6053882725832,4,1.06506173542668,3.00228310502283,4.77093830844509,1.23362790160057
975000,3,3,3,4,4,4,3.7708959711365,4,2.75961443170875,2.50154320987654,4,0.873923003089133,3.06067415730337,4.81941154592794,1.3019367686788
980000,3,3,3,3.99864864864865,4,3.94666112415765,3.80376670716889,4,2.86827384374499,2.6056338028169,4,1.04664745587452,3.33498759305211,5.0697483009816,1.60022688512262
985000,3,3,3,3.99659168370825,4,3.90248513464045,3.75327771156138,4,2.69564876254838,2.44495412844037,4,0.818451596029636,3.36,5.14419684900237,1.57580315099763
990000,3,3,3,3.99796610169492,4,3.93975965266207,3.66547192353644,4,2.45024076175802,2.56982343499197,4,1.01963794636149,3.36772486772487,5.03013997465873,1.70530976079101
995000,3,3,3,3.99864222674813,4,3.94653132094394,3.78404319136173,4,2.80397301818438,2.61453396524487,4,1.06986864186073,3.36317135549872,5.17086833736662,1.55547437363082
1000000,3,3,3,3.99725274725275,4,3.92312781558664,3.81212841854935,4,2.90428148228777,2.63606557377049,4,1.0836870096914,3.47368421052632,5.24853560314682,1.69883281790581


==> datasets/levels/vdn.csv <==
time_step,lvl1_mean,lvl1_plus_std,lvl1_minus_std,lvl2_mean,lvl2_plus_std,lvl2_minus_std,lvl3_mean,lvl3_plus_std,lvl3_minus_std,lvl4_mean,lvl4_plus_std,lvl4_minus_std,lvl5_mean,lvl5_plus_std,lvl5_minus_std
0,0.365269461077844,1.05389723432392,0,0.5,1.11394061351492,0,-0.740157480314961,-0.187923942973168,-1,-0.953333333333333,-0.741702825051105,-1,-0.96640826873385,-0.704078592960112,-1.22873794450759
5000,0.288819875776398,0.841749630129139,0,0.4296875,0.957401239956222,0,-0.770428015564202,-0.305001241826311,-1,-0.947019867549669,-0.681928409121556,-1.21211132597778,-0.951219512195122,-0.618461423900148,-1.2839776004901
10000,0.342592592592593,0.933997024370361,0,0.546875,1.1468667978442,0,-0.763565891472868,-0.247001668158153,-1,-0.944625407166124,-0.701695094114366,-1.18755572021788,-0.987134502923977,-0.738347093483285,-1.23592191236467
15000,0.328173374613003,0.90520158874989,0,0.6328125,1.21969125513461,0.0459337448653926,-0.71259842519685,-0.116101122792081,-1,-0.924342105263158,-0.635610564935968,-1.21307364559035,-0.968314321926489,-0.715894917167895,-1.22073372668508
20000,0.438650306748466,1.13207659618147,0,0.609375,1.26427025519398,0,-0.788235294117647,-0.276311695139864,-1,-0.969230769230769,-0.710480760628708,-1.22798077783283,-0.991963260619977,-0.785895135448021,-1.19803138579193
25000,0.503086419753086,1.19581046691155,0,0.7421875,1.37272400134434,0.111650998655661,-0.732,-0.161493285187119,-1,-0.953703703703704,-0.702973775143064,-1.20443363226434,-0.971188475390156,-0.713357929030237,-1.22901902175008
30000,0.490853658536585,1.17257786442323,0,0.7578125,1.44224103626938,0.0733839637306225,-0.774647887323944,-0.278808431413138,-1,-0.920886075949367,-0.60706602894672,-1.23470612295201,-0.973809523809524,-0.698864931875328,-1.24875411574372
35000,0.628482972136223,1.48715802520277,0,0.7578125,1.52880320891182,0,-0.741573033707865,-0.231639604004799,-1,-0.951367781155015,-0.64284116601223,-1.2598943962978,-0.982800982800983,-0.725654148932132,-1.23994781666983
40000,0.621212121212121,1.40021373295553,0,0.734375,1.42724504383058,0.0415049561694161,-0.796153846153846,-0.31405677873113,-1,-0.949685534591195,-0.679185538652729,-1.22018553052966,-0.975961538461538,-0.722183276072562,-1.22973980085052
45000,0.693009118541033,1.53401954627112,0,0.930769230769231,1.66938790317872,0.192150558359738,-0.782758620689655,-0.279091126210777,-1,-0.963302752293578,-0.718356075815707,-1.20824942877145,-0.977358490566038,-0.732531782638583,-1.22218519849349
50000,0.821752265861027,1.68949643931483,0,1.125,1.78903680763175,0.460963192368251,-0.845901639344262,-0.410021642243795,-1,-0.976261127596439,-0.710059399238287,-1.24246285595459,-0.949152542372881,-0.623935303965435,-1.27436978078033
55000,0.863501483679525,1.82669475325286,0,1.0703125,1.7365227686444,0.4041022313556,-0.821782178217822,-0.345955126800881,-1,-0.952662721893491,-0.658089633673354,-1.24723581011363,-0.953271028037383,-0.611514621877262,-1.2950274341975
60000,0.891238670694864,1.86682643781197,0,1.36434108527132,2.16412606121919,0.564556109323446,-0.853582554517134,-0.385480068201686,-1,-0.969613259668508,-0.70822051721556,-1.23100600212146,-0.968152866242038,-0.710109251296133,-1.22619648118794
65000,1.0207100591716,2.01752253031574,0.0238975880274595,1.36434108527132,2.15429741808468,0.574384752457954,-0.837060702875399,-0.381714624830875,-1,-0.955752212389381,-0.64644738397381,-1.26505704080495,-0.967061923583663,-0.690023905537884,-1.24409994162944
70000,0.940476190476191,1.9098728697667,0,1.328125,2.13273156987342,0.523518430126584,-0.813664596273292,-0.330877142873644,-1,-0.974358974358974,-0.730759591476629,-1.21795835724132,-0.981389578163772,-0.751021674536367,-1.21175748179118
75000,1.18367346938776,2.26166783221271,0.105679106562804,1.67692307692308,2.62695681451564,0.72688933933051,-0.853293413173653,-0.466532872978587,-1,-0.989637305699482,-0.720157049704903,-1.25911756169406,-0.981572481572482,-0.75776338169014,-1.20538158145482
80000,1.29394812680115,2.35565317258261,0.232243081019694,1.61068702290076,2.48398773843544,0.737386307366088,-0.876106194690266,-0.528687734728134,-1,-0.978201634877384,-0.783843977135265,-1.1725592926195,-0.970944309927361,-0.67695881566914,-1.26492980418558
85000,1.35838150289017,2.45852733464846,0.258235671131889,1.74809160305344,2.67912503590254,0.817058170204327,-0.891812865497076,-0.536719734004214,-1,-1.00554016620499,-0.838965861233784,-1.17211447117619,-0.960709759188847,-0.654716323128118,-1.26670319524958
90000,1.35511363636364,2.488158842894,0.22206842983327,2.00763358778626,3.09953512748736,0.915732048085154,-0.864306784660767,-0.480622866061483,-1,-0.986910994764398,-0.76398276711714,-1.20983922241166,-0.966145833333333,-0.636949839777871,-1.2953418268888
95000,1.37068965517241,2.44055597029172,0.300823340053104,1.98507462686567,3.14832826083607,0.821820992895268,-0.86046511627907,-0.437707524641892,-1,-0.972010178117048,-0.753643607690586,-1.19037674854351,-0.948529411764706,-0.578090714296772,-1.31896810923264
100000,1.57746478873239,2.67782389589565,0.477105681569139,2.15671641791045,3.14426656976867,1.16916626605223,-0.824404761904762,-0.321755419866116,-1,-0.997566909975669,-0.80630940950119,-1.18882441045015,-0.960591133004926,-0.61166479625372,-1.30951746975613
105000,1.57142857142857,2.64384652018821,0.499010622668934,2.26315789473684,3.35648986657246,1.16982592290123,-0.84971098265896,-0.405146479593006,-1,-1.00467289719626,-0.799410431951334,-1.20993536244119,-0.974009900990099,-0.666213222254148,-1.28180657972605
110000,1.72423398328691,2.82742787917037,0.621040087403444,2.44604316546763,3.60182674351442,1.29025958742083,-0.856749311294766,-0.461504914605622,-1,-0.997722095671982,-0.854394692462872,-1.14104949888109,-0.990384615384615,-0.752494015582332,-1.2282752151869
115000,1.78552278820375,2.85670169740972,0.714343878997785,2.43971631205674,3.59463618760928,1.28479643650419,-0.881012658227848,-0.519797861630329,-1,-1,-0.772748613891438,-1.22725138610856,-0.992424242424242,-0.792351206743058,-1.19249727810543
120000,1.95466666666667,3,0.850191892111252,2.85314685314685,4,1.67854448136166,-0.84971098265896,-0.398673624078151,-1,-0.980676328502416,-0.76146902544357,-1.19988363156126,-0.976112920738328,-0.717617095660101,-1.23460874581655
125000,2.03116883116883,3,0.946683097118213,2.81818181818182,3.93549980686548,1.70086382949815,-0.87335092348285,-0.468614271474036,-1,-0.987531172069825,-0.709423028264447,-1.2656393158752,-0.97281993204983,-0.67668519841674,-1.26895466568292
130000,2.00779220779221,3,0.93860172427522,2.84827586206897,4,1.67964041323963,-0.861495844875346,-0.456407403764549,-1,-1.00479616306954,-0.785584245965051,-1.22400808017404,-0.950221238938053,-0.609614075132486,-1.29082840274362
135000,2.215,3,1.18474344387984,3.10738255033557,4,1.99152062680016,-0.870801033591731,-0.498370104294265,-1,-0.990453460620525,-0.795040673122113,-1.18586624811894,-0.959396751740139,-0.619315996298546,-1.29947750718173
140000,2.27654320987654,3,1.24363522166393,2.91095890410959,4,1.75473894605536,-0.814516129032258,-0.373365914401762,-1,-1,-0.775111777445598,-1.2248882225544,-0.952764976958525,-0.614741404595235,-1.29078854932182
145000,2.23456790123457,3,1.21166670614889,3.19736842105263,4,2.11139845034704,-0.847411444141689,-0.424517947518532,-1,-0.965,-0.702421690878602,-1.2275783091214,-0.962138084632517,-0.63719456861214,-1.28708160065289
150000,2.42517814726841,3,1.49053648988747,3.3416149068323,4,2.34722068129778,-0.854545454545455,-0.410093118756926,-1,-0.982885085574572,-0.779481475899189,-1.18628869524996,-0.922341696535245,-0.525053926651711,-1.31962946641878
155000,2.45626477541371,3,1.53915399902225,3.37888198757764,4,2.43056703871517,-0.810526315789474,-0.350063388416301,-1,-0.989130434782609,-0.785965647818627,-1.19229522174659,-0.920245398773006,-0.482729585200961,-1.35776121234505
160000,2.55555555555556,3,1.70423453810827,3.48780487804878,4,2.59140577709156,-0.771587743732591,-0.26666727600322,-1,-0.988636363636364,-0.740898618280073,-1.23637410899265,-0.930337078651685,-0.463578277702339,-1.39709587960103
165000,2.58465011286682,3,1.77244733636781,3.51785714285714,4,2.62898236276761,-0.835543766578249,-0.404674674769379,-1,-0.997826086956522,-0.817063805580962,-1.17858836833208,-0.923618090452261,-0.495488736945196,-1.35174744395933
170000,2.5876993166287,3,1.75957829842024,3.60773480662983,4,2.80099523943248,-0.83756345177665,-0.387502497709491,-1,-1.00475059382423,-0.850520564536251,-1.15898062311221,-0.914285714285714,-0.477549525277583,-1.35102190329385
175000,2.65217391304348,3,1.89904272076551,3.65536723163842,4,2.87938764131278,-0.83008356545961,-0.398653898835816,-1,-0.985221674876847,-0.742239533332892,-1.2282038164208,-0.861678004535147,-0.338519956312334,-1.38483605275796
180000,2.71247357293869,3,1.98922699965818,3.58659217877095,4,2.73394322895404,-0.888888888888889,-0.543535974141768,-1,-0.990566037735849,-0.773328578185206,-1.20780349728649,-0.858437146092865,-0.312056929058564,-1.40481736312717
185000,2.77385892116183,3,2.15142552600477,3.69565217391304,4,2.9602978236625,-0.876344086021505,-0.530744766907682,-1,-0.979166666666667,-0.759419395673262,-1.19891393766007,-0.847991313789359,-0.253890985625447,-1.44209164195327
190000,2.74849094567404,3,2.09539446233416,3.83854166666667,4,3.2597055367728,-0.840970350404313,-0.426315656309646,-1,-0.976470588235294,-0.711518181142214,-1.24142299532837,-0.837342497136312,-0.273827729909853,-1.40085726436277
195000,2.826,3,2.25646269174796,3.865,4,3.36698888026784,-0.838383838383838,-0.42452100518887,-1,-0.981351981351981,-0.755402190330494,-1.20730177237347,-0.825698324022346,-0.219237085957957,-1.43215956208674
200000,2.85,3,2.31545176908408,3.82142857142857,4,3.25415890734026,-0.788113695090439,-0.336790588408065,-1,-0.985680190930788,-0.756712875689579,-1.214647506172,-0.82545045045045,-0.193757587162804,-1.4571433137381
205000,2.88930581613508,3,2.42544444207403,3.92344497607656,4,3.53879278792206,-0.758807588075881,-0.293915491728123,-1,-0.97025171624714,-0.723189749541032,-1.21731368295325,-0.853290183387271,-0.274649987602508,-1.43193037917203
210000,2.91559633027523,3,2.50858645000994,3.87019230769231,4,3.36183133287865,-0.833333333333333,-0.394804323679819,-1,-0.990697674418605,-0.67794319734171,-1.3034521514955,-0.830434782608696,-0.217242999138375,-1.44362656607902
215000,2.93356643356643,3,2.56999896553605,3.94495412844037,4,3.61699823657299,-0.82016348773842,-0.408148612580087,-1,-0.950248756218906,-0.600667691929561,-1.29982982050825,-0.84560327198364,-0.257695357828164,-1.43351118613912
220000,2.92771084337349,3,2.56343580655216,3.92727272727273,4,3.55203238641363,-0.747774480712166,-0.231489586640271,-1,-0.946078431372549,-0.547020186529901,-1.3451366762152,-0.856727976766699,-0.292280881105932,-1.42117507242747
225000,2.96627318718381,3,2.70853660030552,3.97413793103448,4,3.74769520119535,-0.689230769230769,-0.129214489451124,-1,-0.935897435897436,-0.601889154757559,-1.26990571703731,-0.829938900203666,-0.165876865705696,-1.49400093470164
230000,2.93344425956739,3,2.58383073393588,3.98305084745763,4,3.79932807538513,-0.700934579439252,-0.155242015964382,-1,-0.953727506426735,-0.620177810305327,-1.28727720254814,-0.790772532188841,-0.0801045178437956,-1.50144054653389
235000,2.96601941747573,3,2.71691597562093,3.97510373443983,4,3.75289303856541,-0.683890577507599,-0.139729161632861,-1,-0.931540342298289,-0.595461710099705,-1.26761897449687,-0.791044776119403,-0.12871425079192,-1.45337530144689
240000,2.97156398104265,3,2.7345995560743,3.97637795275591,4,3.75988170940394,-0.663551401869159,-0.0781467570884386,-1,-0.893899204244032,-0.495244657976209,-1.29255375051185,-0.818461538461539,-0.188227648574043,-1.44869542834903
245000,2.98591549295775,3,2.83323187393392,4,4,4,-0.702194357366771,-0.145055259218883,-1,-0.911290322580645,-0.529520502127194,-1.2930601430341,-0.795258620689655,-0.124479124423045,-1.46603811695627
250000,2.99705882352941,3,2.94286615944073,4,4,4,-0.697885196374622,-0.137072691549643,-1,-0.840909090909091,-0.416944257761128,-1.26487392405705,-0.726190476190476,-0.0178005968691233,-1.43458035551183
255000,2.98986975397974,3,2.88965919104133,4,4,4,-0.62046204620462,0.0238023459500667,-1,-0.878453038674033,-0.448765483239331,-1.30814059410874,-0.730195177956372,0.0215047092875117,-1.48189506520026
260000,2.9957507082153,3,2.91164294110156,3.99630996309963,4,3.93556428917655,-0.620915032679739,-0.00947721151529113,-1,-0.803571428571429,-0.299748093371793,-1.30739476377106,-0.697353279631761,0.0836155684278634,-1.47832212769138
265000,2.99440559440559,3,2.91976713455716,3.99275362318841,4,3.87236777010264,-0.534653465346535,0.0993345915893111,-1,-0.818481848184819,-0.306970318305753,-1.32999337806388,-0.657701711491443,0.150878711313825,-1.46628213429671
270000,2.98196948682386,3,2.80415246426387,4,4,4,-0.544520547945205,0.0934025018388157,-1,-0.863777089783282,-0.417932953750315,-1.30962122581625,-0.65211970074813,0.165859750495964,-1.47009915199222
275000,3,3,3,3.99300699300699,4,3.87474451380918,-0.515679442508711,0.15247594148765,-1,-0.783050847457627,-0.248161787063276,-1.31793990785198,-0.625322997416021,0.243382355379139,-1.49402835021118
280000,2.99736842105263,3,2.94610330834009,4,4,4,-0.547945205479452,0.126397460641789,-1,-0.782051282051282,-0.240588789534755,-1.32351377456781,-0.589005235602094,0.276034134238903,-1.45404460544309
285000,2.9987163029525,3,2.9628875847575,4,4,4,-0.41696113074205,0.289640431658834,-1,-0.770034843205575,-0.219058914233917,-1.32101077217723,-0.564853556485356,0.353788194727723,-1.48349530769843
290000,2.99102564102564,3,2.87253502951724,4,4,4,-0.40418118466899,0.293254133479861,-1,-0.723404255319149,-0.079722861808404,-1.36708564882989,-0.519463087248322,0.355800149065535,-1.39472632356218
295000,2.99875156054931,3,2.96341829788244,3.99376947040498,4,3.8821403559678,-0.3690036900369,0.338363968037765,-1,-0.7,-0.0482721703965691,-1.35172782960343,-0.511502029769959,0.395152256930369,-1.41815631647029
300000,3,3,3,4,4,4,-0.327402135231317,0.389433678702587,-1,-0.684887459807074,-0.0395094234016705,-1.33026549621248,-0.37592867756315,0.601411344494202,-1.3532686996205
305000,2.99640287769784,3,2.93649890659397,4,4,4,-0.379928315412186,0.292572650237433,-1,-0.664516129032258,-0.0333163226857315,-1.29571593537878,-0.38328530259366,0.536315361656011,-1.30288596684333
310000,2.9953325554259,3,2.91174107675895,4,4,4,-0.254612546125461,0.453624007569814,-0.962849099820736,-0.505226480836237,0.173475901693512,-1.18392886336599,-0.263736263736264,0.754719457500542,-1.28219198497307
315000,2.99883855981417,3,2.96475865098462,4,4,4,-0.174089068825911,0.578991785081756,-0.927169922733577,-0.517006802721089,0.187476562760492,-1.22149016820267,-0.246815286624204,0.813370089249894,-1.3070006624983
320000,3,3,3,4,4,4,-0.130081300813008,0.672560760804426,-0.932723362430442,-0.528662420382166,0.186848162113393,-1.24417300287772,-0.244167962674961,0.787016842578548,-1.27535276792847
325000,2.99777777777778,3,2.95066355126514,4,4,4,-0.1953125,0.508275991027165,-0.898900991027165,-0.421428571428571,0.355181626738819,-1.19803876959596,-0.223101265822785,0.85362465235821,-1.29982718400378
330000,3,3,3,4,4,4,-0.122950819672131,0.598020962250396,-0.843922601594658,-0.291044776119403,0.505244622891003,-1.08733417512981,-0.152459016393443,0.947489714666903,-1.25240774745379
335000,2.99892933618844,3,2.96620833663825,4,4,4,0.0224215246636771,0.772460239510342,-0.727617190182987,-0.266129032258065,0.58856859372803,-1,0.00544464609800363,1.1692812997895,-1.1583920075935
340000,3,3,3,4,4,4,-0.0836820083682008,0.700420432612729,-0.867784449349131,-0.301526717557252,0.503580041773119,-1,-0.0378378378378378,1.16849727898882,-1.24417295466449
345000,3,3,3,4,4,4,0.0625,0.863634285558768,-0.738634285558768,-0.312757201646091,0.555009126049935,-1.18052352934212,0.087360594795539,1.38259901107954,-1.20787782148846
350000,3,3,3,4,4,4,0.0135135135135135,0.856261280321052,-0.829234253294025,-0.247933884297521,0.628507351852316,-1.12437512044736,0.0998116760828625,1.44405866397876,-1.24443531181303
355000,2.99899497487437,3,2.96729284362696,4,4,4,0.0337552742616034,0.866684447512336,-0.799173898989129,-0.210300429184549,0.667331766796335,-1.08793262516543,0.129032258064516,1.61356967526352,-1.35550515913449
360000,3,3,3,4,4,4,0.294392523364486,1.29779815852717,-0.709013111798199,-0.163865546218487,0.709097407977534,-1.03682850041451,0.233265720081136,1.75423997606952,-1.28770853590724
365000,3,3,3,4,4,4,0.35377358490566,1.44763188328314,-0.740084713471816,-0.0239043824701195,0.987740957963333,-1.03554972290357,0.0827205882352941,1.52738918503047,-1.36194800855988
370000,3,3,3,4,4,4,0.510917030567686,1.84077440885855,-0.818940347723179,0.0421940928270042,1.06643018491605,-0.982041999262041,0.270793036750484,1.79074367781395,-1.24915760431298
375000,3,3,3,4,4,4,0.719457013574661,2.12497590003234,-0.686061872883014,0.219917012448133,1.34045333928053,-0.900619314384263,0.319919517102616,1.87023998136042,-1.23040094715519
380000,2.99907235621521,3,2.96861511102156,4,4,4,0.762790697674419,2.08637674553126,-0.56079535018242,0.246808510638298,1.4727480707535,-0.979131049476908,0.317738791423002,1.91069728176395,-1.27521969891795
385000,3,3,3,4,4,4,1.15706806282723,2.68795696545379,-0.373820839799342,0.525581395348837,1.7048598503452,-0.653697059647524,0.485537190082645,2.02783170853131,-1.05675732836602
390000,3,3,3,4,4,4,1.37378640776699,3.09909082997131,-0.351518014437324,0.418103448275862,1.72483587470209,-0.888628978150364,0.54602510460251,2.18189622233576,-1.08984601313074
395000,3,3,3,4,4,4,1.49122807017544,3.31251973572897,-0.330063595378094,0.695652173913044,2.14448192630442,-0.753177578478336,0.663157894736842,2.28194609543814,-0.955630305964453
400000,3,3,3,4,4,4,2.17171717171717,4,0.121467990880436,0.676229508196721,2.22837143876352,-0.875912422370076,0.678492239467849,2.43372655413472,-1.07674207519902
405000,3,3,3,4,4,4,2.94782608695652,4,1.02862925460862,0.809701492537313,2.53340143266415,-0.913998447589526,0.951690821256039,2.67535731738902,-0.771975674876938
410000,3,3,3,4,4,4,2.98670212765957,4,1.08026845147198,1.38823529411765,3.34702801434015,-0.570557426104854,1.19847328244275,2.93971893963694,-0.542772374751439
415000,3,3,3,4,4,4,3.15183246073298,4,1.33098950368833,1.76618705035971,3.83346884077604,-0.301094740056615,1.15326633165829,2.95981107612919,-0.653278412812608
420000,3,3,3,4,4,4,3.12169312169312,4,1.29178964668219,1.71555555555556,3.68155624989896,-0.250445138787844,1.09336609336609,2.9158124060705,-0.729080219338309
425000,3,3,3,4,4,4,3.04318181818182,4,1.12089937082567,2.33206106870229,4,0.487413964569616,1.44444444444444,3.28386122872151,-0.394972339832624
430000,3,3,3,4,4,4,3.23160173160173,4,1.464084130528,2.35689045936396,4,0.379218943992895,1.54237288135593,3.42705423777665,-0.342308475064784
435000,3,3,3,4,4,4,3.44516129032258,4,1.91468665348093,2.45637583892617,4,0.46148937438298,1.61621621621622,3.55672902993947,-0.324296597507033
440000,3,3,3,4,4,4,3.49087221095335,4,2.00160919892269,2.46625766871166,4,0.451596915169243,1.56836461126005,3.44027547326802,-0.303546250747913
445000,3,3,3,4,4,4,3.427734375,4,1.85912961780477,2.83428571428571,4,0.859960127479432,1.88985507246377,3.88681096275583,-0.107100817828294
450000,3,3,3,4,4,4,3.60279441117764,4,2.29439379376389,3.03589743589744,4,1.16369691334343,2.29102167182663,4.37664531275002,0.205398030903229
455000,3,3,3,4,4,4,3.66302367941712,4,2.42151281162751,3.0625,4,1.21953162303887,2.38837920489297,4.44559442978545,0.331163980000484
460000,3,3,3,4,4,4,3.61441441441441,4,2.29564907133144,3.14446952595937,4,1.40410890492021,2.74662162162162,4.78855209871765,0.704691144525589
465000,3,3,3,4,4,4,3.57801418439716,4,2.21524653774266,3.38864628820961,4,1.82258042840676,2.94158075601375,4.92078895092423,0.962372561103265
470000,3,3,3,4,4,4,3.608228980322,4,2.29166634206701,3.22297297297297,4,1.51723595593989,2.91438356164384,4.88919016754868,0.939576955738991
475000,3,3,3,4,4,4,3.7037037037037,4,2.55548167805683,3.24618736383442,4,1.55161548279348,3.39051094890511,5.35280695073072,1.4282149470795
480000,3,3,3,4,4,4,3.61348684210526,4,2.29815499373932,3.47441860465116,4,2.03308843953475,3.57677902621723,5.61141892338267,1.54213912905179
485000,3,3,3,4,4,4,3.72847682119205,4,2.597377033019,3.46234309623431,4,1.99800662846359,3.72137404580153,5.84644813091398,1.59629996068908
490000,3,3,3,4,4,4,3.87,4,3.08209052832241,3.51224489795918,4,2.0819085648571,4.08032128514056,6.08474539829424,2.07589717198689
495000,3,3,3,4,4,4,3.76100628930818,4,2.71733548413699,3.63915547024952,4,2.37412185226592,3.86872586872587,5.92560756775126,1.81184416970048
500000,3,3,3,4,4,4,3.84094488188976,4,2.99013766352316,3.68852459016393,4,2.50643678533826,4.31932773109244,6.2742318666088,2.36442359557608
505000,3,3,3,3.99661016949153,4,3.91427147253226,3.88607594936709,4,3.15008963081183,3.44924812030075,4,1.97145920644546,4.36016949152542,6.30448536773215,2.4158536153187
510000,3,3,3,4,4,4,3.75038759689922,4,2.69389891840038,3.62252964426878,4,2.33673277530837,4.28333333333333,6.36607104456335,2.20059562210332
515000,3,3,3,4,4,4,3.75389408099688,4,2.68737389286326,3.56071428571429,4,2.18241602051707,4.44725738396625,6.51044431867201,2.38407044926048
520000,3,3,3,4,4,4,3.85647425897036,4,3.04947786819343,3.66666666666667,4,2.46053155617452,4.43568464730291,6.54444920666106,2.32692008794475
525000,3,3,3,4,4,4,3.7546875,4,2.69727019468011,3.62545454545455,4,2.36889171084944,4.77433628318584,6.76485955379974,2.78381301257194
530000,3,3,3,4,4,4,3.80190174326466,4,2.86564974395929,3.62888482632541,4,2.37995589344543,4.80269058295964,6.70019770249693,2.90518346342235
535000,3,3,3,4,4,4,3.82247557003257,4,2.91245357691904,3.50828729281768,4,2.0864539126873,4.75862068965517,6.82932205631168,2.68791932299867
540000,3,3,3,4,4,4,3.78155339805825,4,2.81241059251667,3.22727272727273,4,1.47868968963629,4.79295154185022,6.95176627981702,2.63413680388342
545000,3,3,3,4,4,4,3.70064724919094,4,2.54808703718378,3.57198443579767,4,2.25939984212503,4.69787234042553,6.90851959082182,2.48722509002924
550000,3,3,3,4,4,4,3.74346405228758,4,2.72102845036419,3.65103189493433,4,2.4223857694725,4.92105263157895,6.95661633530609,2.8854889278518
555000,3,3,3,4,4,4,3.39950980392157,4,2.07883699686665,3.61498257839721,4,2.32878850268623,5.21363636363636,7,3.23088069290605
560000,3,3,3,4,4,4,3.43467336683417,4,2.21373770182974,3.63204225352113,4,2.37629930431834,5.03964757709251,7,2.96297225190998
565000,3,3,3,4,4,4,3.22087378640777,4,1.67600512338885,3.61295971978984,4,2.32777825395358,4.67364016736402,6.95854122166804,2.38873911305999
570000,3,3,3,4,4,4,3.54329004329004,4,2.30521530186002,3.63345195729537,4,2.3949640752904,4.93832599118943,7,2.72699499020509
575000,3,3,3,3.99661016949153,4,3.91427147253226,3.68288590604027,4,2.50531866858612,3.66552901023891,4,2.45698132915737,4.92735042735043,7.11369603423081,2.74100482047005
580000,3,3,3,3.9965811965812,4,3.91389137352172,3.75310559006211,4,2.70693670074429,3.58649093904448,4,2.26691928530975,4.9656652360515,7,2.75117015671275
585000,3,3,3,4,4,4,3.80407523510972,4,2.87106857931218,3.55762711864407,4,2.20129838392863,5.09251101321586,7,2.99842191443347
590000,3,3,3,3.99660441426146,4,3.91419584991843,3.76864535768645,4,2.75740208886721,3.5938566552901,4,2.28293091469078,4.98305084745763,7,2.88347418963244
595000,3,3,3,4,4,4,3.74961360123648,4,2.68699416456917,3.49829931972789,4,2.05016223333461,5.10964912280702,7,3.02524218095273
600000,3,3,3,4,4,4,3.81645569620253,4,2.88905209805865,3.54304635761589,4,2.14186183461432,5.06696428571429,7.15472010845802,2.97920846297055
605000,3,3,3,4,4,4,3.81545741324921,4,2.88212815573992,3.61148648648649,4,2.32203829596975,5.10132158590308,7.27178868982847,2.9308544819777
610000,3,3,3,4,4,4,3.78428351309707,4,2.79374206321185,3.58922558922559,4,2.24860893077732,5.0042735042735,6.99243128431782,3.01611572422918
615000,3,3,3,4,4,4,3.7015625,4,2.56049633909255,3.46333333333333,4,1.94703714003911,5.03493449781659,7,2.98113984553005
620000,3,3,3,4,4,4,3.80843585237258,4,2.95870566745325,3.55574912891986,4,2.17164841793796,5.0695652173913,7,3.02541608837283
625000,3,3,3,4,4,4,3.77694610778443,4,2.76149946263499,3.63345195729537,4,2.39784598891549,4.74166666666667,6.92756989938702,2.55576343394631
630000,3,3,3,4,4,4,3.76887519260401,4,2.7617008672041,3.42985611510791,4,1.8770241259774,5.15625,7.19789188081718,3.11460811918282
635000,3,3,3,4,4,4,3.85625965996909,4,3.04074433505739,3.56706281833616,4,2.21016997252013,4.88461538461539,7,2.72978787154322
640000,3,3,3,4,4,4,3.76722817764165,4,2.73209482992825,3.51490066225166,4,2.07002299751003,4.5952380952381,6.92357923283906,2.26689695763713
645000,3,3,3,4,4,4,3.72265023112481,4,2.61009766501861,3.5,4,2.04204513864787,4.91489361702128,7,2.63126751531483
650000,3,3,3,4,4,4,3.75111773472429,4,2.71344190053323,3.4496644295302,4,1.91491843577278,5.06578947368421,7,2.95017398654953
655000,3,3,3,4,4,4,3.80269058295964,4,2.86931479866021,3.47716535433071,4,1.97091188194035,5.11061946902655,7.16999856992548,3.05124036812762
660000,3,3,3,4,4,4,3.87846153846154,4,3.14054035316184,3.55901639344262,4,2.1786619674801,4.98237885462555,7.09840442808054,2.86635328117057
665000,3,3,3,4,4,4,3.78713629402757,4,2.79528920317089,3.50906095551895,4,2.06614256795297,5.20179372197309,7.12359758850106,3.27998985544513
670000,3,3,3,3.99660441426146,4,3.91419584991843,3.77811094452774,4,2.77874145877474,3.49832214765101,4,2.04484279723116,5.03004291845494,7,2.9079204249451
675000,3,3,3,4,4,4,3.83619344773791,4,2.97941868881962,3.47909967845659,4,1.97054741056541,4.86808510638298,7,2.5708267643235
680000,3,3,3,4,4,4,3.81832298136646,4,2.9314533324245,3.52472089314195,4,2.06801511122373,5.02991452991453,7,2.90830023816309
685000,3,3,3,3.99659863945578,4,3.91412002957155,3.79402985074627,4,2.82086516487134,3.60355987055016,4,2.28306185028233,4.99563318777293,7.17104969678118,2.82021667876467
690000,3,3,3,4,4,4,3.81470137825421,4,2.90078471865757,3.45015576323988,4,1.88867271662261,5.16888888888889,7.21258807154918,3.1251897062286
695000,3,3,3,4,4,4,3.78939393939394,4,2.81341090702215,3.54028436018957,4,2.09879759430286,4.98712446351931,7.18524412762269,2.78900479941594
700000,3,3,3,4,4,4,3.78026905829596,4,2.77377848169195,3.34868421052632,4,1.68203344034865,4.83966244725738,7.15935264153759,2.51997225297718
705000,3,3,3,4,4,4,3.80995475113122,4,2.88199504702174,3.46034214618974,4,1.92785962214845,5.07264957264957,7.10855575410242,3.03674339119672
710000,3,3,3,4,4,4,3.76621417797888,4,2.74916673815909,3.45714285714286,4,1.91772960210275,4.89075630252101,7.08891401203331,2.6925985930087
715000,3,3,3,4,4,4,3.84603658536585,4,2.99584604082996,3.52350081037277,4,2.07307026622659,4.88135593220339,7.22672526400604,2.53598660040074
720000,3,3,3,4,4,4,3.64424514200299,4,2.38971422566216,3.44227642276423,4,1.89303009290994,4.91845493562232,7.26315792006298,2.57375195118166
725000,3,3,3,4,4,4,3.77661169415292,4,2.77083622321464,3.40629921259843,4,1.82208349586522,4.8744769874477,7,2.6972125817001
730000,3,3,3,4,4,4,3.55059523809524,4,2.14574958842017,3.43906510851419,4,1.90379096913557,5.07826086956522,7.05916457620234,3.0973571629281
735000,3,3,3,4,4,4,3.76615384615385,4,2.75127578444053,3.55119453924915,4,2.15586400902145,5.13513513513514,7.25586448327959,3.01440578699068
740000,3,3,3,4,4,4,3.78067484662577,4,2.784802795896,3.30462519936204,4,1.59727565368571,5.00877192982456,7.08441466361271,2.93312919603641
745000,3,3,3,4,4,4,3.8208269525268,4,2.91241639306125,3.50344827586207,4,2.04297711933514,5.06086956521739,7,2.88402855238721
750000,3,3,3,4,4,4,3.80091883614089,4,2.86254188539853,3.46091205211726,4,1.926870971204,5.03056768558952,7.18347883812359,2.87765653305545
755000,3,3,3,3.99659863945578,4,3.91412002957155,3.69337442218798,4,2.5480797609174,3.40895061728395,4,1.81460779461454,5.34246575342466,7.27873838152628,3.40619312532304
760000,3,3,3,4,4,4,3.71779141104294,4,2.60090962904936,3.32526475037822,4,1.64513665340903,5.19911504424779,7.33665238428172,3.06157770421386
765000,3,3,3,4,4,4,3.73415765069552,4,2.63795316879925,3.3489827856025,4,1.66968936480906,4.96916299559471,7.27995351750421,2.65837247368522
770000,3,3,3,4,4,4,3.75038759689922,4,2.6822054737137,3.48840803709428,4,1.97803981456928,5.10526315789474,7.22655617664816,2.98397013914131
775000,3,3,3,4,4,4,3.73189522342065,4,2.64086150185311,3.47449768160742,4,1.95918410007335,5.12987012987013,7.24205413875957,3.0176861209807
780000,3,3,3,4,4,4,3.79166666666667,4,2.81839560022167,3.53700787401575,4,2.10072701534457,4.99563318777293,7.19511043147435,2.7961559440715
785000,3,3,3,3.99658703071672,4,3.91396779223952,3.74850299401198,4,2.68687253811945,3.38176197836167,4,1.75730455937332,4.89451476793249,7.21462112617389,2.57440840969109
790000,3,3,3,4,4,4,3.75519287833828,4,2.71756011061049,3.3713405238829,4,1.71698463222235,4.69547325102881,7.04812694927433,2.34281955278329
795000,3,3,3,4,4,4,3.82352941176471,4,2.9309394576058,3.4357034795764,4,1.86007594808203,4.94827586206897,7.17306663519275,2.72348508894518
800000,3,3,3,3.99658703071672,4,3.91396779223952,3.80664652567976,4,2.86408206158898,3.42583732057416,4,1.85875305618249,4.93162393162393,7.07749128720559,2.78575657604228
805000,3,3,3,4,4,4,3.7355623100304,4,2.67141871731667,3.45527156549521,4,1.91267759230129,5.05701754385965,7.13507446829378,2.97896061942551
810000,3,3,3,4,4,4,3.76646706586826,4,2.7423435972505,3.46227929373997,4,1.95726967235717,4.91025641025641,7.10771434914832,2.7127984713645
815000,3,3,3,3.99830220713073,4,3.95709792495921,3.85844748858448,4,3.05464970386682,3.43307086614173,4,1.85547460741839,4.73140495867769,7.07841800019892,2.38439191715645
820000,3,3,3,4,4,4,3.84684684684685,4,3.01119539382057,3.53246753246753,4,2.09467866472219,4.95299145299145,7.16540561415737,2.74057729182554
825000,3,3,3,3.99661016949153,4,3.91427147253226,3.83870967741936,4,2.98470146620948,3.50247116968699,4,2.03683267623972,5.15929203539823,7.2316127814065,3.08697128938996
830000,3,3,3,4,4,4,3.79372197309417,4,2.8260300834702,3.5216,4,2.05839838219097,4.93305439330544,7.22381852244407,2.64229026416681
835000,2.9958904109589,3,2.90529288771956,4,4,4,3.8,4,2.84121060266932,3.49832775919732,4,2.02750697411126,4.82278481012658,7.09322582047308,2.55234379978009
840000,3,3,3,3.99659284497445,4,3.91404401063315,3.78646616541353,4,2.77920473181472,3.38994800693241,4,1.79500063621838,4.76706827309237,7.01436948594474,2.51976706024
845000,3,3,3,4,4,4,3.77811550151976,4,2.78990119079065,3.5144804088586,4,2.08190777102479,4.88284518828452,7.22421559902742,2.54147477754162
850000,3,3,3,4,4,4,3.83107088989442,4,2.94386752074512,3.53634894991922,4,2.10172613003991,4.99579831932773,7.19763472042849,2.79396191822697
855000,3,3,3,3.99660441426146,4,3.91419584991843,3.74468085106383,4,2.67261518897327,3.52325581395349,4,2.06036235614703,4.67213114754098,7.06705933774366,2.2772029573383
860000,3,3,3,4,4,4,3.78843226788432,4,2.81032427186138,3.47779751332149,4,2.00776926843069,4.93697478991597,7.08159284217587,2.79235673765606
865000,3,3,3,3.99831932773109,4,3.95732332464655,3.77514792899408,4,2.76130121312931,3.53355704697987,4,2.11796033575134,5.04385964912281,7.27653786101005,2.81118143723557
870000,3,3,3,4,4,4,3.80674846625767,4,2.87790505255909,3.56351791530945,4,2.17784030161009,4.78151260504202,7.15634429391459,2.40668091616944
875000,3,3,3,4,4,4,3.80576631259484,4,2.87901258361255,3.53076923076923,4,2.0907059856118,4.97435897435897,7.18421414783794,2.76450380088001
880000,3,3,3,4,4,4,3.74336283185841,4,2.67872710262624,3.56558773424191,4,2.19910394767072,4.64658634538153,7.03852475352693,2.25464793723612
885000,3,3,3,4,4,4,3.75417298937785,4,2.7094467456008,3.56493506493507,4,2.20858738820656,4.73949579831933,7.07239094056383,2.40660065607482
890000,3,3,3,4,4,4,3.76047904191617,4,2.72029925790364,3.47927031509121,4,1.9971000473568,4.86324786324786,7.1018325744249,2.62466315207082
895000,3,3,3,4,4,4,3.80704441041348,4,2.87229632608619,3.53706754530478,4,2.14821756859515,4.87394957983193,7.28543623318576,2.46246292647811
900000,3,3,3,4,4,4,3.84839203675345,4,3.02877929373059,3.5502471169687,4,2.17135301344464,4.5077519379845,6.98290825983636,2.03259561613264
905000,3,3,3,4,4,4,3.8421875,4,2.98177221876568,3.54713804713805,4,2.15868886878217,5.00873362445415,7.17504520070525,2.84242204820305
910000,3,3,3,4,4,4,3.80669710806697,4,2.88403978067648,3.65816326530612,4,2.4280119496136,4.88888888888889,7.1668963676822,2.61088141009558
915000,3,3,3,4,4,4,3.79939668174962,4,2.8392231712837,3.60367892976589,4,2.28440300890335,4.78333333333333,7.34204421866214,2.22462244800452
920000,3,3,3,4,4,4,3.82326283987915,4,2.94978252804166,3.41311475409836,4,1.81678528106296,4.78481012658228,7.08811037163937,2.48150988152518
925000,3,3,3,4,4,4,3.77121212121212,4,2.78384654072322,3.47875816993464,4,1.98642980308109,5.0174672489083,7.29235892842359,2.742575569393
930000,3,3,3,4,4,4,3.81957186544343,4,2.9079240127987,3.44674085850556,4,1.89535673294808,4.995670995671,7.14751112933584,2.84383086200615
935000,3,3,3,4,4,4,3.76226993865031,4,2.76908900995266,3.4453642384106,4,1.90153416035912,4.90717299578059,7.15265603798487,2.66168995357631
940000,3,3,3,4,4,4,3.78125,4,2.79185485291316,3.49691358024691,4,1.99885000421386,4.995670995671,7.17361944297447,2.81772254836752
945000,3,3,3,4,4,4,3.76327769347496,4,2.73697370405653,3.53885135135135,4,2.13237225447596,4.72950819672131,7.26172655189656,2.19728984154606
950000,3,3,3,4,4,4,3.66318926974665,4,2.4391265610304,3.47811447811448,4,2.00078980975521,5.15584415584416,7.39423411525463,2.91745419643368
955000,3,3,3,4,4,4,3.81543116490166,4,2.89802160192589,3.58223684210526,4,2.2106685422585,4.83884297520661,7.28385218276257,2.39383376765065
960000,3,3,3,4,4,4,3.83890577507599,4,3.00313398913765,3.51277955271566,4,2.0298647130417,4.9746835443038,7.26675545622791,2.68261163237969
965000,3,3,3,4,4,4,3.8693009118541,4,3.08633939665927,3.42384105960265,4,1.852171958798,5.14782608695652,7.41297298064168,2.88267919327136
970000,3,3,3,4,4,4,3.78723404255319,4,2.82192026248002,3.52631578947368,4,2.08285759864168,5.00873362445415,7.24282213197452,2.77464511693377
975000,3,3,3,4,4,4,3.79003021148036,4,2.80618628867482,3.51690821256039,4,2.09412557792063,4.69230769230769,7.02675752792676,2.35785785668863
980000,3,3,3,4,4,4,3.7473841554559,4,2.68193049601911,3.46469622331691,4,1.9518722210469,5.35526315789474,7.55680815424877,3.1537181615407
985000,3,3,3,4,4,4,3.74556213017751,4,2.67734333833512,3.64462809917355,4,2.39142357013879,5.36324786324786,7.76328714370604,2.96320858278969
990000,3,3,3,4,4,4,3.76687116564417,4,2.75195596319185,3.53770491803279,4,2.10868778655929,4.86178861788618,7.46108272379508,2.26249451197727
995000,3,3,3,4,4,4,3.75191424196018,4,2.68958514549398,3.57685664939551,4,2.23461643714826,4.91699604743083,7.52897768659249,2.30501440826917
1000000,3,3,3,4,4,4,3.85454545454545,4,3.02753527238767,3.39490445859873,4,1.80115483890698,5,7.7070036668721,2.2929963331279


==> datasets/per.csv <==
time_step,in_elevator_mean,in_elevator_plus_std,in_elevator_minus_std,in_elevator_plus95,in_elevator_minus95,exit_rate_mean,exit_rate_plus95,exit_rate_minus95,score_mean,score_plus_std,score_minus_std,score_plus95,score_minus95,initial_value_mean,initial_value_plus_std,initial_value_minus_std,initial_value_plus95,initial_value_minus95
0,0,0,0,0,0,0,0,0,-0.981934112646121,-0.779048336389061,-1.18481988890318,-0.909084677917257,-1.05478354737499,0.233888593156932,0.376522394973952,0.0912547913399121,0.285103577407151,0.182673608906713
5000,0,0,0,0,0,0,0,0,-1.01132852729145,-0.796294925326485,-1.22636212925642,-0.934117218347786,-1.08853983623512,0.820064741910947,1.46163124752218,0.178498236299708,1.05042962079498,0.58969986302691
10000,0,0,0,0,0,0,0,0,-1.00463917525773,-0.800304701123807,-1.20897364939166,-0.931269562015768,-1.0780087884997,4.40451695574928,6.81728172793397,1.99175218356458,5.27085935308259,3.53817455841596
15000,0,0,0,0,0,0,0,0,-1.00682414698163,-0.808470516155279,-1.20517777780798,-0.935602052714117,-1.07804624124914,14.127709141929,21.3828963712214,6.87252191263657,16.7328020087467,11.5226162751114
20000,0.0005175983436853,0.0232683861033499,0,0.00868663837450538,0,0.000129399585921325,0.00217165959362635,0,-1.01190476190476,-0.779022443448186,-1.24478708036134,-0.928284581274585,-1.09552494253494,36.5716107888745,62.0467712403544,11.0964503373946,45.7188811040002,27.4243404737488
25000,0,0,0,0,0,0,0,0,-1.00952858575727,-0.803231632433591,-1.21582553908095,-0.935454312473197,-1.08360285904135,79.824921069437,139.386954656929,21.3616600036621,101.211637073879,58.4382050649953
30000,0,0,0,0,0,0,0,0,-1.01311806256307,-0.800375425159349,-1.22586069996679,-0.936729361671822,-1.08950676345431,157.793415031087,276.144246820377,43.7956314086914,200.289204310157,115.297625752016
35000,0,0,0,0,0,0,0,0,-1.01303911735206,-0.813113161478802,-1.21296507322531,-0.941252454227181,-1.08482578047693,391.884587826437,814.732372533412,87.9814758300781,543.714955930834,240.054219722041
40000,0,0,0,0,0,0,0,0,-1.00569063631661,-0.808745274164699,-1.20263599846851,-0.934974203800117,-1.0764070688331,678.252646527633,1369.96271093681,153.390594482422,926.622384998746,429.882908056521
45000,0,0,0,0,0,0,0,0,-1.00408788962698,-0.796896997232801,-1.21127878202116,-0.929692632993707,-1.07848314626025,1029.56525809045,1963.3585947698,247.216644287109,1364.85892916811,694.271587012788
50000,0,0,0,0,0,0,0,0,-1.01046572475144,-0.784193075536587,-1.23673837396629,-0.92921885326539,-1.09171259623749,1592.18926741651,2944.17063621072,387.4853515625,2077.64014671238,1106.73838812065
55000,0,0,0,0,0,0,0,0,-1.01768569984841,-0.816098217859838,-1.21927318183698,-0.945302438773095,-1.09006896092372,2406.50597922473,4537.09043806623,590.709533691406,3171.52694980302,1641.48500864644
60000,0,0,0,0,0,0,0,0,-1.00647410358566,-0.786726732380306,-1.22622147479101,-0.927570239200504,-1.08537796797081,3106.8863211096,6076.28410430012,740.904174804688,4173.09684597406,2040.67579624515
65000,0,0,0,0,0,0,0,0,-1.01411192214112,-0.808789895808042,-1.2194339484742,-0.940387712234959,-1.08783613204728,3693.94096822251,7203.93619320553,866.384033203125,4954.26178892434,2433.62014752069
70000,0,0,0,0,0,0,0,0,-1.01185958254269,-0.799852304103336,-1.22386686098205,-0.935734924236715,-1.08798424084867,4438.26714213478,8827.4965755713,984.725463867188,6014.29129237393,2862.24299189563
75000,0,0,0,0,0,0,0,0,-1.01177578897786,-0.826673726707055,-1.19687785124867,-0.945311885729711,-1.07823969222601,5459.82411789681,11201.6648366422,1101.08276367188,7521.52532919215,3398.12290660147
80000,0,0,0,0,0,0,0,0,-1.02295081967213,-0.806613183685756,-1.23928845565851,-0.945271276123361,-1.1006303632209,6200.71841706537,13334.2170929385,1160.72155761719,8762.11703141685,3639.3198027139
85000,0,0,0,0,0,0,0,0,-1.0234337637494,-0.807056738577729,-1.23981078892108,-0.945740076873602,-1.1011274506252,7096.38693457685,15160.7562245487,1225.03198242188,9992.02976897105,4200.74410018265
90000,0,0,0,0,0,0,0,0,-1.01765267175573,-0.814636217404142,-1.22066912610731,-0.944756314933587,-1.09054902857786,7564.47024064392,15490.4544281735,1356.275390625,10410.4236553371,4718.51682595077
95000,0,0,0,0,0,0,0,0,-1.00239923224568,-0.791114153586244,-1.21368431090512,-0.926533891505965,-1.0782645729854,7753.13469603789,15402.9723405079,1353.76123046875,10499.9332072412,5006.33618483455
100000,0,0,0,0,0,0,0,0,-1.01429230059935,-0.80545067612031,-1.2231339250784,-0.939304321787672,-1.08928027941104,7847.75729416548,14778.9871277525,1341.24536132813,10336.5279939552,5358.9865943758
105000,0,0,0,0,0,0,0,0,-1.01792279411765,-0.801047374579771,-1.23479821365552,-0.940050150646073,-1.09579543758922,8021.57065189586,14901.7779875277,1289.12768554688,10492.0208947119,5551.12040907985
110000,0,0,0,0,0,0,0,0,-1.02038103677448,-0.806643534227906,-1.23411853932105,-0.943635113387772,-1.09712696016119,8286.63117653066,15452.2061579157,1255.34814453125,10859.5473095956,5713.71504346573
115000,0,0,0,0,0,0,0,0,-1.01556939501779,-0.806246125761274,-1.22489266427431,-0.94040847382234,-1.09073031621325,8493.35501500466,16043.7400810393,1188.95471191406,11204.4434618801,5782.26656812918
120000,0,0,0,0,0,0,0,0,-1.01547987616099,-0.806756190061163,-1.22420356226082,-0.940534245040789,-1.09042550728119,8699.60260741324,16771.6615863874,1158.74096679688,11598.0065495962,5801.19866523023
125000,0.000427533133817871,0.0211044075063595,0,0.00785190086322878,0,0.000106883283454468,0.00196297521580719,0,-1.02522445489525,-0.782704397466136,-1.26774451232437,-0.938143687479908,-1.1123052223106,9213.64371052416,18197.9433450696,1106.751953125,12439.6024834157,5987.68493763259
130000,0,0,0,0,0,0,0,0,-1.01410859341599,-0.794716774819061,-1.23350041201292,-0.935332395972392,-1.09288479085959,9273.87763693273,18932.3780106981,1005.04833984375,12741.9191405709,5805.83613329456
135000,0.000434216239687364,0.0212720721679581,0,0.00791638701252985,0,0.000108554059921841,0.00197909675313246,0,-1.01693443334781,-0.799993817712609,-1.23387504898301,-0.939038380158095,-1.09483048653752,9321.43833747761,19851.9458274647,902.672119140625,13102.5881657517,5540.28850920356
140000,0,0,0,0,0,0,0,0,-1.02331606217617,-0.789333791297991,-1.25729833305434,-0.939300925755493,-1.10733119859684,9767.80128442109,21711.4410617869,818.332885742188,14056.359222972,5479.24334587019
145000,0.000424628450106157,0.0210311431992371,0,0.00782373241343271,0,0.000106157112526539,0.00195593310335818,0,-1.01231422505308,-0.795514602724275,-1.22911384738188,-0.934468797801078,-1.09015965230508,9950.19325964537,23227.8160370985,749.144653320313,14717.739470746,5182.64704854474
150000,0.000414250207125104,0.0207673877324577,0,0.00772237496102942,0,0.000103562551781276,0.00193059374025736,0,-1.02319801159901,-0.788689671970436,-1.25770635122758,-0.938993981645224,-1.10740204155279,10092.1773738782,24676.5238345657,670.510559082031,15328.9239568661,4855.43079089035
155000,0.000404367165386171,0.0205132499137183,0,0.00762478827262497,0,0.000101091791346543,0.00190619706815624,0,-1.02021835826931,-0.791788829994707,-1.24864788654391,-0.938197024308955,-1.10223969222966,10697.9783771668,26844.4409810569,576.836669921875,16495.6281447572,4900.32860957637
160000,0,0,0,0,0,0,0,0,-1.01975010076582,-0.783830276817846,-1.25566992471379,-0.935039254431441,-1.1044609471002,10943.0191662076,28121.8165093633,491.443817138672,17111.3454967089,4774.69283570636
165000,0.00121753246753247,0.0360965205465802,0,0.0137413998985052,0,0.000304383116883117,0.00343534997462631,0,-1.02191558441558,-0.782807281488973,-1.2610238873422,-0.936059862893187,-1.10777130593798,11179.5798135361,29144.2377183847,409.009094238281,17630.0821484434,4729.07747862884
170000,0.00040650406504065,0.0205684500286785,0,0.00764597838197819,0,0.000101626016260163,0.00191149459549455,0,-1.01910569105691,-0.796271318500409,-1.24194006361341,-0.939093388674834,-1.09911799343899,11590.455451221,31033.0545443368,325.271575927734,18571.6365853722,4609.27431706977
175000,0,0,0,0,0,0,0,0,-1.02540322580645,-0.798706230808675,-1.25210022080423,-0.944003986071697,-1.10680246554121,11558.0496031607,31751.3048487295,254.546478271484,18808.7660265313,4307.33317979014
180000,0,0,0,0,0,0,0,0,-1.03109012199921,-0.807885226579344,-1.25429501741908,-0.950944777362285,-1.11123546663614,11582.236334064,32661.4290926434,196.310455322266,19151.0630173975,4013.40965073042
185000,0,0,0,0,0,0,0,0,-1.02561071710008,-0.81425092545363,-1.23697050874653,-0.949718549448338,-1.10150288475182,11430.6911644842,33137.4968510905,151.615417480469,19224.8724679334,3636.50986103491
190000,0,0,0,0,0,0,0,0,-1.0300395256917,-0.803562565751574,-1.25651648563183,-0.948719293119823,-1.11135975826358,11155.2257226213,33099.6862742126,117.102798461914,19034.7408670826,3275.71057815998
195000,0.000399042298483639,0.0203750854122646,0,0.00757176517637797,0,9.97605746209098E-05,0.00189294129409449,0,-1.02633679169992,-0.789708975810459,-1.26296460758938,-0.941371729354535,-1.11130185404531,10481.8218959769,32091.3378594137,90.6326141357422,18241.0697434265,2722.57404852726
200000,0,0,0,0,0,0,0,0,-1.02247191011236,-0.778112357524641,-1.26683146270008,-0.934730642069701,-1.11021317815502,10352.7329297778,32335.7478806296,67.8144989013672,18246.0916577778,2459.3742017777
205000,0.00123711340206186,0.0363952231554755,0,0.013861204005764,0,0.000309278350515464,0.00346530100144099,0,-1.02350515463918,-0.760509428957713,-1.28650088032064,-0.929072265821346,-1.11793804345701,11301.4419548648,34773.2949738176,52.5896415710449,19729.3921838804,2873.49172584922
210000,0.000414765657403567,0.0207805619198522,0,0.00772743573656578,0,0.000103691414350892,0.00193185893414145,0,-1.01866445458316,-0.772397639504416,-1.2649312696619,-0.930238352951307,-1.10709055621501,11558.6779581922,35793.7319273048,39.3320999145508,20260.6678898887,2856.68802649566
215000,0,0,0,0,0,0,0,0,-1.01673819742489,-0.757642426675722,-1.27583396817406,-0.923705650797269,-1.10977074405252,11473.7755830233,36042.4047588747,31.1122283935547,20295.5411130826,2652.01005296396
220000,0,0,0,0,0,0,0,0,-1.01718818862935,-0.768443845821068,-1.26593253143764,-0.927872490407971,-1.10650388685073,12080.1856906188,37484.9783307115,25.0723037719727,21202.1892996341,2958.18208160356
225000,0.000890471950133571,0.0307246017913939,0,0.0116029010551174,0,0.000222617987533393,0.00290072526377934,0,-1.00979519145147,-0.739692921132965,-1.27989746176997,-0.912810582304916,-1.10677980059802,11547.5014879604,36628.4682740261,20.1476364135742,20553.2301621248,2541.77281379598
230000,0,0,0,0,0,0,0,0,-1.01915367483296,-0.783915342336238,-1.25439200732969,-0.934687529077953,-1.10361982058797,12803.4295577476,39330.0239691729,16.4097442626953,22328.2343213193,3278.62479417596
235000,0.000456829602558246,0.0218304021293551,0,0.00813135812515275,0,0.000114207400639561,0.00203283953128819,0,-1.0109639104614,-0.761891714231851,-1.26003610669094,-0.921530491141704,-1.10039732978109,12490.8271440281,38549.5555456903,13.1621952056885,21847.6370142717,3134.01727378453
240000,0.00180505415162455,0.0442622017597941,0,0.0170499829017615,0,0.000451263537906137,0.00426249572544037,0,-1.01534296028881,-0.764404910367118,-1.2662810102105,-0.925239575882024,-1.10544634469559,11733.3759740019,36665.4050095662,11.1523132324219,20685.6261287058,2781.12581929795
245000,0,0,0,0,0,0,0,0,-1.01430549146285,-0.778384739939427,-1.25022624298628,-0.929594312067434,-1.09901667085827,11839.5220931801,36709.1157729234,9.12916660308838,20769.353818842,2909.69036751819
250000,0.000913659205116492,0.0311335471563193,0,0.011764601027797,0,0.000228414801279123,0.00294115025694926,0,-1.03243490178164,-0.780661373597498,-1.28420842996577,-0.942031525328734,-1.12283827823454,11207.97774108,35454.924761106,7.67589282989502,19914.2380659615,2501.7174161986
255000,0.000901306894997747,0.0309163120559275,0,0.0116786822226168,0,0.000225326723749437,0.0029196705556542,0,-1.01397025687247,-0.760440689216514,-1.26749982452842,-0.922936345912693,-1.10500416783224,10730.4574752589,34188.9551405981,6.75997114181519,19153.6122475436,2307.30270297418
260000,0.00132275132275132,0.0376763530816319,0,0.0143761027569948,0,0.000330687830687831,0.0035940256892487,0,-1.01234567901235,-0.750313378007245,-1.27437798001745,-0.918258723479597,-1.10643263454509,10150.7820535528,32726.1725950308,5.79554510116577,18256.8428630907,2044.72124401494
265000,0.000457456541628545,0.0218456902608618,0,0.00813724940360231,0,0.000114364135407136,0.00203431235090058,0,-1.01006404391583,-0.751765978430734,-1.26836210940092,-0.917317926325471,-1.10281016150619,9406.76656907912,30776.4524207699,5.11636066436768,17079.8995178208,1733.63362033743
270000,0,0,0,0,0,0,0,0,-1.00756143667297,-0.719190273645471,-1.29593259970047,-0.904017084741459,-1.11110578860448,8358.64903652871,27995.1250921181,4.47919511795044,15409.4448444324,1307.85322862502
275000,0.000463821892393321,0.0220003465050908,0,0.00819686100929734,0,0.00011595547309833,0.00204921525232433,0,-1.00742115027829,-0.726652184975352,-1.28819011558123,-0.906606490970625,-1.10823580958596,8531.21763645563,27525.4262887823,4.07322978973389,15351.3968967844,1711.03837612687
280000,0,0,0,0,0,0,0,0,-1.00900473933649,-0.729442568988101,-1.28856690968488,-0.9086233993669,-1.10938607930609,7461.92452026329,24348.8209596749,3.58633661270142,13525.4390880727,1398.40995245388
285000,0.00094876660341556,0.031743511459809,0,0.0120061201389609,0,0.00023719165085389,0.00300153003474022,0,-1.00142314990512,-0.711589285450894,-1.29125701435935,-0.897353591258386,-1.10549270855186,7699.89572619917,23995.5466016728,3.26841115951538,13551.1139669154,1848.67748548297
290000,0.00149925037481259,0.0402000400881733,0,0.0153953977844113,0,0.000374812593703148,0.00384884944610284,0,-1.00149925037481,-0.704013534542207,-1.29898496620742,-0.894682170152991,-1.10831633059663,6509.29121124012,21032.5702056368,3.02917051315308,11724.1105281491,1294.47189433114
295000,0.000489236790606654,0.0226079345507971,0,0.00843131463605836,0,0.000122309197651663,0.00210782865901459,0,-1.00048923679061,-0.739650281252911,-1.2613281923283,-0.906830771339029,-1.09414770224218,5434.80140635995,18168.2753873557,2.81890249252319,10006.9621500235,862.640662696381
300000,0.000503271263210871,0.0229369794544768,0,0.00855845872265774,0,0.000125817815802718,0.00213961468066444,0,-0.992954202315048,-0.723774179637909,-1.26213422499219,-0.89630074117006,-1.08960766346004,5497.97895307834,17646.1366138829,2.60930061340332,9859.9723609624,1135.98554519427
305000,0.00206291903042806,0.0474471195556762,0,0.0183588536931751,0,0.000515729757607014,0.00458971342329376,0,-1.00206291903043,-0.688957572772242,-1.31516826528861,-0.889637356695324,-1.11448848136553,4542.96212368518,15085.8373560919,2.50028610229492,8328.55279084288,757.371456527479
310000,0.000503271263210871,0.0229369794544768,0,0.00855845872265777,0,0.000125817815802718,0.00213961468066444,0,-1.00704579768495,-0.721526396037313,-1.29256519933259,-0.904525417016175,-1.10956617835373,4115.76373471419,13704.3209374873,2.39763593673706,7558.69100627591,672.836463152484
315000,0.000510725229826353,0.0231099559651048,0,0.00862534624833613,0,0.000127681307456588,0.00215633656208403,0,-1.00153217568948,-0.720106319093424,-1.28295803228553,-0.900481648888956,-1.10258270249,3720.74421414693,12407.4628844907,2.27909922599793,6839.85170634203,601.636721951841
320000,0.00107411385606874,0.0338389835461432,0,0.0128388727264125,0,0.000268528464017186,0.00320971818160312,0,-0.996240601503759,-0.698502681512335,-1.29397852149518,-0.889332963280558,-1.10314823972696,3467.42627817821,11394.2164681227,2.08289861679077,6313.66910113545,621.183455220976
325000,0.00051413881748072,0.0231887681966067,0,0.00865583294424356,0,0.00012853470437018,0.00216395823606089,0,-1.00771208226221,-0.721826411671307,-1.29359775285312,-0.905060186777719,-1.1103639777467,3187.46793988646,10306.4938790562,1.97805178165436,5743.66988295189,631.265996821026
330000,0.00159404888416578,0.041498359290693,0,0.0159223399550855,0,0.000398512221041445,0.00398058498877137,0,-0.985122210414453,-0.679596785673727,-1.29064763515518,-0.875418342069056,-1.09482607875985,2816.66148447623,9074.75271493346,1.79583919048309,5063.73083074149,569.592138210971
335000,0.000536193029490617,0.0236920352618651,0,0.00885067445061263,0,0.000134048257372654,0.00221266861265316,0,-0.989276139410188,-0.683936039516456,-1.29461623930392,-0.879638814962515,-1.09891346385786,2694.42208288687,8354.57884192562,1.73597180843353,4726.79334113758,662.050824636166
340000,0.00159574468085106,0.0415212525256748,0,0.0159316470364359,0,0.000398936170212766,0.00398291175910897,0,-0.992553191489362,-0.684858934878554,-1.30024744810017,-0.882070568818885,-1.10303581415984,2218.71051183622,7081.30762885538,1.64366984367371,3964.70502078704,472.716002885402
345000,0.0011142061281337,0.034484627978684,0,0.0130963983415306,0,0.000278551532033426,0.00327409958538265,0,-0.976601671309192,-0.608551224144271,-1.34465211847411,-0.844447177670868,-1.10875616494752,1801.20861167894,5880.76080573323,1.51751101016998,3266.03811706134,336.379106296548
350000,0.00684931506849315,0.0893495382105622,0,0.0364723607633772,0,0.00171232876712329,0.00911809019084429,0,-0.960045662100457,-0.59198687093231,-1.3281044532686,-0.827888172412189,-1.09220315178872,1582.77955458875,5123.32099852546,1.46245956420898,2854.06849156237,311.490617615121
355000,0.00630011454753723,0.0854456181421311,0,0.0347185936768588,0,0.00157502863688431,0.00867964841921469,0,-0.971935853379152,-0.617169004871913,-1.32670270188639,-0.844551051688829,-1.09932065506948,1260.52005348446,4206.57158299069,1.35740792751312,2318.34772660192,202.692380367
360000,0.00280269058295964,0.0556837174160883,0,0.0217904825501714,0,0.00070067264573991,0.00544762063754286,0,-0.968609865470852,-0.631819105553907,-1.3054006253878,-0.847679670488786,-1.08954006045292,1250.13086421881,3948.60161699512,1.34001231193542,2219.06063642253,281.201092015099
365000,0.000552486187845304,0.0240575109239586,0,0.00899234726092654,0,0.000138121546961326,0.00224808681523163,0,-0.976795580110497,-0.63850294119598,-1.31508821902501,-0.855326111069782,-1.09826504915121,969.704644006326,3180.70596108417,1.20863819122314,1763.60059425676,175.808693755893
370000,0.00575705238917674,0.0814353578631841,0,0.0329305776935555,0,0.00143926309729419,0.00823264442338888,0,-0.956246401842257,-0.593306912544506,-1.31918589114001,-0.825927080675928,-1.08656572300859,849.046765590167,2717.04302257646,1.14532196521759,1519.78117540245,178.312355777886
375000,0.00280269058295964,0.0556837174160884,0,0.0217904825501714,0,0.00070067264573991,0.00544762063754286,0,-0.974775784753363,-0.625218809861713,-1.32433275964501,-0.849261672841822,-1.1002898966649,659.285059558771,2162.40466224604,1.06344723701477,1199.00457763333,119.565541484213
380000,0.00237953599048186,0.0511164503272582,0,0.0198793170267076,0,0.000594883997620464,0.0049698292566769,0,-0.94824509220702,-0.599354569210319,-1.29713561520372,-0.822970280677776,-1.07351990373626,556.206584125243,1801.12686151829,0.990068435668945,1003.21543887944,109.197729371048
385000,0.00492914356130622,0.0749853428243601,0,0.0300839602750213,0,0.00123228589032656,0.00752099006875533,0,-0.927911275415897,-0.550884799206273,-1.30493775162552,-0.792533792694355,-1.06328875813744,468.434572901207,1504.4842853271,0.951269388198853,840.445057291202,96.424088511213
390000,0.0032133676092545,0.0598269853338564,0,0.0235414069882583,0,0.000803341902313625,0.00588535174706457,0,-0.925449871465296,-0.512358486879178,-1.33854125605141,-0.777122697359539,-1.07377704557105,354.967694433918,1178.47781663147,0.905121982097626,650.662385320372,59.2730035474643
395000,0.00458115183246073,0.0721322527551662,0,0.0288364722808321,0,0.00114528795811518,0.00720911807020802,0,-0.899214659685864,-0.464566718544465,-1.33386260082726,-0.743147253668712,-1.05528206570302,303.541731765328,994.275106336216,0.843410491943359,551.56077387942,55.5226896512357
400000,0.0100603621730382,0.109889392420443,0,0.0459055976410965,0,0.00251509054325956,0.0114763994102741,0,-0.880617035546613,-0.419548949375565,-1.34168512171766,-0.71506304714615,-1.04617102394708,257.81095305375,825.094336531012,0.836350619792938,461.503269882481,54.1186362250193
405000,0.00989445910290238,0.108904686642268,0,0.0454456901536204,0,0.00247361477572559,0.0113614225384051,0,-0.862137203166227,-0.374544155120215,-1.34973025121224,-0.687058996190937,-1.03721541014152,217.974485108477,686.540279503649,0.800709009170532,386.220647479762,49.7283227371914
410000,0.0122282608695652,0.122168889134408,0,0.0517042299127687,0,0.0030570652173913,0.0129260574781922,0,-0.858695652173913,-0.312645814407809,-1.40474548994002,-0.662627584964276,-1.05476371938355,175.718879632692,556.761030764109,0.78994083404541,312.538255687046,38.8995035783385
415000,0.0152249134948097,0.137713682563092,0,0.0592064963927298,0,0.00380622837370242,0.0148016240981825,0,-0.844982698961938,-0.328444490680505,-1.36152090724337,-0.659511261863827,-1.03045413606005,130.219785605624,427.369842181693,0.74591189622879,236.916341917138,23.5232292941093
420000,0.0214231063504208,0.166268572459,0,0.0734322246026504,0,0.0053557765876052,0.0183580561506626,0,-0.789594491201224,-0.172620148732115,-1.40656883367033,-0.568059828100251,-1.0111291543022,112.438236614266,359.336473755369,0.696791529655457,201.091060597813,23.7854126307188
425000,0.0218068535825545,0.16791619907946,0,0.0742697882663925,0,0.00545171339563863,0.0185674470665981,0,-0.728971962616822,-0.0591211497859085,-1.39882277544774,-0.488451143623706,-0.969492781609939,92.9983552494246,295.140232124072,0.647785425186157,165.580680817146,20.4160296817034
430000,0.031496062992126,0.206218983300988,0,0.0942331666644397,0,0.0078740157480315,0.0235582916661099,0,-0.688188976377953,0.0365418014094912,-1.4129197541654,-0.427962614202954,-0.948415338552952,77.7501728334765,242.860901441411,0.62589555978775,137.035862883621,18.4644827833322
435000,0.051150895140665,0.271550288833658,0,0.130288878794954,0,0.0127877237851662,0.0325722196987385,0,-0.621483375959079,0.156815843397714,-1.39978259531587,-0.34202239438578,-0.900944357532378,60.6698900763031,190.056254014405,0.622770130634308,107.128166493726,14.2116136588805
440000,0.0532094594594595,0.277755218753533,0,0.133836263058599,0,0.0133023648648649,0.0334590657646496,0,-0.588682432432433,0.256315951773555,-1.43368081663842,-0.285272031901371,-0.892092832963494,48.670611524602,149.75217386284,0.59975016117096,84.9655889927175,12.3756340564866
445000,0.0686735653809972,0.321690818626528,0,0.159523521526927,0,0.0171683913452493,0.0398808803817317,0,-0.428033866415804,0.539540512969548,-1.39560824580116,-0.0806105630342704,-0.775457169797338,42.2495646355069,123.971517412022,0.598350644111633,71.5931597092444,12.9059695617694
450000,0.0863723608445298,0.367420364449686,0,0.187287213388802,0,0.0215930902111324,0.0468218033472005,0,-0.352207293666027,0.662449902139327,-1.36686448947138,0.0121218600166846,-0.716536447348738,31.5620534268428,94.185797994407,0.583786547183991,54.0481265095194,9.07598034416611
455000,0.0592662276575729,0.295499673071591,0,0.144089684875483,0,0.0148165569143932,0.0360224212188708,0,-0.393226716839135,0.581805868623029,-1.3682593023013,-0.0431254233746551,-0.743328010303614,28.4118974800392,80.3390044714413,0.641799211502075,47.0571690274933,9.76662593258515
460000,0.0792682926829268,0.349562720091315,0,0.176321898955032,0,0.0198170731707317,0.044080474738758,0,-0.327235772357724,0.702648358894675,-1.35711990361012,0.0425608599251862,-0.697032404640633,20.4907282573905,59.7822716411714,0.708875775337219,34.598995371722,6.38246114305913
465000,0.077502691065662,0.345034122999354,0,0.173564198915673,0,0.0193756727664155,0.0433910497289182,0,-0.217438105489774,0.859393485081184,-1.29426969606073,0.169215774927574,-0.604091985907122,16.3332759552546,46.8196842602262,0.78841495513916,27.2799162417407,5.38663566876853
470000,0.0844748858447489,0.362732440633706,0,0.184387782398561,0,0.0211187214611872,0.0460969455996403,0,-0.091324200913242,1.08009450618729,-1.26274290801377,0.32929272067404,-0.511941122500524,12.7509332146138,35.9024069095185,0.811271548271179,21.0638460413714,4.43802038785629
475000,0.144378698224852,0.496060168333435,0,0.270655644665718,0.0181017517839862,0.036094674556213,0.0676639111664295,0.00452543794599656,0.0556213017751479,1.31112378743132,-1.19988118388102,0.506429870360317,-0.395187266810022,9.96499316523061,27.6245636280996,0.857045590877533,16.3059488966198,3.6240374338414
480000,0.152709359605911,0.51263817742275,0,0.281947650255538,0.0234710689562845,0.0381773399014778,0.0704869125638846,0.00586776723907111,0.112068965517241,1.41311744915145,-1.18897951811697,0.579231564769686,-0.355093633735203,7.71859745541817,21.2128131156838,1.01973009109497,12.5639148605881,2.87328005024825
485000,0.178841309823678,0.562302243325535,0,0.316529188991801,0.0411534306555545,0.0447103274559194,0.0791322972479502,0.0102883576638886,0.198992443324937,1.50595275775646,-1.10796787110659,0.668277781488617,-0.270292894838743,6.65829007406379,17.586427750964,0.963467597961426,10.5822154821846,2.734364665943
490000,0.219140083217753,0.63309101101864,0,0.367775890281799,0.0705042761537074,0.0547850208044383,0.0919439725704497,0.0176260690384268,0.46879334257975,1.89744259304135,-0.959855907881853,0.981773070592211,-0.0441863854327098,5.30057242574705,13.7706223063049,0.9252889752388,8.34188146824063,2.25926338325348
495000,0.249637155297533,0.682754588767506,0,0.405155007665491,0.0941193029295745,0.0624092888243832,0.101288751916373,0.0235298257323936,0.58055152394775,2.10924006281614,-0.948137014920644,1.12945198403696,0.0316510638585441,4.17181037057121,10.4411622403685,0.791677057743073,6.42292303236968,1.92069770877273
500000,0.244377811094453,0.674417994969348,0,0.398790726991965,0.0899648951969403,0.0610944527736132,0.0996976817479913,0.0224912237992351,0.745127436281859,2.27788862221559,-0.787633749651872,1.29549024647778,0.19476462608594,3.66474022902828,8.66173863348726,0.722539663314819,5.4589937041691,1.87048675388745
505000,0.248097412480974,0.680335140948744,0,0.403299392473249,0.0928954324886994,0.0620243531202435,0.100824848118312,0.0232238581221749,0.779299847792998,2.38293447614035,-0.824334780554349,1.35511091913552,0.203488776450478,3.48983108797756,7.61638490593675,0.74510395526886,4.97153729016926,2.00812488578585
510000,0.224312590448625,0.641743567960092,0,0.374197965909831,0.0744272149874194,0.0560781476121563,0.0935494914774577,0.0186068037468548,0.748191027496382,2.38037869377387,-0.88399663878111,1.33425453107628,0.162127523916486,3.0326720000866,6.32991559597008,0.720731914043427,4.21660089128269,1.84874310889051
515000,0.241071428571429,0.676031091588821,0,0.397250763393436,0.0848920937494208,0.0602678571428571,0.0993126908483591,0.0212230234373552,0.834821428571429,2.42964594674659,-0.760003089603729,1.40746908669798,0.262173770444874,2.74430876420367,5.37360087950752,0.743993043899536,3.6883988225144,1.80021870589294
520000,0.321592649310873,0.789038298598476,0,0.489436605379646,0.1537486932421,0.0803981623277182,0.122359151344911,0.038437173310525,0.975497702909648,2.71444525644208,-0.763449850622784,1.59989507878814,0.351100327031156,2.77899163422869,5.17396344054524,0.787536680698395,3.63894517804276,1.91903809041462
525000,0.43267776096823,0.92849994372508,0,0.610710772479609,0.254644749456851,0.108169440242057,0.152677693119902,0.0636611873642128,1.14069591527988,2.80944398524992,-0.528052154690165,1.7398870258887,0.541504804671056,2.48336540723893,4.3729913733555,0.836749315261841,3.16186631558334,1.80486449889452
530000,0.436420722135008,0.932751661459693,0,0.614636410959036,0.25820503331098,0.109105180533752,0.153659102739759,0.064551258327745,1.18367346938776,2.82507483227577,-0.457727893500255,1.77304530045232,0.594301638323191,2.28287678807272,3.77368118617424,0.807229697704315,2.81817433182659,1.74757924431885
535000,0.458579881656805,0.957230262683789,0,0.637628403713483,0.279531359600126,0.114644970414201,0.159407100928371,0.0698828399000315,1.13757396449704,2.85381689873915,-0.578668969745068,1.75381887788384,0.521329051110244,2.24022738882423,3.53753451205128,0.942920265597184,2.70604659182778,1.77440818582069
540000,0.488095238095238,0.988325828596525,0,0.667711160041056,0.30847931614942,0.12202380952381,0.166927790010264,0.0771198290373551,1.22767857142857,2.93510304376123,-0.479745900904089,1.84075707277243,0.614600070084713,2.04710994377023,2.92947971057665,1.1647401769638,2.36393914648498,1.73028074105547
545000,0.442857142857143,0.942806046847607,0,0.622371920684025,0.263342365030261,0.110714285714286,0.155592980171006,0.0658355912575653,1.09428571428571,2.87952848874081,-0.69095706016938,1.73530614150414,0.453265287067286,2.15159029918058,3.11799792186466,1.18518267649649,2.49859465960947,1.80458593875168
550000,0.4796875,0.979665492473415,0,0.659212722519355,0.300162277480646,0.119921875,0.164803180629839,0.0750405693701614,1.359375,3.08433842752276,-0.365588427522763,1.97875114820164,0.73999885179836,2.0575122602284,2.84562182534055,1.26940269511624,2.34049580585698,1.77452871459981
555000,0.483920367534456,0.990141123501301,0,0.66568715572703,0.302153579341882,0.120980091883614,0.166421788931758,0.0755383948354706,1.47626339969372,3.18822155932559,-0.23569475993815,2.09096979513187,0.86155700425557,1.94756501940454,2.49976518953076,1.39536484927832,2.14584146338704,1.74928857542205
560000,0.497050147492625,1.00035400351249,0,0.677769575361484,0.316330719623767,0.124262536873156,0.169442393840371,0.0790826799059418,1.37758112094395,3.11997935319777,-0.364817111309863,2.00321751908867,0.751944722799232,1.95378224652777,2.48827131680205,1.41929317625349,2.14569923231441,1.76186526074113
565000,0.476047904191617,0.978838865054515,0,0.656583168720148,0.295512639663086,0.119011976047904,0.164145792180037,0.0738781599157715,1.39670658682635,3.15831309878781,-0.364899925135116,2.02924002992233,0.764173143730367,1.89607256597388,2.29643334323752,1.49571178871023,2.03982860865629,1.75231652329146
570000,0.470414201183432,0.972864912270701,0,0.650827293501182,0.290001108865682,0.117603550295858,0.162706823375296,0.0725002772164204,1.3698224852071,3.16757597166498,-0.427931001250774,2.01533508686117,0.724309883553027,1.89994815997118,2.25866351875354,1.54123280118882,2.02875073843655,1.77114558150581
575000,0.503030303030303,1.01241706188552,0,0.685933896005465,0.320126710055142,0.125757575757576,0.171483474001366,0.0800316775137854,1.48030303030303,3.29691159459621,-0.336305533990152,2.1325858540368,0.828020206569265,1.86111767490705,2.1820278500437,1.5402074997704,1.97634568787443,1.74588966193967
580000,0.539657853810264,1.04158362299254,0.0377320846279892,0.719882457207058,0.359433250413471,0.134914463452566,0.179970614301764,0.0898583126033678,1.65007776049767,3.42137341952834,-0.121217898533003,2.28609024929127,1.01406527170406,1.9333346922698,2.25809376614994,1.60857561838965,2.04994471487316,1.81672466966643
585000,0.566302652106084,1.06541457793894,0.06719072627323,0.745516899325118,0.387088404887051,0.141575663026521,0.186379224831279,0.0967721012217627,1.77691107644306,3.54427947851512,0.00954267437099832,2.41151341981027,1.14230873307585,1.88273040125039,2.15486504227071,1.61059576023007,1.98044476612215,1.78501603637863
590000,0.57762938230384,1.07535033158093,0.079908433026754,0.756344176788047,0.398914587819632,0.14440734557596,0.189086044197012,0.099728646954908,1.97161936560935,3.65496168171827,0.288277049500429,2.57605077744148,1.36718795377722,1.90493070064284,2.17760124664947,1.6322601546362,2.00283749090805,1.80702391037763
595000,0.585714285714286,1.10078359059063,0.0706449808379416,0.770658289176061,0.40077028225251,0.146428571428571,0.192664572294015,0.100192570563128,1.94444444444444,3.63940825352085,0.249480635368043,2.55304874216836,1.33584014672053,1.89931868503964,2.18900788429414,1.60962948578515,2.0033362992957,1.79530107078359
600000,0.547433903576983,1,0.0493014630986933,0.726296450663451,0.368571356490515,0.136858475894246,0.181574112665863,0.0921428391226287,1.8149300155521,3.56263731292064,0.0672227181835632,2.44247271979517,1.18738731130903,1.88620073632171,2.17821263624434,1.59418883639907,1.99105235399505,1.78134911864836
605000,0.59672131147541,1,0.105762926609778,0.77300789732035,0.42043472563047,0.149180327868852,0.193251974330087,0.105108681407617,1.99836065573771,3.71038629541023,0.28633501606518,2.61309128098096,1.38363003049445,1.90545408139463,2.18395415815873,1.62695400463053,2.00545405940445,1.80545410338482
610000,0.559485530546624,1.06596374901276,0.0530073120804828,0.741344764833171,0.377626296260077,0.139871382636656,0.185336191208293,0.0944065740650192,1.85369774919614,3.58513785943884,0.122257638953444,2.47539945557032,1.23199604282197,1.91163450460342,2.20304199909905,1.62022701010779,2.016269100687,1.80699990851984
615000,0.608482871125612,1.1134191077494,0.103546634501822,0.789788431775446,0.427177310475777,0.152120717781403,0.197447107943862,0.106794327618944,1.98694942903752,3.68753352488407,0.286365333190966,2.59757178205231,1.37632707602273,1.90001781574081,2.20723711783862,1.59279851364301,2.01032989827569,1.78970573320594
620000,0.593996840442338,1.12269417075393,0.0652995101307418,0.783834207883316,0.404159473001361,0.148499210110585,0.195958551970829,0.10103986825034,1.88625592417062,3.69333169092868,0.0791801574125519,2.53511584204755,1.23739600629368,1.86602422957548,2.20537088979013,1.52667756936084,1.98787216209118,1.74417629705979
625000,0.570982839313573,1.07567996509056,0.0662857135365869,0.752202543328464,0.389763135298681,0.142745709828393,0.188050635832116,0.0974407838246703,1.82527301092044,3.57635775384725,0.0741882679936206,2.45402844187253,1.19651757996835,1.82806035044041,2.18053327542109,1.47558742545973,1.95462148161373,1.70149921926708
630000,0.622296173044925,1.15028170201518,0.0943106440746734,0.811877956647978,0.432714389441873,0.155574043261231,0.202969489161994,0.108178597360468,2.03660565723794,3.76826895954816,0.304942354927715,2.65838750435068,1.41482381012519,1.83678979048515,2.20944733494979,1.46413224602051,1.97059853727131,1.70298104369898
635000,0.608403361344538,1.11051671191759,0.106290010771483,0.788695318887768,0.428111403801308,0.152100840336134,0.197173829721942,0.107027850950327,2.0672268907563,3.8067026643595,0.327751117153106,2.69181393263444,1.44263984887817,1.79990291395107,2.1994329312754,1.40037289662674,1.94336065877796,1.65644516912418
640000,0.626391096979332,1.17527808282679,0.0775041111318702,0.823477888309419,0.429304305649246,0.156597774244833,0.205869472077355,0.107326076412312,1.99364069952305,3.76387160442921,0.223409794616898,2.62927087104668,1.35801052799943,1.80855998932273,2.18508706837703,1.43203291026843,1.94375815538077,1.67336182326469
645000,0.616,1.17046902297234,0.0615309770276635,0.815091112464296,0.416908887535704,0.154,0.203772778116074,0.104227221883926,1.9904,3.79847590038097,0.182324099619028,2.63961903210577,1.34118096789423,1.84737797451019,2.20914153687576,1.48561441214463,1.97727506000346,1.71748088901692
650000,0.676328502415459,1.30101168532411,0.051645319506808,0.900631149939964,0.452025854890954,0.169082125603865,0.225157787484991,0.113006463722738,2.09178743961353,3.8984811387466,0.285093740480455,2.74051016990135,1.4430647093257,1.84513096955279,2.24555913740982,1.44470280169577,1.98891120992282,1.70135072918277
655000,0.718120805369128,1.35671734335122,0.0795242673870371,0.947419269115849,0.488822341622406,0.179530201342282,0.236854817278962,0.122205585405601,2.19295302013423,3.96709520967642,0.418810830592039,2.82998760196229,1.55591843830617,1.87115502437489,2.28834546990672,1.45396457884306,2.02095403292032,1.72135601582947
660000,0.697452229299363,1.34451148742009,0.0503929711786382,0.929789370225637,0.465115088373089,0.174363057324841,0.232447342556409,0.116278772093272,2.06847133757962,3.95100912914111,0.185933546018126,2.74442712167174,1.3925155534875,1.86442719257561,2.31282713568725,1.41602724946398,2.02543247836139,1.70342190678983
665000,0.679611650485437,1.32696395249034,0.0322593484805332,0.912054013580101,0.447169287390773,0.169902912621359,0.228013503395025,0.111792321847693,2.04692556634304,3.93420240646852,0.159648726217569,2.72458298282856,1.36926814985753,1.86686069699167,2.3354594399913,1.39826195399204,2.03511869009478,1.69860270388856
670000,0.717285945072698,1.36030300482983,0.0742688853155644,0.948171668993393,0.486400221152003,0.179321486268174,0.237042917248348,0.121600055288001,2.17932148626817,3.97336742586185,0.385275546674502,2.8235028329754,1.53514013956095,1.90185885225244,2.33190591484392,1.47181178966095,2.05627423806491,1.74744346643996
675000,0.70327868852459,1.35830026981705,0.0482571072321351,0.93847483096832,0.46808254608086,0.175819672131148,0.23461870774208,0.117020636520215,2.15737704918033,3.97631221254829,0.338441885812366,2.81049527611764,1.50425882224302,1.93932373699595,2.37320170013327,1.50544577385862,2.09511466989909,1.78353280409281
680000,0.730185497470489,1.36268066302631,0.0976903319146694,0.957293164304169,0.503077830636809,0.182546374367622,0.239323291076042,0.125769457659202,2.24283305227656,4.02536467535764,0.460301429195477,2.88287999653968,1.60278610801344,1.95149440568374,2.38900288026506,1.51398593110242,2.10858893271433,1.79439987865315
685000,0.72176759410802,1.3602859751654,0.0832492130506407,0.951037994340924,0.492497193875115,0.180441898527005,0.237759498585231,0.123124298468779,2.17348608837971,3.99305659914828,0.353915577611132,2.82683244712519,1.52013972963422,1.97016506265306,2.38468802905684,1.55564209624928,2.11900626947274,1.82132385583339
690000,0.733224222585925,1.3829600431523,0.0834884020195511,0.966522426750733,0.499926018421117,0.183306055646481,0.241630606687683,0.124981504605279,2.23567921440262,4.04098205586355,0.430376372941684,2.88390253464272,1.58745589416252,1.9816636682142,2.40715217808107,1.55617515834733,2.13444223159735,1.82888510483105
695000,0.767558528428094,1.39721456631658,0.137902490539611,0.993646760338812,0.541470296517375,0.191889632107023,0.248411690084703,0.135367574129344,2.41137123745819,4.09825167801878,0.72449079689761,3.01707307036695,1.80566940454944,2.00141759600528,2.39713293106384,1.60570226094672,2.1435056171785,1.85932957483205
700000,0.736408566721582,1.36549634816243,0.107320785280729,0.962292756920975,0.510524376522188,0.184102141680395,0.240573189230244,0.127631094130547,2.26359143327842,4.04441399448825,0.482768872068585,2.9030247111055,1.62415815545133,2.00825647781473,2.42072519187338,1.59578776375608,2.1563600719496,1.86015288367985
705000,0.759933774834437,1.39889852282329,0.120969026845582,0.989364450367264,0.53050309930161,0.189983443708609,0.247341112591816,0.132625774825403,2.3112582781457,4.02525462841524,0.597261927876148,2.9266965190516,1.6958200372398,1.98938727576212,2.40112521466135,1.57764933686288,2.13722847320137,1.84154607832286
710000,0.783606557377049,1.4053738166885,0.161839298065596,1.00686219515209,0.560350919602007,0.195901639344262,0.251715548788023,0.140087729900502,2.32459016393443,4.06738256850255,0.581797759366305,2.95036809605365,1.69881223181521,2.02191345027236,2.40698263912448,1.63684426142023,2.16017879965711,1.8836481008876
715000,0.763698630136986,1.36299840873643,0.164398851537546,0.978886953880226,0.548510306393747,0.190924657534247,0.244721738470057,0.137127576598437,2.53253424657534,4.04711849191066,1.01795000124002,3.07637033088577,1.98869816226491,2.06766260935836,2.4259023070047,1.70942291171201,2.19629439396365,1.93903082475307
720000,0.773675762439807,1.38845656736897,0.158894957510648,0.994422800243484,0.552928724636131,0.193418940609952,0.248605700060871,0.138232181159033,2.37560192616372,4.05108676230452,0.700117090022924,2.97721198213429,1.77399187019316,2.05937386228797,2.43673680929449,1.68201091528145,2.19487216031657,1.92387556425937
725000,0.771900826446281,1.38700098257441,0.156800670318149,0.992762532487201,0.551039120405361,0.19297520661157,0.2481906331218,0.13775978010134,2.42314049586777,4.05765848639405,0.788622505341491,3.01004074023547,1.83624025150007,2.03934924819253,2.42419223961342,1.65450625677163,2.17753337771404,1.90116511867102
730000,0.826732673267327,1.44971792930855,0.203747417226108,1.05042565255986,0.603039693974796,0.206683168316832,0.262606413139964,0.150759923493699,2.5,4.07432918943092,0.925670810569081,3.06528847730499,1.93471152269501,2.06267046023517,2.4378496950857,1.68749122538463,2.19738466093024,1.92795625954009
735000,0.786310517529215,1.39649134801518,0.176129687043251,1.00540585976243,0.567215175296003,0.196577629382304,0.251351464940607,0.141803793824001,2.46076794657763,4.11924573453605,0.802290158619206,3.05627134554468,1.86526454761058,2.04892555162783,2.42907559680369,1.66877550645198,2.18542460254269,1.91242650071297
740000,0.780201342281879,1.38855547377859,0.171847210785167,0.998640778560313,0.561761906003445,0.19505033557047,0.249660194640078,0.140440476500861,2.4748322147651,4.10985976739265,0.839804662137556,3.06191542568532,1.88774900384489,2.03337815843973,2.41155570739032,1.65520060948913,2.16916895253311,1.89758736434634
745000,0.742200328407225,1.35258934850437,0.131811308310078,0.96137042450328,0.52303023231117,0.185550082101806,0.24034260612582,0.130757558077793,2.36945812807882,3.98551241222677,0.75340384393087,2.94972867864799,1.78918757750965,2.06512121007165,2.39317859311009,1.7370638270332,2.18291554417371,1.94732687596958
750000,0.817420435510888,1.41256131256557,0.222279558456202,1.031115438075,0.603725432946775,0.204355108877722,0.25777885951875,0.150931358236694,2.52931323283082,4.14027454199999,0.918351923661655,3.10775506797628,1.95087139768536,2.05307861927965,2.40089920104689,1.70525803751242,2.1779692510246,1.92818798753471
755000,0.854202401372213,1.45860663235278,0.249798170391644,1.07122356168697,0.637181241057451,0.213550600343053,0.267805890421744,0.159295310264363,2.63464837049743,4.15041890533724,1.11887783565761,3.17891041133089,2.09038632966396,2.06420953359653,2.38319419677142,1.74522487042164,2.17874616020571,1.94967290698735
760000,0.778151260504202,1.39867016791596,0.157632353092446,1.00095865724474,0.555343863763663,0.19453781512605,0.250239664311185,0.138835965940916,2.57983193277311,4.1946611411971,0.965002724349118,3.1596625999969,2.00000126554932,2.0953201257882,2.41875585552406,1.77188439605234,2.21145498017307,1.97918527140333
765000,0.834767641996558,1.42511776258788,0.244417521405235,1.04674244560578,0.622792838387337,0.208691910499139,0.261685611401445,0.155698209596834,2.6815834767642,4.20727887683444,1.15588807669396,3.22940920173134,2.13375775179706,2.09617522866714,2.42482325791754,1.76752719941673,2.21418164388923,1.97816881344504
770000,0.815181518151815,1.42271049244029,0.207652543863341,1.03332466832636,0.597038367977275,0.203795379537954,0.258331167081589,0.149259591994319,2.57590759075908,4.16928658300606,0.98252859851209,3.14803620931225,2.0037789722059,2.09315290702845,2.42108246198265,1.76522335207425,2.21090134237974,1.97540447167716
775000,0.848739495798319,1.45785453889528,0.239624452701354,1.06745214975115,0.630026841845489,0.21218487394958,0.266863037437787,0.157506710461372,2.5563025210084,4.17524752891633,0.937357513100476,3.137611032916,1.97499400910081,2.13525625857986,2.48324342979548,1.78726908736424,2.26020670697322,2.0103058101865
780000,0.807443365695793,1.42601829576743,0.188868435624158,1.02955274578398,0.58533398560761,0.201860841423948,0.257388186445994,0.146333496401903,2.46763754045307,4.15650506104836,0.778770019857793,3.07405286673706,1.86122221416909,2.11903059058205,2.43778313187966,1.80027804928444,2.23348387005936,2.00457731110474
785000,0.809121621621622,1.42122562288628,0.197017620356966,1.02890750957321,0.589335733670028,0.202280405405405,0.257226877393304,0.147333933417507,2.51689189189189,4.17141503700067,0.862368746783113,3.11097531208337,1.92280847170041,2.12167611879271,2.43764985330149,1.80570238428394,2.23513162253866,2.00822061504677
790000,0.837248322147651,1.44145359536368,0.233043048931624,1.05419804344412,0.620298600851184,0.209312080536913,0.26354951086103,0.155074650212796,2.58389261744966,4.21798598215808,0.949799252741252,3.17064039301756,1.99714484188177,2.12774308875903,2.4529564527331,1.80252972478497,2.24451623160255,2.01096994591552
795000,0.830564784053156,1.43106043065386,0.230069137452457,1.04618250363434,0.614947064471976,0.207641196013289,0.261545625908584,0.153736766117994,2.5531561461794,4.20848033655572,0.897831955803081,3.14752719469066,1.95878509766814,2.14857398235917,2.49118006453846,1.80596790017987,2.27159226329479,2.02555570142355
800000,0.841483979763912,1.43579753748824,0.247170422039587,1.05488191987905,0.628086039648774,0.210370994940978,0.263720479969763,0.157021509912194,2.61720067453626,4.21961890258008,1.01478244649243,3.19257497758407,2.04182637148844,2.17598645502158,2.54760012138062,1.80437278866255,2.30942038041158,2.04255252963158
805000,0.847972972972973,1.45016519985548,0.245780746090467,1.06419987727268,0.631746068673269,0.211993243243243,0.266049969318169,0.157936517168317,2.62331081081081,4.21909539673973,1.02752622488189,3.19630319686484,2.05031842475678,2.187817041737,2.54716011878708,1.82847396468693,2.31684501264641,2.05878907082759
810000,0.774557165861514,1.40245432615467,0.146660005568355,1.000013844191,0.54910048753203,0.193639291465378,0.250003461047749,0.137275121883007,2.40096618357488,4.09400669158343,0.707925675566334,3.00887988879797,1.79305247835179,2.14472805897011,2.47108788071705,1.81836823722317,2.26191285610618,2.02754326183404
815000,0.785714285714286,1.38985576463374,0.18157280679483,1.00264110063195,0.568787470796619,0.196428571428571,0.250660275157988,0.142196867699155,2.46511627906977,4.11690270768512,0.81332985045442,3.05821703673439,1.87201552140514,2.18363271321965,2.54403547973783,1.82322994670147,2.31304118285186,2.05422424358745
820000,0.813531353135314,1.42732465684309,0.199738049427532,1.03392381257919,0.593138893691435,0.203382838283828,0.258480953144798,0.148284723422859,2.51485148514852,4.15996261788816,0.869740352408873,3.10555536935969,1.92414760093734,2.15911170555027,2.4909415224384,1.82728188866213,2.27826059332569,2.03996281777484
825000,0.818780889621087,1.42955583677416,0.208005942468018,1.03808955909764,0.599472220144536,0.204695222405272,0.25952238977441,0.149868055036134,2.53871499176277,4.18921756433532,0.888212419190218,3.13135476005339,1.94607522347215,2.20279887107491,2.57174615304855,1.83385158910127,2.3352753878243,2.07032235432552
830000,0.816971713810316,1.43323314172212,0.200710285898515,1.03825039335508,0.595693034265548,0.204242928452579,0.259562598338771,0.148923258566387,2.57237936772047,4.18540008338831,0.959358652052623,3.15156066623331,1.99319806920762,2.1756505837258,2.53963524804551,1.81166591940609,2.30634519196719,2.04495597548441
835000,0.780889621087315,1.36088950672036,0.20088973545427,0.989148004650085,0.572631237524544,0.195222405271829,0.247287001162521,0.143157809381136,2.51894563426689,4.22581977975174,0.812071488782036,3.13182653181358,1.90606473672019,2.13663419094274,2.47542425408059,1.7978441278049,2.25828226823367,2.01498611365182
840000,0.772425249169435,1.31942167518783,0.225428823151044,0.968833204272509,0.576017294066362,0.193106312292359,0.242208301068127,0.14400432351659,2.62126245847176,4.29500399059632,0.9475209263472,3.22224655280772,2.0202783641358,2.12364335056159,2.45849157794734,1.78879512317584,2.24387604767342,2.00341065344976
845000,0.764705882352941,1.32252142399045,0.206890340715433,0.96499861672275,0.564413147983133,0.191176470588235,0.241249654180687,0.141103286995783,2.5718954248366,4.29391827203225,0.849872577640952,3.19021570988925,1.95357513978396,2.10307941191337,2.43274517587174,1.773413647955,2.22145126131989,1.98470756250684
850000,0.817578772802654,1.42475302547109,0.210404520134216,1.03559455441552,0.599562991189786,0.204394693200663,0.25889863860388,0.149890747797447,2.6318407960199,4.47911078346236,0.784570808577438,3.29513310196388,1.96854849007592,2.1465122122472,2.48680114439008,1.80622328010432,2.26869848281004,2.02432594168436
855000,0.858843537414966,1.4502124825844,0.267474592245536,1.0711841665442,0.646502908285729,0.214710884353742,0.267796041636051,0.161625727071432,2.76700680272109,4.55903910764635,0.974974497795833,3.41046512118034,2.12354848426183,2.17637903248372,2.5455064475275,1.80725161743993,2.30892022893899,2.04383783602845
860000,0.812925170068027,1.42431865300989,0.20153168712616,1.03245593487036,0.593394405265698,0.203231292517007,0.258113983717589,0.148348601316425,2.74319727891157,4.48956015254294,0.996834405280189,3.37025724596578,2.11613731185735,2.20471622566788,2.5933676359876,1.81606481534816,2.34426782987937,2.06516462145638
865000,0.800658978583196,1.42322650432361,0.178091452842778,1.02420196502337,0.577115992143017,0.200164744645799,0.256050491255844,0.144278998035754,2.68204283360791,4.49400995881982,0.870075708395994,3.33265907321914,2.03142659399668,2.22186662121699,2.61978787383374,1.82394536860024,2.36474671293423,2.07898652949975
870000,0.794701986754967,1.4289158893343,0.160488084175639,1.02242679404531,0.566977179464622,0.198675496688742,0.255606698511328,0.141744294866155,2.68046357615894,4.48855735179403,0.872369800523855,3.32968902666516,2.03123812565272,2.19293829778962,2.59962805275581,1.78624854282343,2.33896686275796,2.04690973282127
875000,0.794520547945205,1.4271692392771,0.161871856613316,1.02168334070348,0.567357755186932,0.198630136986301,0.25542083517587,0.141839438796733,2.78424657534247,4.52411066404539,1.04438248663954,3.40897304806703,2.1595201026179,2.18365729385859,2.58199933552746,1.78531525218972,2.32668847672255,2.04062611099464
880000,0.821192052980132,1.44238859499992,0.199995510960348,1.04424276543781,0.598141340522453,0.205298013245033,0.261060691359453,0.149535335130613,2.67715231788079,4.5299636826839,0.824340953077691,3.34243434540994,2.01187029035165,2.21221906617777,2.61327650413706,1.81116162821848,2.35622525620325,2.06821287615229
885000,0.836902800658979,1.44603757803205,0.227768023285904,1.05562254052432,0.618183060793642,0.209225700164745,0.263905635131079,0.15454576519841,2.7001647446458,4.41855199968843,0.981777489603164,3.31717961125986,2.08314987803174,2.23168509815631,2.67140075052596,1.79196944578665,2.38957214823702,2.07379804807559
890000,0.830188679245283,1.45359893128309,0.206778427207472,1.0540342602563,0.606343098234263,0.207547169811321,0.263508565064076,0.151585774558566,2.75300171526587,4.55622155737224,0.949781873159496,3.40047710074031,2.10552632979143,2.24687367401647,2.67385255457249,1.81989479346044,2.40018737921312,2.09355996881981
895000,0.769360269360269,1.38039201355646,0.158328525164077,0.988761145987941,0.549959392732598,0.192340067340067,0.247190286496985,0.137489848183149,2.59427609427609,4.40822826939719,0.780323919155002,3.245605098313,1.94294709023919,2.22354933990774,2.6407581954164,1.80634048439908,2.3733549588545,2.07374372096098
900000,0.847863247863248,1.45244029499981,0.243286200726686,1.06494646062697,0.630780035099525,0.211965811965812,0.266236615156743,0.157695008774881,2.75726495726496,4.51362893564201,1.00090097888791,3.38791598348964,2.12661393104027,2.17956292017912,2.56897185975512,1.79015398060312,2.31938652757945,2.03973931277879
905000,0.833887043189369,1.43531173044524,0.232462355933494,1.0498383499141,0.617935736464633,0.208471760797342,0.262459587478526,0.154483934116158,2.79401993355482,4.61571324164853,0.972326625461107,3.44812851717399,2.13991134993565,2.18158276413762,2.56974312817596,1.79342240009929,2.3209580502026,2.04220747807265
910000,0.811382113821138,1.42358208381675,0.199182143825529,1.03120246090501,0.591561766737266,0.202845528455285,0.257800615226253,0.147890441684316,2.73008130081301,4.54173085235821,0.918431749267804,3.38058351043884,2.07957909118718,2.25137493629766,2.66331812640546,1.83943174618986,2.39928983251855,2.10346004007676
915000,0.879864636209814,1.47428842666788,0.285440845751746,1.09330215717921,0.666427115240415,0.219966159052453,0.273325539294803,0.166606778810104,2.9746192893401,4.68729352362397,1.26194505505623,3.58958280301781,2.3596557756624,2.24170987920713,2.67404179251903,1.80937796589522,2.39694567779813,2.08647408061612
920000,0.879338842975207,1.46925372001059,0.289423965939828,1.09115736531324,0.667520320637176,0.219834710743802,0.272789341328309,0.166880080159294,2.93388429752066,4.64349647416711,1.22427212087422,3.54774832964718,2.32002026539415,2.25425382133358,2.70005584344413,1.80845179922303,2.41432628136937,2.09418136129779
925000,0.818487394957983,1.43311908869708,0.203855701218887,1.03918089196591,0.59779389795006,0.204621848739496,0.259795222991477,0.149448474487515,2.78487394957983,4.66443971071045,0.905308188449217,3.45976257785216,2.10998532130751,2.27169357528206,2.68979905386173,1.85358809670239,2.42182114131201,2.1215660092521
930000,0.844331641285956,1.45729680328755,0.231366479284362,1.06442674299346,0.624236539578455,0.211082910321489,0.266106685748364,0.156059134894614,2.85109983079526,4.69450161669388,1.00769804489665,3.51300319611913,2.1891964654714,2.22322304438415,2.62965160722339,1.81679448154492,2.36915782407511,2.07728826469319
935000,0.820428336079077,1.43572655274589,0.205130119412261,1.04136115897477,0.599495513183386,0.205107084019769,0.260340289743692,0.149873878295847,2.7841845140033,4.55427343950456,1.01409558850203,3.41976370551452,2.14860532249207,2.21784966997495,2.59560020710612,1.84009913284378,2.3534871385359,2.08221220141401
940000,0.835526315789474,1.44780139849419,0.223251233084758,1.05537363331208,0.615678998266863,0.208881578947368,0.263843408328021,0.153919749566716,2.74177631578947,4.62399996549496,0.859552666083993,3.41761930214359,2.06593332943536,2.23961463884303,2.62389526544216,1.85533401224391,2.37759684213722,2.10163243554885
945000,0.772292993630573,1.41430674398535,0.130279243275792,1.00281846300722,0.541767524253927,0.193073248407643,0.250704615751805,0.135441881063482,2.56050955414013,4.55039652044363,0.570622587836626,3.27501080377862,1.84600830450164,2.20699457245268,2.59916719021205,1.81482195469331,2.34781052341275,2.06617862149261
950000,0.811129848229342,1.42190934437198,0.200350352086705,1.03044015109452,0.591819545364169,0.202782462057336,0.257610037773629,0.147954886341042,2.82462057335582,4.62915715178443,1.02008399492721,3.47256875440288,2.17667239230876,2.23018564783904,2.59963331481228,1.86073798086579,2.36284183595347,2.09752945972461
955000,0.787337662337662,1.40567694585327,0.168998378822058,1.0093624297008,0.565312894974528,0.196834415584416,0.252340607425199,0.141328223743632,2.64935064935065,4.56389053984452,0.734810758856784,3.33679730707802,1.96190399162328,2.21316516786427,2.56124067859136,1.86508965713717,2.33814733599468,2.08818299973385
960000,0.848585690515807,1.45579419100107,0.241377190030542,1.06661376936381,0.630557611667802,0.212146422628952,0.266653442340953,0.157639402916951,2.82695507487521,4.67808235655477,0.975827793195645,3.49163240499358,2.16227774475684,2.23256403594564,2.61002299797116,1.85510507392013,2.368096809727,2.09703126216429
965000,0.869712351945855,1.49538873320657,0.244035970685135,1.09437162347751,0.645053080414203,0.217428087986464,0.273592905869377,0.161263270103551,2.9238578680203,4.72854742959663,1.11916830644397,3.57186098015243,2.27585475588818,2.20033618318651,2.56172978197627,1.83894258439676,2.33010042724622,2.07057193912681
970000,0.840197693574959,1.47668347681909,0.203711910330825,1.06873825653461,0.611657130615311,0.21004942339374,0.267184564133652,0.152914282653828,2.80395387149918,4.69350762411043,0.914400118887925,3.48242885041108,2.12547889258727,2.23747086407129,2.58901999215347,1.88592173598911,2.3637002909571,2.11124143718548
975000,0.899665551839465,1.50944066087718,0.289890442801751,1.11861521319397,0.68071589048496,0.224916387959866,0.279653803298492,0.17017897262124,2.90468227424749,4.743026373664,1.06633817483099,3.56476959505579,2.24459495343919,2.20363804707958,2.55596770799175,1.85130838616741,2.33014773696116,2.077128357198
980000,0.899659863945578,1.51057691691556,0.288742810975601,1.11901955882482,0.680300169066338,0.224914965986395,0.279754889706205,0.170075042266585,2.92006802721088,4.73203054683884,1.10810550758293,3.57068261311235,2.26945344130942,2.20944364622337,2.57862926563015,1.84025802681659,2.34200574190095,2.07688155054578
985000,0.894295302013423,1.5191860205628,0.269404583464049,1.11867246858205,0.669918135444795,0.223573825503356,0.279668117145513,0.167479533861199,2.86912751677852,4.6913949870726,1.04686004648445,3.5234422626655,2.21481277089154,2.24071403717835,2.59903928204673,1.88238879230996,2.3693765389038,2.1120515354529
990000,0.88628762541806,1.51538066661823,0.25719458421789,1.1121737042195,0.660401546616616,0.221571906354515,0.278043426054876,0.165100386654154,2.90133779264214,4.73585648805763,1.06681909722665,3.56005153998352,2.24262404530076,2.24051689563388,2.57104411574552,1.90998967552224,2.35919806487034,2.12183572639741
995000,0.904362416107383,1.54414790762505,0.264576924589713,1.13408779294079,0.674637039273979,0.226090604026846,0.283521948235197,0.168659259818495,2.97315436241611,4.79439711376077,1.15191161107145,3.62710116631328,2.31920755851894,2.2812634832507,2.61974053279245,1.94278643370895,2.40279916792368,2.15972779857772
1000000,0.935943060498221,1.59831697057192,0.273569150424526,1.17377917606148,0.698106944934959,0.233985765124555,0.293444794015371,0.17452673623374,2.94306049822064,4.77637226343401,1.10974873300727,3.6013408776611,2.28478011878018,2.25780373196585,2.6289827950117,1.88662466892,2.39108160597422,2.12452585795747


==> datasets/qmix.csv <==
time_step,in_elevator_mean,in_elevator_plus_std,in_elevator_minus_std,in_elevator_plus95,in_elevator_minus95,exit_rate_mean,exit_rate_plus95,exit_rate_minus95,score_mean,score_plus_std,score_minus_std,score_plus95,score_minus95,initial_value_mean,initial_value_plus_std,initial_value_minus_std,initial_value_plus95,initial_value_minus95
0,0,0,0,0,0,0,0,0,-0.99519615692554,-0.772403640534899,-1.21798867331618,-0.946639653709344,-1.04375266014174,0.227079055656055,0.348748457906233,0.105409653405877,0.253596287102531,0.200561824209579
5000,0,0,0,0,0,0,0,0,-1.01234084231146,-0.788286522225431,-1.23639516239749,-0.963509335355524,-1.06117234926739,0.381290252147704,0.511243018673321,0.251337485622087,0.409612800983639,0.352967703311769
10000,0,0,0,0,0,0,0,0,-1.01017079255421,-0.800765754733696,-1.21957583037473,-0.964532022647815,-1.05580956246061,0.933983872391354,1.20269866516688,0.66526907961583,0.992548903708503,0.875418841074205
15000,0,0,0,0,0,0,0,0,-1.00208609899488,-0.80586948796789,-1.19830271002187,-0.959321680069346,-1.04485051792041,1.47377108544162,1.84214639543971,1.10539577544353,1.55405662292048,1.39348554796276
20000,0.000186462800671266,0.0138416010523064,0,0.00316253118561897,0,4.66157001678165E-05,0.000790632796404742,0,-1.00727204922618,-0.814761984636484,-1.19978211381588,-0.965315453368131,-1.04922864508423,1.87302972406632,2.48303381540685,1.26302563272579,2.00597703353131,1.74008241460134
25000,0,0,0,0,0,0,0,0,-1.01346863468635,-0.791075475137173,-1.23586179423552,-0.964999169275869,-1.06193810009683,2.14823254476614,2.9780907565261,1.31837433300619,2.32909594889259,1.96736914063969
30000,0,0,0,0,0,0,0,0,-1.00378214826021,-0.790756196362078,-1.21680810015835,-0.957354218426436,-1.05021007809399,2.3379157964653,3.38770796852934,1.28812362440127,2.56671269595266,2.10911889697794
35000,0,0,0,0,0,0,0,0,-1.00783582089552,-0.796357540287449,-1.2193141015036,-0.961745198199306,-1.05392644359174,2.49153387606589,3.9440320995575,1.16453969478607,2.8080985246595,2.17496922747227
40000,0,0,0,0,0,0,0,0,-1,-0.786196054909751,-1.21380394509025,-0.953402510481064,-1.04659748951894,2.67716972852676,4.66482749227042,1.18209362030029,3.1103696948519,2.24396976220163
45000,0,0,0,0,0,0,0,0,-0.996596066565809,-0.777436811415019,-1.2157553217166,-0.948831414278612,-1.04436071885301,2.75611871232965,4.97222541574634,1.14304900169373,3.23910797074447,2.27312945391483
50000,0,0,0,0,0,0,0,0,-1.01575668743129,-0.798891738952168,-1.23262163591042,-0.96849206769046,-1.06302130717213,2.78834801604347,5.26251014543397,1.09813153743744,3.3275791506409,2.24911688144604
55000,0,0,0,0,0,0,0,0,-1.00614161849711,-0.784547172584997,-1.22773606440922,-0.957846228688071,-1.05443700830615,2.79246030394742,5.35874735090617,1.08296346664429,3.35176959883795,2.23315100905689
60000,0,0,0,0,0,0,0,0,-1.00765260722549,-0.790601372491971,-1.224703841959,-0.960347387336779,-1.05495782711419,2.77680023857062,5.29031025451554,1.0766566991806,3.32460704622468,2.22899343091656
65000,0,0,0,0,0,0,0,0,-1.00502692998205,-0.778464698802695,-1.2315891611614,-0.955648836475352,-1.05440502348874,2.87868970375729,5.45906007128585,1.04739820957184,3.44106838720548,2.31631102030909
70000,0,0,0,0,0,0,0,0,-1.01020587717755,-0.796537073964882,-1.22387468039021,-0.963637841147983,-1.05677391320711,2.91589228932379,5.60973318811938,1.0258104801178,3.50300130171513,2.32878327693245
75000,0,0,0,0,0,0,0,0,-1.00783835568716,-0.782815215570822,-1.2328614958035,-0.958795699300897,-1.05688101207343,2.93395358792292,5.71727252109659,1.05128371715546,3.54056388579029,2.32734329005554
80000,0,0,0,0,0,0,0,0,-1.01330765189984,-0.80033576173771,-1.22627954206198,-0.966891504548263,-1.05972379925142,3.11565041571276,6.28125573173537,1.03379607200623,3.80557809909665,2.42572273232888
85000,0,0,0,0,0,0,0,0,-1.00868809730669,-0.793047659080674,-1.22432853553271,-0.961690353388289,-1.05568584122509,3.25206802023897,6.43258405469812,0.990211367607117,3.94524541936488,2.55889062111306
90000,0,0,0,0,0,0,0,0,-1.0043044077135,-0.761306233667914,-1.24730258175908,-0.951344183507018,-1.05726463191998,3.19970200643888,6.11456009027408,1.05751705169678,3.83498059754889,2.56442341532886
95000,0,0,0,0,0,0,0,0,-1.00659521846661,-0.767128396720385,-1.24606204021284,-0.954404634650478,-1.05878580228275,3.47699878211859,6.38666963280969,1.12502908706665,4.11114684197502,2.84285072226216
100000,0,0,0,0,0,0,0,0,-1.0163087356693,-0.787083824925177,-1.24553364641343,-0.966350324605515,-1.06626714673309,3.77859956207981,6.9269867053426,1.08201265335083,4.46477463171107,3.09242449244855
105000,0,0,0,0,0,0,0,0,-1.01236153475678,-0.78355597346386,-1.24116709604971,-0.962494518786985,-1.06222855072658,4.4725384665523,8.21040688720049,1.06913352012634,5.28718800204517,3.65788893105943
110000,0,0,0,0,0,0,0,0,-1.01391554702495,-0.791298462669747,-1.23653263138016,-0.965397278334452,-1.06243381571545,5.43807636902108,10.9515049183605,1.12243115901947,6.63970026297122,4.23645247507094
115000,0,0,0,0,0,0,0,0,-1.01393560788083,-0.786884946349059,-1.24098626941259,-0.964451063446775,-1.06342015231488,6.77249598373268,16.1997597860834,1.07859861850739,8.82712049515996,4.71787147230539
120000,0,0,0,0,0,0,0,0,-1.02045088566828,-0.789770330168252,-1.2511314411683,-0.970175224185055,-1.0707265471515,8.33245418488307,22.6859257935547,1.08715844154358,11.4607207964421,5.20418757332409
125000,0,0,0,0,0,0,0,0,-1.01712111604312,-0.767132716290898,-1.26710951579534,-0.962637407464251,-1.07160482462199,9.84429360966782,28.1506425793818,1.10826253890991,13.8340698688765,5.85451735045916
130000,0,0,0,0,0,0,0,0,-1.01241935483871,-0.770084463964612,-1.25475424571281,-0.959603689848002,-1.06523501982942,13.3137982512097,39.1901052674583,1.15518617630005,18.9534086170027,7.67418788541671
135000,0,0,0,0,0,0,0,0,-1.0188589540412,-0.794789831442427,-1.24292807663998,-0.97002422095241,-1.06769368713,20.2421176302074,67.7329437995447,1.40017807483673,30.5925032310773,9.89173202933751
140000,0,0,0,0,0,0,0,0,-1.01269944643439,-0.788380308626817,-1.23701858424196,-0.963810223794118,-1.06158866907465,26.3887797460926,92.9846029188578,1.5221551656723,40.9030029096919,11.8745565824932
145000,0.000162972620599739,0.0129290456503038,0,0.00294527373271675,0,4.07431551499348E-05,0.000736318433179188,0,-1.01548239895698,-0.762213896518399,-1.26875090139555,-0.960283808571393,-1.07068098934256,32.436567179441,110.481219631704,1.53306031227112,49.4460048355994,15.4271295232825
150000,0,0,0,0,0,0,0,0,-1.01515645371578,-0.754260108429747,-1.2760527990018,-0.958295413523731,-1.07201749390782,41.6504969890223,129.580575033569,1.52556538581848,60.8144132037136,22.4865807743311
155000,0.00049252996223937,0.0226819015585974,0,0.00532859138269919,0,0.000123132490559842,0.0013321478456748,0,-1.02150714168445,-0.778313230919687,-1.26470105244922,-0.96850425764905,-1.07451002571986,56.2559519208646,155.025237244261,1.54026675224304,77.7822185933855,34.7296852483437
160000,0,0,0,0,0,0,0,0,-1.00918503674015,-0.772816279837077,-1.24555379364322,-0.957669660502606,-1.06070041297769,63.7957571771795,168.518278277856,1.49848973751068,86.6195015067121,40.9720128476468
165000,0,0,0,0,0,0,0,0,-1.01066133599867,-0.759931752633064,-1.26139091936427,-0.956016090196331,-1.065306581801,67.2315773601713,172.014477114479,1.49779367446899,90.0684809121802,44.3946738081624
170000,0,0,0,0,0,0,0,0,-1.01087138317444,-0.763336409725766,-1.25840635662312,-0.956922386461703,-1.06482037988718,65.6209865286311,165.087476799227,1.5321329832077,87.299205496541,43.9427675607211
175000,0.000164365548980934,0.0129848783694938,0,0.00295853153843008,0,4.10913872452334E-05,0.000739632884607521,0,-1.02251808021039,-0.769340015397798,-1.27569614502298,-0.967339200248425,-1.07769696017235,56.6246858600681,143.221413648291,1.48853039741516,75.4980051235763,37.75136659656
180000,0,0,0,0,0,0,0,0,-1.01491569390402,-0.773766966018654,-1.25606442178939,-0.962358547143236,-1.06747284066481,50.7395930325784,125.564395212246,1.4329879283905,67.0472805911581,34.4319054739987
185000,0,0,0,0,0,0,0,0,-1.01549225387306,-0.756190388127544,-1.27479411961858,-0.95897872244025,-1.07200578530588,43.1530511827642,107.302852217678,1.47254800796509,57.1341761807358,29.1719261847927
190000,0,0,0,0,0,0,0,0,-1.02069188490139,-0.769791666163438,-1.27159210363934,-0.966009449981841,-1.07537431982094,36.9563632222236,91.0754544742685,1.56619369983673,48.7513457064196,25.1613807380277
195000,0,0,0,0,0,0,0,0,-1.01708850556182,-0.769498177805809,-1.26467883331784,-0.963127444657496,-1.07104956646615,31.1423520211652,75.9086766785098,1.60117018222809,40.8989462839201,21.3857577584103
200000,0.000164419598816179,0.0129870401896385,0,0.0029590449661541,0,4.11048997040447E-05,0.000739761241538525,0,-1.0121670503124,-0.76446767444464,-1.25986642618015,-0.958182222923115,-1.06615187770168,25.4565088591149,63.3651642989117,1.64496350288391,33.7185087664938,17.194508951736
205000,0.000161134386077989,0.0128550063752698,0,0.00292769964623443,0,4.02835965194973E-05,0.000731924911558608,0,-1.01563003544956,-0.776951195819971,-1.25430887507916,-0.963611188354217,-1.06764888254491,20.4149461044368,51.186455037556,1.5578978061676,27.1214409934231,13.7084512154505
210000,0,0,0,0,0,0,0,0,-1.023531269741,-0.753541817456168,-1.29352072202583,-0.964688432824425,-1.08237410665757,16.5737984508408,41.2929856620409,1.44897162914276,21.961220401845,11.1863764998366
215000,0,0,0,0,0,0,0,0,-1.01438053097345,-0.746598554496138,-1.28216250745076,-0.956018802255142,-1.07274225969176,14.0100633373529,34.1781779286277,1.36560320854187,18.4056020066086,9.61452466809712
220000,0,0,0,0,0,0,0,0,-1.00838539953963,-0.756906516167637,-1.25986428291161,-0.953576847586978,-1.06319395149227,12.0396250354268,28.589057558461,1.31423616409302,15.6464902324693,8.43275983838417
225000,0,0,0,0,0,0,0,0,-1.0142833416376,-0.734638445605261,-1.29392823766994,-0.953336149543506,-1.0752305337317,9.62271015498749,21.8733275698065,1.26066768169403,12.2926703203463,6.95274998962872
230000,0,0,0,0,0,0,0,0,-1.0032719132082,-0.729571736533321,-1.27697208988307,-0.943620342660446,-1.06292348375595,8.4952187630936,18.1314763861545,1.23600375652313,10.5953924217359,6.3950451044513
235000,0.000329435018942514,0.0184782847424651,0,0.00428488511325956,0,8.23587547356284E-05,0.00107122127831489,0,-1.00658870037885,-0.717941211822495,-1.29523618893521,-0.943679438732652,-1.06949796202505,7.02722697861995,14.2124004487793,1.14332664012909,8.59319923103166,5.46125472620823
240000,0.000680156435980275,0.0267533115459874,0,0.00636266884916939,0,0.000170039108995069,0.00159066721229235,0,-0.992518279204217,-0.699843886664544,-1.28519267174389,-0.928731374182088,-1.05630518422635,6.0939751442264,11.6544175223907,1.04419791698456,7.30584546461636,4.88210482383644
245000,0.000172443524745646,0.0133042189091196,0,0.00303444761723371,0,4.31108811864115E-05,0.000758611904308426,0,-1.00224176582169,-0.69285909564369,-1.3116244359997,-0.934813376112259,-1.06967015553113,5.21416536249525,9.52420374476226,1.02538752555847,6.15351645004942,4.27481427494108
250000,0.000524292205522545,0.0234177174322713,0,0.00551379855726767,0,0.000131073051380636,0.00137844963931692,0,-0.977979727368053,-0.656509627772197,-1.29944982696391,-0.907916943492639,-1.04804251124347,4.45488697505006,7.78514064949337,1.12463330060674,5.18069893621273,3.72907501388739
255000,0.000526777875329236,0.0234743887797247,0,0.00552809372172682,0,0.000131694468832309,0.00138202343043171,0,-0.988410886742757,-0.658634877747155,-1.31818689573836,-0.916537871881958,-1.06028390160356,3.86092784394289,6.5499810175152,1.17187467037057,4.44699339581334,3.27486229207243
260000,0.000353045013239188,0.0191408783594664,0,0.00444775835945358,0,8.8261253309797E-05,0.0011119395898634,0,-0.986407766990291,-0.632866012375582,-1.339949521605,-0.909355127955913,-1.06346040602467,3.39284315809989,5.61365303949162,1.17203327670816,3.87685745039004,2.90882886580973
265000,0.000534188034188034,0.0236425796355916,0,0.00557054522110215,0,0.000133547008547009,0.00139263630527554,0,-0.976673789173789,-0.625630498319595,-1.32771708002798,-0.90016567769172,-1.05318190065586,2.97845082740668,4.85201633393464,1.10488532087872,3.38678496275963,2.57011669205373
270000,0.000368935620734182,0.0195748605250824,0,0.00455476990949843,0,9.22339051835455E-05,0.00113869247737461,0,-0.976203652462645,-0.610231693994266,-1.34217561093102,-0.896441913305979,-1.05596539161931,2.64645923743101,4.25915678297294,1.19061684608459,2.99793851880668,2.29497995605534
275000,0.0018201674554059,0.0444486227872269,0,0.0111108239009382,0,0.000455041863851474,0.00277770597523454,0,-0.970149253731343,-0.585881802378389,-1.3544167050843,-0.88640010434437,-1.05389840311832,2.38006784538811,3.80841908596211,1.09595286846161,2.69136978106526,2.06876590971096
280000,0.000958588957055215,0.0319078006087735,0,0.00770381325565978,0,0.000239647239263804,0.00192595331391495,0,-0.96319018404908,-0.571783811731291,-1.35459655636687,-0.877885142909525,-1.04849522518863,2.12704344882281,3.41142025632477,1.00203907489777,2.40696688428923,1.84712001335639
285000,0.000737191301142647,0.0278809500266824,0,0.00665303636276655,0,0.000184297825285662,0.00166325909069164,0,-0.959270180611869,-0.5519639325529,-1.36657642867084,-0.870499841893781,-1.04804051932996,1.96263947137115,3.15729107595834,0.924052596092224,2.22300775222786,1.70227119051443
290000,0.00076103500761035,0.0283400223754919,0,0.00677173595269938,0,0.000190258751902588,0.00169293398817484,0,-0.955289193302892,-0.559187119838858,-1.35139126676693,-0.86896074782506,-1.04161763878072,1.73908112245744,2.78682282485033,0.865105926990509,1.96743113244063,1.51073111247424
295000,0.00197550375345713,0.0463826057291698,0,0.011653807247839,0,0.000493875938364283,0.00291345181195974,0,-0.934413275385223,-0.492080805722168,-1.37674574504828,-0.838009148649822,-1.03081740212062,1.56836828263274,2.46206122714882,0.778191864490509,1.76314414421779,1.3735924210477
300000,0.00118389897395422,0.03557475138352,0,0.0086792114857302,0,0.000295974743488556,0.00216980287143255,0,-0.9344909234412,-0.495550790601218,-1.37343105628118,-0.83882613937551,-1.03015570750689,1.39217365171463,2.14218389495973,0.704301416873932,1.55563459456092,1.22871270886835
305000,0.00101378751013788,0.0328409006576073,0,0.00795034600386056,0,0.000253446877534469,0.00198758650096514,0,-0.922749391727494,-0.453114221715899,-1.39238456173909,-0.82039477940684,-1.02510400404815,1.2507526689879,1.86771264304719,0.633792694928615,1.3852159779446,1.11628936003121
310000,0.00206910821435961,0.0475141775731642,0,0.0119736314552209,0,0.000517277053589903,0.00299340786380522,0,-0.901717359817919,-0.434604435740971,-1.36883028389487,-0.799912458254259,-1.00352226138158,1.13942069703196,1.66494866182874,0.613892732235182,1.25395686155965,1.02488453250427
315000,0.000646691097219228,0.0260713293612264,0,0.00618786254066346,0,0.000161672774304807,0.00154696563516587,0,-0.856003449019185,-0.316928669487749,-1.39507822855062,-0.738514824669735,-0.973492073368635,1.05633487356303,1.48968130439887,0.622988442727188,1.1507805385409,0.961889208585154
320000,0.00288248337028825,0.0564997575506025,0,0.0145680973592934,0,0.000720620842572062,0.00364202433982334,0,-0.844789356984479,-0.30756293258897,-1.38201578137999,-0.727703572297493,-0.961875141671465,0.964529488171284,1.31880054638875,0.610258429953822,1.04174107524084,0.887317901101727
325000,0.0013091861226271,0.0374721160922258,0,0.00919071398461806,0,0.000327296530656775,0.00229767849615451,0,-0.837442723107135,-0.301951004018677,-1.37293444219559,-0.720735008676662,-0.954150437537608,0.892769508107687,1.19091654303281,0.594622473182565,0.957749147885432,0.827789868329942
330000,0.00347785763969395,0.0623554076406115,0,0.0163099221645571,0,0.000869464409923487,0.00407748054113927,0,-0.799211685601669,-0.22090139506084,-1.3775219761425,-0.673171879877813,-0.925251491325525,0.840132789955376,1.10263681690996,0.577628763000793,0.897344216243751,0.782921363667001
335000,0.00350549193736854,0.0626157280580682,0,0.0163882692263164,0,0.000876372984342136,0.00409706730657911,0,-0.777985510633326,-0.176233697759621,-1.37973732350703,-0.646836743562882,-0.909134277703769,0.802428479115521,1.02954056608635,0.575316392144689,0.851926410913645,0.752930547317397
340000,0.00497636227917392,0.075352710945271,0,0.020314531871719,0,0.00124409056979348,0.00507863296792974,0,-0.764369246081115,-0.128644649202981,-1.40009384295925,-0.625816282395369,-0.90292220976686,0.771076155861209,0.9919212377984,0.550231073924018,0.819208225578318,0.7229440861441
345000,0.00658241179568194,0.087457660306767,0,0.0242087635603598,0,0.00164560294892048,0.00605219089008996,0,-0.705107951553449,0.00668016607579036,-1.41689606918269,-0.549977327855504,-0.860238575251394,0.739330116881076,0.954593181913131,0.524067051849022,0.786245614218654,0.692414619543499
350000,0.00672008270871026,0.0884308462302781,0,0.0245285307482135,0,0.00168002067717757,0.00613213268705336,0,-0.68648229516671,0.0402247711944058,-1.41318936152783,-0.528100161975459,-0.84486442835796,0.716985648448352,0.929124430393167,0.504846866503537,0.763220224073515,0.670751072823189
355000,0.0108200455580866,0.114289947382411,0,0.0333707878456019,0,0.00270501138952164,0.00834269696140046,0,-0.621013667425968,0.18387193972529,-1.42589927457723,-0.445592916291833,-0.796434418560104,0.716797335425515,0.947114038210512,0.486480632640518,0.76699369704798,0.66660097380305
360000,0.0105146651909242,0.112529304522264,0,0.0327482403712771,0,0.00262866629773105,0.00818706009281929,0,-0.614831211953514,0.167594959176105,-1.39725738308313,-0.444305381416741,-0.785357042490288,0.72626604786319,0.985798983695817,0.466733112030562,0.782829939853932,0.669702155872447
365000,0.0102040816326531,0.113424567409583,0,0.0327004649528937,0,0.00255102040816327,0.00817511623822343,0,-0.586321014892444,0.203874338053624,-1.37651636783851,-0.414101930435075,-0.758540099349812,0.734782438834136,1.02036555514027,0.449199322528,0.797023836032129,0.672541041636142
370000,0.0144628099173554,0.13386902995442,0,0.0404867922359427,0,0.00361570247933884,0.0101216980589857,0,-0.539551357733176,0.293714087047498,-1.37281680251385,-0.357945364386005,-0.721157351080347,0.757808656731913,1.06922272810595,0.446394585357878,0.825679780067712,0.689937533396114
375000,0.0186666666666667,0.154031549307188,0,0.0481687588633805,0,0.00466666666666667,0.0120421897158451,0,-0.508444444444445,0.343609340849066,-1.36049822973796,-0.322743627216659,-0.69414526167223,0.769151385201348,1.08547030108035,0.45283246932235,0.838091494613693,0.700211275789003
380000,0.0217323812480596,0.177848611750479,0,0.0557571248583869,0,0.0054330953120149,0.0139392812145967,0,-0.44582427817448,0.416751010922477,-1.30839956727144,-0.257830352356029,-0.633818203992931,0.761846654730086,1.06247752187352,0.461215787586649,0.827367633189448,0.696325676270724
385000,0.0232414006817478,0.173934051257856,0,0.0560841024515249,0,0.00581035017043694,0.0140210256128812,0,-0.442826154322901,0.43717156052516,-1.32282386917096,-0.25103509884443,-0.634617209801372,0.750044666616253,1.04302919128924,0.457060141943265,0.813899163369795,0.68619016986271
390000,0.0229328165374677,0.172646350238102,0,0.0555621247315394,0,0.00573320413436693,0.0138905311828849,0,-0.395671834625323,0.497363866427599,-1.28870753567824,-0.201039215932139,-0.590304453318507,0.748242560244654,1.03927942817454,0.457205692314766,0.811672575052203,0.684812545437105
395000,0.0231543624161074,0.173573212557218,0,0.055937390764542,0,0.00578859060402685,0.0139843476911355,0,-0.321140939597315,0.593781069601026,-1.23606294879566,-0.121738310631477,-0.520543568563153,0.748344398614944,1.04012649127981,0.456562305950082,0.811936831387992,0.684751965841897
400000,0.0276544895868897,0.19166333824972,0,0.0633993894452763,0,0.00691362239672243,0.0158498473613191,0,-0.305906452714237,0.622527914985331,-1.23434082041381,-0.103558873488612,-0.508254031939862,0.744984592297412,1.03131631604532,0.458652868549504,0.807389144704759,0.682580039890065
405000,0.031891495601173,0.213786987264137,0,0.0715346989233982,0,0.00797287390029326,0.0178836747308496,0,-0.178152492668622,0.820823493583583,-1.17712847892083,0.0395692758862401,-0.395874261223483,0.746009251556176,1.03004858801291,0.461969915099439,0.80791418973644,0.684104313375913
410000,0.0360863095238095,0.224610466169778,0,0.0771741968856099,0,0.00902157738095238,0.0192935492214025,0,-0.126860119047619,0.872160744993775,-1.12588098308901,0.0908714303946371,-0.344591668489875,0.739725590794392,1.02564201252589,0.453809169062891,0.80203963022571,0.677411551363073
415000,0.0406626506024096,0.238207309297311,0,0.083716510806775,0,0.0101656626506024,0.0209291277016938,0,-0.109939759036145,0.918085167999648,-1.13796468607194,0.114113079383345,-0.333992597455634,0.751144481306694,1.02624741720407,0.476041545409316,0.811101776139095,0.691187186474293
420000,0.0478243825950608,0.261260716789301,0,0.0943417531766842,0.00130701201343732,0.0119560956487652,0.0235854382941711,0.000326753003359329,-0.0493923951391611,0.97993759029158,-1.0787223805699,0.174944874163279,-0.273729664441601,0.765421567279561,1.04118450288785,0.489658631671268,0.825522705714094,0.705320428845028
425000,0.0539352776667998,0.279870351703234,0,0.10317668544311,0.00469386989049008,0.0134838194167,0.0257941713607774,0.00117346747262252,0.0263683579704355,1.11225994874368,-1.05952323280281,0.263032943361496,-0.210296227420625,0.779817650973487,1.03382734793497,0.525807954012002,0.835177780960213,0.724457520986762
430000,0.0550847457627119,0.283278700892179,0,0.104818465259522,0.00535102626590185,0.013771186440678,0.0262046163148805,0.00133775656647546,0.0830508474576271,1.19327960724846,-1.0271779123332,0.325019595864663,-0.158917900949409,0.799879053070889,1.0505553026963,0.54920280344548,0.854512675054035,0.745245431087742
435000,0.078626299141437,0.35283321401629,0,0.138388310719414,0.0188642875634598,0.0196565747853592,0.0345970776798535,0.00471607189086494,0.265702666064166,1.41617368218343,-0.884768350055102,0.516442010900988,0.0149633212273442,0.816825988561494,1.06481156440416,0.568840412718832,0.870873191789189,0.762778785333799
440000,0.082526509912402,0.357755159175726,0,0.142511203337703,0.0225418164871006,0.0206316274781005,0.0356278008344259,0.00563545412177515,0.313047487321346,1.50388751845692,-0.877792543814231,0.572585055003487,0.0535099196392058,0.834682203564791,1.07801076144139,0.591353645688189,0.887714433257871,0.781649973871711
445000,0.093278463648834,0.391926831896691,0,0.15836736649112,0.0281895608065476,0.0233196159122085,0.0395918416227801,0.00704739020163691,0.396433470507545,1.60884492228219,-0.815977981267103,0.660672420321401,0.132194520693688,0.864147715117215,1.11693879317038,0.61135663706405,0.919242253270338,0.809053176964093
450000,0.103136882129278,0.407346760829157,0,0.169437888073255,0.0368358761853005,0.0257842205323194,0.0423594720183137,0.00920896904632513,0.461501901140684,1.71964355656084,-0.796639754279473,0.735707517772456,0.187296284508912,0.885728392537556,1.15545292123704,0.616003863838073,0.944513490697315,0.826943294377797
455000,0.111988159842131,0.432077831165613,0,0.181750086350641,0.042226233333621,0.0279970399605328,0.0454375215876604,0.0105565583334053,0.531327084361125,1.77363028444528,-0.710976115723025,0.802080789681325,0.260573379040925,0.909218178162389,1.18761330661852,0.630823049706259,0.969892989728104,0.848543366596674
460000,0.139593908629442,0.499191106627389,0,0.217966300952114,0.0612215163067698,0.0348984771573604,0.0544915752380284,0.0153053790766924,0.634010152284264,1.95484397633451,-0.686823671765977,0.921879210296533,0.346141094271995,0.931511775339921,1.21925748403065,0.643766066649189,0.99422449862094,0.868799052058901
465000,0.163881401617251,0.542788629198701,0,0.246462317317486,0.0813004859170153,0.0409703504043127,0.0616155793293715,0.0203251214792538,0.817250673854447,2.11513044400051,-0.480629096291617,1.10011701180107,0.534384335907823,0.960633441283696,1.26917806694634,0.652088815621055,1.0278791834255,0.893387699141894
470000,0.182260681449432,0.580836440210064,0,0.269128254138564,0.0953931087603001,0.045565170362358,0.0672820635346411,0.023848277190075,0.854515954570038,2.17859057052836,-0.469558661388286,1.14309132680353,0.56594058233655,0.968576031191534,1.27138581620211,0.665766246180953,1.03457189379035,0.902580168592714
475000,0.205692803437164,0.611335205494557,0,0.294100515326328,0.117285091548001,0.0514232008592911,0.073525128831582,0.0293212728870002,0.85875402792696,2.21355767128662,-0.4960496154327,1.15402663641423,0.563481419439686,0.982208565469715,1.29204543739011,0.672371693549322,1.0497359461539,0.914681184785528
480000,0.232506887052342,0.658949631589283,0,0.325447928484474,0.139565845620209,0.0581267217630854,0.0813619821211186,0.0348914614050522,0.892011019283747,2.21703814758243,-0.433016109014939,1.18079398676894,0.603228051798553,1.00685789292837,1.32410012958173,0.68961565627502,1.07599923543811,0.937716550418634
485000,0.247368421052632,0.678977300283828,0,0.341435395437813,0.15330144666745,0.0618421052631579,0.0853588488594533,0.0383253616668625,1.03625730994152,2.35492466185818,-0.28241004197514,1.32365419629908,0.748860423583965,1.04303935156231,1.37536085749284,0.710717845631779,1.11546714461813,0.970611558506489
490000,0.281987577639752,0.732094698203647,0,0.380086150255056,0.183889005024447,0.0704968944099379,0.0950215375637641,0.0459722512561117,1.21987577639752,2.55547246154588,-0.115720908750844,1.510962325392,0.928789227403035,1.07037018437563,1.43134827334876,0.709392095402507,1.14904353490895,0.991696833842318
495000,0.299354838709677,0.757478101290498,0,0.399200488973425,0.19950918844593,0.0748387096774194,0.0998001222433562,0.0498772971114826,1.32322580645161,2.64128918591555,0.00516242698767799,1.61049106006486,1.03596055283836,1.09990033138183,1.46965937627593,0.730141286487723,1.1804874468895,1.01931321587415
500000,0.306084818684696,0.772397564658049,0,0.407715325473836,0.204454311895556,0.076521204671174,0.101928831368459,0.051113577973889,1.21757836508912,2.59365610636537,-0.158499376187131,1.51748755572307,0.917669174455177,1.11706017004469,1.50347139814029,0.730648941949088,1.2012765447406,1.03284379534878
505000,0.322271857051691,0.789767502935278,0,0.424160170899283,0.2203835432041,0.0805679642629228,0.106040042724821,0.0550958858010249,1.3152520740268,2.72137476383505,-0.0908706157814474,1.62170940938149,1.00879473867212,1.1297443879206,1.53184018227977,0.727648593561433,1.21737913458232,1.04210964125889
510000,0.344100197758734,0.823476783334327,0,0.448577902379914,0.239622493137555,0.0860250494396836,0.112144475594978,0.0599056232843888,1.43045484508899,2.76843095475027,0.0924787354277126,1.72205997763325,1.13884971254473,1.13429369542185,1.54178519635519,0.726802194488523,1.22310440906786,1.04548298177585
515000,0.354797166773986,0.833403095210142,0,0.459106910565619,0.250487422982353,0.0886992916934965,0.114776727641405,0.0626218557455881,1.42949130714746,2.86955889266512,-0.0105762783702039,1.74334676100446,1.11563585329045,1.13602230196527,1.55515254374115,0.716892060189394,1.22736962036941,1.04467498356113
520000,0.338345864661654,0.811641012115733,0,0.44149815057268,0.235193578750629,0.0845864661654135,0.11037453764317,0.0587983946876571,1.33709273182957,2.77605877264865,-0.101873308989502,1.65070810958543,1.02347735407372,1.15266634023429,1.58534292894373,0.71998975152484,1.24696601650531,1.05836666396327
525000,0.370466321243523,0.853552414863289,0,0.475752494399443,0.265180148087604,0.0926165803108808,0.118938123599861,0.066295037021901,1.49546632124352,2.9702419754474,0.0206906670396472,1.81688622329696,1.17404641919008,1.17143331275085,1.6020444014544,0.740822224047302,1.26528282373219,1.07758380176951
530000,0.424773022049287,0.923163468738313,0,0.533394701626465,0.316151342472109,0.106193255512322,0.133348675406616,0.0790378356180272,1.57133592736706,3.11239269752339,0.0302791572107255,1.90720146373559,1.23547039099852,1.20551475604221,1.64292241882634,0.76810709325807,1.30084554600252,1.11018396608189
535000,0.435226547543076,0.931171466939484,0,0.543315236803644,0.327137858282508,0.108806636885769,0.135828809200911,0.0817844645706269,1.56349712827058,3.13418814354923,-0.00719388700806478,1.90582129862693,1.22117295791424,1.22374671659579,1.6591034349405,0.788389998251081,1.3186305135786,1.12886291961299
540000,0.433479075577764,0.934206996676782,0,0.542610195891755,0.324347955263772,0.108369768894441,0.135652548972939,0.0810869888159431,1.53841349156777,3.08475748027723,-0.00793049714168448,1.87543135050458,1.20139563263096,1.24621616498446,1.70201116299944,0.790421166969475,1.34555438175039,1.14687794821852
545000,0.447300771208226,0.949820891737128,0,0.556822492332294,0.337779050084158,0.111825192802057,0.139205623083074,0.0844447625210395,1.60154241645244,3.18175696051715,0.0213278723877317,1.94594219178701,1.25714264111788,1.28078337212914,1.76001404746362,0.801552696794666,1.38522927635053,1.17633746790776
550000,0.456439393939394,0.968451957808888,0,0.568029945125908,0.344848842752879,0.114109848484848,0.142007486281477,0.0862122106882199,1.5959595959596,3.18822892955556,0.0036902623636319,1.94298665176178,1.24893254015741,1.31021127755744,1.80203974237165,0.818382812743232,1.41740280634154,1.20301974877335
555000,0.464536741214058,0.972328830906112,0,0.575207461378908,0.353866021049207,0.116134185303514,0.143801865344727,0.0884665052623018,1.60766773162939,3.19870480499099,0.0166306582677986,1.95442622253989,1.2609092407189,1.3170219933263,1.81484431207947,0.819199674573134,1.42551985229051,1.2085241343621
560000,0.482485128883014,0.991521109510786,0,0.593426948792143,0.371543308973885,0.120621282220753,0.148356737198036,0.0928858272434711,1.74421678783873,3.33078655797544,0.157647017702027,2.09000165258385,1.39843192309361,1.33480958180639,1.84982396841442,0.819795195198354,1.44705436509109,1.22256479852169
565000,0.461731493099122,0.961678521730097,0,0.570692421845415,0.352770564352829,0.11543287327478,0.142673105461354,0.0881926410882073,1.62358845671267,3.22517137466626,0.0220055387590836,1.97264536116571,1.27453155225964,1.34037304952872,1.86946079581097,0.811285303246458,1.45568505044422,1.22506104861321
570000,0.466998754669988,0.971032906456027,0,0.576850451256417,0.357147058083558,0.116749688667497,0.144212612814104,0.0892867645208895,1.60149439601494,3.22010816649103,-0.0171193744611409,1.95426308872137,1.24872570330851,1.33604187793928,1.86359938381859,0.808484372059962,1.45102037069099,1.22106338518756
575000,0.470144563167819,0.983079064822482,0,0.581936046036223,0.358353080299415,0.117536140791955,0.145484011509056,0.0895882700748538,1.65304839723444,3.22650805436734,0.0795887401015449,1.99597597909347,1.31012081537542,1.34691580296462,1.88366591750554,0.810165688423693,1.46389777832551,1.22993382760373
580000,0.470194647201947,1.00020661189935,0,0.585708076851117,0.354681217552776,0.117548661800487,0.146427019212779,0.088670304388194,1.50243309002433,3.037772582467,-0.0329064024183374,1.83705257460356,1.1678136054451,1.35899641500772,1.90049861824208,0.81749421177337,1.47701408408788,1.24097874592757
585000,0.504509921828022,1.01770299789695,0,0.616357759683483,0.39266208397256,0.126127480457005,0.154089439920871,0.0981655209931401,1.56524353577871,3.12100049269905,0.00948657885837889,1.90431290357502,1.22617416798241,1.36254040455144,1.89947253420301,0.825608274899877,1.47956204918601,1.24551875991688
590000,0.494630071599045,1.00421091816874,0,0.605690642287105,0.383569500910986,0.123657517899761,0.151422660571776,0.0958923752277465,1.62171837708831,3.21576878005816,0.0276679741184531,1.9691336079611,1.27430314621551,1.37151044464908,1.91011017555529,0.832910713742865,1.488895534551,1.25412535474716
595000,0.527760051052967,1.02842527760655,0.027094824499389,0.636877507407565,0.41864259469837,0.131940012763242,0.159219376851891,0.104660648674593,1.85960433950223,3.43023049171653,0.288978187287942,2.20191437328145,1.51729430572302,1.38944671484187,1.89148781075983,0.887405618923915,1.49886403497241,1.28002939471133
600000,0.542153047989624,1.04571598737899,0.0385901086002564,0.651902046215151,0.432404049764096,0.135538261997406,0.162975511553788,0.108101012441024,1.91050583657588,3.48941653424227,0.331595138909484,2.25462144517603,1.56639022797572,1.38244355378139,1.87354571625011,0.891341391312662,1.48947678863916,1.27541031892361
605000,0.551859099804305,1.05713621373033,0.0465819858782802,0.661981693708677,0.441736505899934,0.137964774951076,0.165495423427169,0.110434126474983,1.92889758643183,3.53649415718044,0.321301015683225,2.27926513612562,1.57853003673805,1.44340045189282,1.92749553874661,0.959305365039028,1.54890653002583,1.33789437375981
610000,0.560344827586207,1.06217202687829,0.058517628294119,0.66971553002792,0.450974125144494,0.140086206896552,0.16742888250698,0.112743531286124,2.0132625994695,3.55492785188479,0.471597347054199,2.34926075147182,1.67726444746718,1.47272330688545,1.96663639186322,0.978810221907673,1.58036916810098,1.36507744566992
615000,0.570779220779221,1.07500764719,0.0665507943684403,0.680673258538477,0.460885183019964,0.142694805194805,0.170168314634619,0.115221295754991,1.95779220779221,3.54687461810385,0.368709797480565,2.30412468976753,1.61145972581688,1.5121522388675,2.00354487797723,1.02075959975776,1.61924878164145,1.40505569609355
620000,0.554354736172918,1.05282738432167,0.0558820880241678,0.662994331142893,0.445715141202943,0.13858868404323,0.165748582785723,0.111428785300736,1.907819453274,3.510860817755,0.304778088793,2.25719421877841,1.55844468776959,1.49235685987224,1.98505303701542,0.999660682729062,1.59973750217404,1.38497621757044
625000,0.577564102564103,1.08194818170206,0.0731800234261492,0.687492064048761,0.467636141079445,0.144391025641026,0.17187301601219,0.116909035269861,1.98333333333333,3.52671222001523,0.439954446651433,2.31970496326537,1.6469617034013,1.50965048422416,1.99280480563484,1.02649616281348,1.61495152728237,1.40434944116595
630000,0.556818181818182,1.06876414516289,0.0448722184734727,0.66839421775684,0.445242145879524,0.139204545454545,0.16709855443921,0.111310536469881,1.85542929292929,3.54593141214885,0.164927173709741,2.22386568800526,1.48699289785332,1.49911082084432,1.98520555795166,1.01301608373698,1.60505271264621,1.39316892904242
635000,0.564856230031949,1.07226117473621,0.0574512853276912,0.675442573902884,0.454269886161014,0.141214057507987,0.168860643475721,0.113567471540253,1.88626198083067,3.58471822147948,0.187805740181861,2.25643193648138,1.51609202517996,1.5302267824499,1.97953707524266,1.08091648965714,1.62815169047871,1.43230187442108
640000,0.565359477124183,1.07037943884013,0.0603395154082349,0.675426026003713,0.455292928244653,0.141339869281046,0.168856506500928,0.113823232061163,1.99869281045752,3.63621821814979,0.361167402765241,2.35558319893806,1.64180242197697,1.56062923432176,2.00214879714055,1.11910967150297,1.65685619211792,1.46440227652559
645000,0.575459317585302,1.08942844787697,0.0614901872936369,0.687476292537345,0.463442342633259,0.143864829396325,0.171869073134336,0.115860585658315,1.99212598425197,3.64521468126465,0.339037287239289,2.35240831300135,1.63184365550259,1.53299499520167,1.99081580838525,1.07517418201809,1.63277472814751,1.43321526225582
650000,0.584534731323722,1.09062551541662,0.0784439472308248,0.694834660529632,0.474234802117812,0.146133682830931,0.173708665132408,0.118558700529453,2.07142857142857,3.67495220898621,0.467904933870932,2.4209084459132,1.72194869694395,1.53110841377535,2.00108158352041,1.06113524403028,1.63353669143006,1.42868013612063
655000,0.604849279161206,1.12507880942028,0.0846197489021306,0.718230676653453,0.491467881668959,0.151212319790301,0.179557669163363,0.12286697041724,2.10157273918742,3.70755667749919,0.495588800875647,2.45158882378994,1.75155665458489,1.54650982675359,2.02713538618796,1.06588426731921,1.65125973891644,1.44175991459073
660000,0.62970168612192,1.14649285300886,0.112910519234978,0.742333709690652,0.517069662553187,0.15742542153048,0.185583427422663,0.129267415638297,2.11348897535668,3.72080907120996,0.506168879503401,2.46379626874401,1.76318168196935,1.54117287469281,2.03023878525374,1.05210696413189,1.6477623187361,1.43458343064952
665000,0.63265306122449,1.14938532194516,0.115920800503815,0.745272246491927,0.520033875957053,0.158163265306122,0.186318061622982,0.130008468989263,2.09119897959184,3.71896510420104,0.463432854982636,2.44596238163635,1.73643557754732,1.54650799778043,2.05006967756474,1.04294631799612,1.6562567214814,1.43675927407946
670000,0.659947984395319,1.19811567251185,0.121780296278785,0.777238912754263,0.542657056036374,0.16498699609883,0.194309728188566,0.135664264009094,2.12808842652796,3.75131095772927,0.504865895326644,2.4818615753472,1.77431527770872,1.56460167795071,2.07469095884278,1.05451239705863,1.6757730593303,1.45343029657111
675000,0.671936758893281,1.22416870523785,0.119704812548707,0.792292921268819,0.551580596517742,0.16798418972332,0.198073230317205,0.137895149129435,2.21146245059289,3.80849342885344,0.614431472332335,2.55952728278997,1.8633976183958,1.60690206108671,2.11594596562502,1.0978581565484,1.71784560797211,1.49595851420132
680000,0.662540716612378,1.25431180329928,0.070769629925474,0.791514234841251,0.533567198383505,0.165635179153094,0.197878558710313,0.133391799595876,2.14332247557003,3.88895757130658,0.397687379833486,2.52377482430071,1.76287012683936,1.59082278156902,2.12295383645425,1.05869172668378,1.70679805621724,1.4748475069208
685000,0.666666666666667,1.26292736981174,0.0704059635215895,0.796618674117361,0.536714659215972,0.166666666666667,0.19915466852934,0.134178664803993,2.15568475452196,3.879970386309,0.43139912273493,2.53148409545991,1.77988541358402,1.60586223583813,2.14212531047024,1.06959916120602,1.72273806331182,1.48898640836444
690000,0.684381075826312,1.2768618372117,0.0919003144409233,0.81350926406986,0.555252887582765,0.171095268956578,0.203377316017465,0.138813221895691,2.19961114711601,3.89581882050493,0.503403473727084,2.56929103889404,1.82993125533798,1.63239093805704,2.18624194163022,1.07853993448385,1.75309996577474,1.51168191033933
695000,0.683430045132173,1.27670643296606,0.0901536572982861,0.812731636140011,0.554128454124335,0.170857511283043,0.203182909035003,0.138532113531084,2.21212121212121,3.95701461328564,0.467227810956781,2.59241191226755,1.83183051197488,1.61592912946802,2.18474947023697,1.04710878869906,1.73990064859013,1.49195761034591
700000,0.673758865248227,1.26777308567951,0.0797446448169459,0.803221263142529,0.544296467353925,0.168439716312057,0.200805315785632,0.136074116838481,2.25209542230819,4.02908648004478,0.475104364571599,2.63938164452065,1.86480920009573,1.63815922279038,2.21402891436953,1.06228953121124,1.76366711230245,1.51265133327831
705000,0.67769130998703,1.2841740159165,0.0712086040575591,0.809871151294613,0.545511468679447,0.169422827496757,0.202467787823653,0.136377867169862,2.25486381322957,4.0217520139804,0.487975612478749,2.63994816880993,1.86977945764921,1.64506240712839,2.23406830439607,1.0560565098607,1.77343326629535,1.51669154796142
710000,0.656039239730227,1.25154284857954,0.0605356308809183,0.785826242304622,0.526252237155831,0.164009809932557,0.196456560576156,0.131563059288958,2.16247700797057,3.97415412693155,0.350799889009593,2.55732288196436,1.76763113397678,1.63547917687038,2.2344708911219,1.03648746261886,1.76602639439241,1.50493195934835
715000,0.640845070422535,1.24486432489535,0.0368258159497248,0.772488014932523,0.509202125912547,0.160211267605634,0.193122003733131,0.127300531478137,2.22599231754161,4.05941829324858,0.392566341834643,2.62557824497007,1.82640639011316,1.64211980683703,2.24409301313578,1.04014660053827,1.7733168254858,1.51092278818826
720000,0.638149556400507,1.24689130510582,0.0294078076951986,0.770821744666541,0.505477368134473,0.159537389100127,0.192705436166635,0.126369342033618,2.20278833967047,4.02999548241296,0.375581196927976,2.60101890387698,1.80455777546396,1.65464529784158,2.24599634009715,1.06329425558601,1.78352726950905,1.52576332617411
725000,0.660163624921334,1.26580895879195,0.0545182910507233,0.792160965219781,0.528166284622887,0.165040906230334,0.198040241304945,0.132041571155722,2.3178099433606,4.12886367079506,0.506756215926152,2.71251995232108,1.92309993440013,1.66814139851089,2.27139791256055,1.06488488446124,1.79961810759965,1.53666468942214
730000,0.708118556701031,1.30511172429764,0.111125389104418,0.838230201077925,0.578006912324137,0.177029639175258,0.209557550269481,0.144501728081034,2.42461340206186,4.2109393860247,0.638287418099016,2.8139341242776,2.03529267984611,1.68713138436841,2.28506121516332,1.0892015535735,1.81744716975658,1.55681559898024
735000,0.703823720025924,1.31799248226975,0.0896549577820972,0.837678698470938,0.569968741580909,0.175955930006481,0.209419674617735,0.142492185395227,2.40959170447181,4.23126872341121,0.587914685532412,2.80661700613817,2.01256640280545,1.70538440603601,2.30914761759823,1.10162119447379,1.83697154728738,1.57379726478465
740000,0.714652956298201,1.32078767787838,0.108518234718022,0.846756956175158,0.582548956421243,0.17866323907455,0.21168923904379,0.145637239105311,2.44023136246787,4.26387767215506,0.616585052780677,2.83768586110223,2.0427768638335,1.6984473677941,2.31511374821792,1.08178098737028,1.83284668950142,1.56404804608678
745000,0.727636849132176,1.32872461529939,0.126549082964964,0.858640890578251,0.596632807686102,0.181909212283044,0.214660222644563,0.149158201921525,2.56742323097463,4.37472125696736,0.760125204981903,2.96131470378278,2.17353175816649,1.71891146953975,2.32788431674654,1.10993862233296,1.85163402455648,1.58618891452302
750000,0.688733290897518,1.29799857844013,0.0794680033549013,0.821519581807793,0.555946999987242,0.172183322724379,0.205379895451948,0.13898674999681,2.39274347549332,4.30327034377024,0.482216607216389,2.80913315288024,1.9763537981064,1.72809236361524,2.34031765939563,1.11586706783484,1.86152377336454,1.59466095386593
755000,0.678416821273964,1.28814445638968,0.0686891861582508,0.811303878501636,0.545529764046292,0.169604205318491,0.202825969625409,0.136382441011573,2.35064935064935,4.27273661244164,0.42856208885706,2.76955855739032,1.93174014390838,1.72551733716152,2.36577780787525,1.08525686644779,1.86505887163077,1.58597580269227
760000,0.666050523721503,1.28480757295687,0.0472934744861386,0.800905496132522,0.531195551310485,0.166512630930376,0.200226374033131,0.132798887827621,2.31977818853974,4.25826424407744,0.381292133002042,2.74226142951732,1.89729494756216,1.75437280827662,2.40027080753028,1.10847480902295,1.89514301360571,1.61360260294752
765000,0.693996126533247,1.29811322633197,0.0898790267345212,0.825660395937623,0.562331857128871,0.173499031633312,0.206415098984406,0.140582964282218,2.46739832149774,4.35671337710683,0.578083265888647,2.87916499149324,2.05563165150224,1.7498857245436,2.39690981166157,1.10286163742564,1.8909013550328,1.60887009405441
770000,0.705730843528654,1.31942707466101,0.0920346123963011,0.83948283620554,0.571978850851769,0.176432710882164,0.209870709051385,0.142994712712942,2.45138441725692,4.35981989733962,0.542948937174228,2.86731828715432,2.03545054735952,1.73816992433625,2.39606351202297,1.08027633664954,1.88155450755274,1.59478534111976
775000,0.711426726920594,1.32353946740472,0.0993139864364662,0.844833605811797,0.578019848029391,0.177856681730148,0.211208401452949,0.144504962007348,2.50871530019367,4.39452733843361,0.62290326195374,2.91971850525369,2.09771209513366,1.76164234735028,2.42821204412059,1.09507265057997,1.9069178447027,1.61636684999787
780000,0.716796875,1.33981184160645,0.0937819083935507,0.852579838987544,0.581013911012456,0.17919921875,0.213144959746886,0.145253477753114,2.51888020833333,4.42779167295851,0.609968743708162,2.9349178166567,2.10284260000997,1.76163765434952,2.44630302402602,1.07697228467302,1.91085701217761,1.61241829652143
785000,0.69609079445145,1.34114759283372,0.0510339960691847,0.83667766430106,0.555503924601841,0.174022698612863,0.209169416075265,0.13887598115046,2.36759142496847,4.39184409296127,0.343338756975679,2.80876706576713,1.92641578416982,1.7632607691751,2.44849762502671,1.07802391332349,1.91260467952744,1.61391685882276
790000,0.751829673985363,1.40072121496512,0.102938133005603,0.89325230660782,0.610407041362905,0.187957418496341,0.223313076651955,0.152601760340726,2.58483033932136,4.50655665831102,0.663104020331698,3.00366088040227,2.16599979824044,1.77081780146537,2.45110361758672,1.09053198534403,1.91908265772522,1.62255294520552
795000,0.743656473649968,1.39667463208521,0.0906383152147288,0.885978481695779,0.601334465604156,0.185914118412492,0.221494620423945,0.150333616401039,2.56603773584906,4.49605473197783,0.636020739720286,2.98667518812112,2.14540028357699,1.78685617989817,2.45819296659554,1.11551939320081,1.93317064041293,1.64054171938342
800000,0.746239372138653,1.40917986897781,0.0832988752994989,0.890723903703779,0.601754840573527,0.186559843034663,0.222680975925945,0.150438710143382,2.56442119032047,4.5116814002309,0.61716098041004,2.98881671390934,2.1400256667316,1.78498467438513,2.46668434360001,1.10328500517024,1.93355767278276,1.63641167598749
805000,0.773126266036462,1.42854568270705,0.11770684936587,0.915971616181536,0.630280915891388,0.193281566509115,0.228992904045384,0.157570228972847,2.6900742741391,4.52272559745676,0.857422950821427,3.08949136999349,2.29065717828471,1.83104001743257,2.50442458551405,1.1576554493511,1.97780078155292,1.68427925331223
810000,0.758957654723127,1.41330543067672,0.104609878769538,0.901569446188741,0.616345863257513,0.189739413680782,0.225392361547185,0.154086465814378,2.54071661237785,4.48203385958905,0.599399365166649,2.96381689727516,2.11761632748054,1.82960952116534,2.50715297905446,1.15206606327623,1.97727669430513,1.68194234802556
815000,0.749027237354086,1.40241333642229,0.0956411382858793,0.891429436201714,0.606625038506457,0.187256809338521,0.222857359050428,0.151656259626614,2.54669260700389,4.47434885729086,0.619036356716918,2.96681554664816,2.12656966735962,1.81058680566678,2.49309791938957,1.12807569194399,1.95933665429483,1.66183695703872
820000,0.727214786488209,1.39691617850938,0.0575133944670346,0.87317282099665,0.581256751979768,0.181803696622052,0.218293205249162,0.145314187994942,2.46080305927342,4.47792356137305,0.4436825571738,2.90042428055324,2.02118183799361,1.81022322698335,2.49994064501169,1.12050580895501,1.96054365322262,1.65990280074409
825000,0.723337515683814,1.38858640567538,0.0580886256922524,0.868325149872606,0.578349881495023,0.180834378920954,0.217081287468151,0.144587470373756,2.41530740276035,4.41359079969035,0.417024005830349,2.850823172149,1.9797916333717,1.76997003340661,2.48043647377954,1.05950359303368,1.92481260422475,1.61512746258848
830000,0.743774574049803,1.40403575359574,0.0835133945038665,0.887675161948989,0.599873986150618,0.185943643512451,0.221918790487247,0.149968496537655,2.55766710353866,4.53498525664794,0.58034895042939,2.98861360397025,2.12672060310707,1.81596662762281,2.51044305219234,1.12149020305328,1.96732425529131,1.66460899995431
835000,0.729559748427673,1.39503992958001,0.0640795672753374,0.874597791356282,0.584521705499064,0.182389937106918,0.21864944783907,0.146130426374766,2.48364779874214,4.48915858960412,0.478137007880155,2.92073874211952,2.04655685536475,1.76579304236286,2.48518296095471,1.04640312377102,1.92258044017005,1.60900564455567
840000,0.736156351791531,1.40006251734464,0.0722501862384221,0.88085134597351,0.591461357609552,0.184039087947883,0.220212836493378,0.147865339402388,2.51530944625407,4.47703417300059,0.553584719507556,2.94285743820072,2.08776145430742,1.80647934523778,2.50716565169606,1.1057930387795,1.9591903852865,1.65376830518906
845000,0.743027888446215,1.42772138042584,0.0583343964665861,0.892253375388174,0.593802401504256,0.185756972111554,0.223063343847044,0.148450600376064,2.55776892430279,4.55335776463495,0.562180083970632,2.99269742869606,2.12284041990952,1.80893000635809,2.5114138212697,1.10644619144649,1.96203280429173,1.65582720842446
850000,0.707456978967495,1.39011513948693,0.0247988184480623,0.856238875701874,0.558675082233117,0.176864244741874,0.214059718925469,0.139668770558279,2.43849585723391,4.49855004252024,0.378441671947573,2.88747425782796,1.98951745663985,1.81111401969115,2.52943830304565,1.09278973633664,1.96766916768282,1.65455887169947
855000,0.743870967741936,1.4157812140391,0.0719607214447725,0.890310410878878,0.597431524604993,0.185967741935484,0.22257760271972,0.149357881151248,2.52709677419355,4.51906935631017,0.535124192076923,2.96123713338106,2.09295641500604,1.81057704687119,2.52574590206526,1.09540819167711,1.96644448523912,1.65470960850325
860000,0.777854671280277,1.45988122085295,0.0958281217076071,0.926498911600227,0.629210430960327,0.194463667820069,0.231624727900057,0.157302607740082,2.71695501730104,4.704665632995,0.729244401607077,3.15016650244169,2.28374353216039,1.83096163413104,2.54342708460652,1.11849618365556,1.98623987910038,1.6756833891617
865000,0.720884840598569,1.42024261733428,0.021527063862855,0.873306334307081,0.568463346890056,0.180221210149642,0.21832658357677,0.142115836722514,2.56668835393624,4.62055514086877,0.512821567003712,3.01431824232291,2.11905846554957,1.81219202194729,2.5238489510736,1.10053509282098,1.96729405377389,1.65708999012068
870000,0.742744063324538,1.43674008993293,0.0487480367161501,0.893996990684775,0.591491135964302,0.185686015831135,0.223499247671194,0.147872783991075,2.655672823219,4.74007366608555,0.571271980352449,3.10995745481331,2.20138819162468,1.82924423899531,2.54874905784977,1.10973942014086,1.98605667873417,1.67243179925646
875000,0.705176767676768,1.39775886563796,0.0125946697155738,0.856121536432679,0.554231998920856,0.176294191919192,0.21403038410817,0.138557999730214,2.48042929292929,4.6488573922756,0.312001193582987,2.95302724049852,2.00783134536007,1.84402170980519,2.55945622275698,1.12858719685339,1.99994704693909,1.68809637267128
880000,0.676774193548387,1.38047825083199,0,0.830142937141327,0.523405449955448,0.169193548387097,0.207535734285332,0.130851362488862,2.36387096774194,4.57172372522027,0.156018210263601,2.84506132034522,1.88268061513865,1.92054764955275,2.69639530963314,1.14469998947235,2.08963972684639,1.7514555722591
885000,0.749163879598662,1.44958278984619,0.048744969351138,0.901816641994354,0.59651111720297,0.187290969899666,0.225454160498589,0.149127779300743,2.65484949832776,4.81601061299404,0.493688383661478,3.12586364330476,2.18383535335076,1.90948484876881,2.723736591382,1.09523310615563,2.08694690180145,1.73202279573618
890000,0.78009414929388,1.47185044629511,0.0883378522926543,0.930858938903193,0.629329359684568,0.19502353732347,0.232714734725798,0.157332339921142,2.83053127101547,4.90506666311315,0.755995878917788,3.28266577746308,2.37839676456785,1.87485263823822,2.61135690096942,1.13834837550702,2.03537002087483,1.7143352556016
895000,0.805805114029026,1.50870920504239,0.102901023015666,0.958999509015453,0.652610719042598,0.201451278507256,0.239749877253863,0.16315267976065,2.90946786454734,4.96592217965081,0.853013549443871,3.35766169162455,2.46127403747013,1.8921179494202,2.6286009172521,1.1556349815883,2.05263069094111,1.73160520789929
900000,0.772667542706965,1.48756167185841,0.0577734135555172,0.928475105922048,0.616859979491881,0.193166885676741,0.232118776480512,0.15421499487297,2.72076215505913,4.9097796164676,0.531744693650667,3.19784745005541,2.24367686006286,1.86834975802945,2.62571515538163,1.11098436067728,2.03341371954909,1.70328579650982
905000,0.817073170731707,1.51990509658478,0.11424124487863,0.970251837686089,0.663894503777325,0.204268292682927,0.242562959421522,0.165973625944331,2.88211382113821,4.9918953673649,0.772332274911524,3.34193004878567,2.42229759349076,1.92511605509736,2.67632777207668,1.17390433811804,2.08883885307319,1.76139325712153
910000,0.790697674418605,1.49548269117312,0.0859126576640898,0.944302007666332,0.637093341170877,0.197674418604651,0.236075501916583,0.159273335292719,2.8,4.95934387197751,0.640656128022492,3.27061808611519,2.32938191388481,1.90585942818873,2.6680622072097,1.14365664916776,2.07197767260064,1.73974118377682
915000,0.791415157612341,1.5037843562583,0.0790459589663795,0.946672424981781,0.636157890242901,0.197853789403085,0.236668106245445,0.159039472560725,2.79745137491616,4.98448306058295,0.610419689249375,3.27410388012331,2.32079886970902,1.90769282968791,2.67567183226212,1.1397138271137,2.07506997283702,1.7403156865388
920000,0.804761904761905,1.51016585686866,0.0993579526551471,0.958501131842283,0.651022677681527,0.201190476190476,0.239625282960571,0.162755669420382,2.89387755102041,5.0079564063073,0.779798695733521,3.35463035546399,2.43312474657682,1.90667589314941,2.66776822863376,1.14558355766506,2.07255212200339,1.74079966429543
925000,0.776228419654715,1.48572216899147,0.0667346703179541,0.93085899737635,0.621597841933079,0.194057104913679,0.232714749344088,0.15539946048327,2.81474103585657,4.96913278758981,0.660349284123337,3.28427983238671,2.34520223932644,1.88093802443697,2.6541281967873,1.10774785208663,2.04945091570766,1.71242513316627
930000,0.782838283828383,1.4873968485031,0.0782797191536641,0.936393262989541,0.629283304667225,0.195709570957096,0.234098315747385,0.157320826166806,2.76369636963696,4.95069459294481,0.576698146329118,3.24034158189206,2.28705115738187,1.90003739343618,2.66671020059313,1.13336458627923,2.06712985789407,1.73294492897829
935000,0.791005291005291,1.49738993599892,0.0846206460116642,0.944958255145095,0.637052326865487,0.197751322751323,0.236239563786274,0.159263081716372,2.76719576719577,4.95767104419576,0.576720490195775,3.24459878573413,2.28979274865741,1.8782051901811,2.65070437200242,1.10570600835978,2.04656748355745,1.70984289680475
940000,0.809327846364883,1.51667391688438,0.10198177584539,0.963490348340137,0.65516534438963,0.202331961591221,0.240872587085034,0.163791336097408,2.89300411522634,5.03666224397289,0.749345986479781,3.36020357286162,2.42580465759105,1.92064524252882,2.6728298801891,1.16846060486855,2.08458008365107,1.75671040140658
945000,0.796472184531886,1.5047501011499,0.0881942679138764,0.950837777655858,0.642106591407915,0.199118046132972,0.237709444413964,0.160526647851979,2.81886024423338,4.98579620617214,0.65192428229462,3.29113298799414,2.34658750047262,1.93716608725862,2.65335422733283,1.22097794718441,2.09325567361591,1.78107650090133
950000,0.652694610778443,1.36150131983549,0,0.807175451542607,0.498213770014279,0.163173652694611,0.201793862885652,0.12455344250357,2,4.56993680144059,-0.569936801440591,2.56010474043828,1.43989525956172,2.21572372565532,2.91796186561737,1.51348558569327,2.36877297997504,2.06267447133559
955000,0.401353637901861,1.04400244556906,0,0.541415698342272,0.26129157746145,0.100338409475465,0.135353924585568,0.0653228943653625,0.719458544839256,3.29311493642703,-1.85419784674852,1.28037395115569,0.158543138522822,11.8082033949253,22.8959711855422,0.777815580368042,14.2247263603625,9.39168042948812
960000,0.466192170818505,1.13635162857111,0,0.612250038438586,0.320134303198425,0.116548042704626,0.153062509609646,0.0800335757996062,1.03202846975089,3.69702705178186,-1.63297011228009,1.6128514449385,0.451205494563279,35.662743987562,73.7271640818785,0.767025887966156,43.9586920143422,27.3667959607817
965000,0.716715542521994,1.42637955374505,0.00705153129894265,0.871383227961444,0.562047857082544,0.179178885630499,0.217845806990361,0.140511964270636,2.26510263929619,4.70019593255076,-0.169990653958379,2.7958189184657,1.73438636012667,51.128182383926,141.770508971847,0.757139563560486,70.8832194641338,31.3731453037182
970000,0.745122718691001,1.45034554334414,0.0398998940378653,0.898822469958067,0.591422967423935,0.18628067967275,0.224705617489517,0.147855741855984,2.48332284455632,4.86117087248884,0.105474816623813,3.00156280739909,1.96508288171356,75.5516553734593,217.543549127822,0.734319567680359,106.498071157321,44.6052395895978
975000,0.7702616464582,1.4784035826123,0.0621197103041046,0.924597603327147,0.615925689589254,0.19256541161455,0.231149400831787,0.153981422397313,2.50159540523293,4.89594619744101,0.107244613024848,3.02343206216401,1.97975874830185,73.4037423699847,227.639389049226,0.731873512268066,107.018622238308,39.7888625016617
980000,0.790819672131148,1.49152772957375,0.0901116146885458,0.943535452696997,0.638103891565298,0.197704918032787,0.235883863174249,0.159525972891324,2.72,4.95099144656488,0.489008553435117,3.206233312974,2.233766687026,57.9112400098707,192.208250432714,0.739217042922974,87.1805948525108,28.6418851672306
985000,0.761034047919294,1.47078226122089,0.0512858346177009,0.915720084776304,0.606348011062284,0.190258511979823,0.228930021194076,0.151587002765571,2.56242118537201,4.85082568275148,0.27401668799253,3.06116738267306,2.06367498807095,54.6988823740058,167.536308737253,0.779400527477264,79.2912293023361,30.1065354456756
990000,0.76056338028169,1.469457505204,0.0516692553593847,0.915063272891991,0.606063487671389,0.190140845070423,0.228765818222998,0.151515871917847,2.54993597951344,4.88626371467762,0.213608244349273,3.05912680434204,2.04074515468485,52.6077485067744,150.77645133492,0.76980322599411,74.0031212590925,31.2123757544562
995000,0.782776349614396,1.49218868109565,0.0733640181331466,0.937389182725813,0.628163516502979,0.195694087403599,0.234347295681453,0.157040879125745,2.61503856041131,4.91789685672858,0.312180264094039,3.11693489015837,2.11314223066425,40.8732812192416,120.920738498834,0.759233117103577,58.3192200676981,23.427342370785
1000000,0.752645502645503,1.47020640897864,0.0350845963123693,0.909034276472582,0.596256728818424,0.188161375661376,0.227258569118145,0.149064182204606,2.62301587301587,4.89450910181702,0.35152264421473,3.11807634477993,2.12795540125182,32.8298953724286,96.2071876285858,0.758052825927734,46.6426559854202,19.017134759437


==> datasets/rnd.csv <==
time_step,in_elevator_mean,in_elevator_plus_std,in_elevator_minus_std,in_elevator_plus95,in_elevator_minus95,exit_rate_mean,exit_rate_plus95,exit_rate_minus95,score_mean,score_plus_std,score_minus_std,score_plus95,score_minus95,initial_value_mean,initial_value_plus_std,initial_value_minus_std,initial_value_plus95,initial_value_minus95
0,0,0,0,0,0,0,0,0,-0.998194945848375,-0.785725025222344,-1.21066486647441,-0.949239997097944,-1.04714989459881,0.297719181387304,0.454220557810085,0.141217804964522,0.333778482579562,0.261659880195045
5000,0,0,0,0,0,0,0,0,-1.00786197859795,-0.796913834651729,-1.21881012254417,-0.959257660652809,-1.05646629654309,0.673207982687951,1.11527680869681,0.231139156679091,0.775064549761831,0.571351415614071
10000,0,0,0,0,0,0,0,0,-1.00580895008606,-0.790791143211814,-1.2208267569603,-0.956266945811081,-1.05535095436104,2.43298943051604,4.94609072183347,0.308159172534943,3.01203019336186,1.85394866767021
15000,0,0,0,0,0,0,0,0,-1.00576923076923,-0.791487411249243,-1.22005105028922,-0.956396804489588,-1.05514165704887,6.77332138920951,16.2757830949133,0.743081152439117,8.96277260392735,4.58387017449167
20000,0,0,0,0,0,0,0,0,-1.00532821824382,-0.795331418649937,-1.2153250178377,-0.956943098450944,-1.05371333803669,17.0999966272918,45.2459955021461,1.13179910182953,23.5850836852072,10.6149095693763
25000,0,0,0,0,0,0,0,0,-1.01572522242913,-0.807848020446381,-1.22360242441189,-0.967828476671127,-1.06362196818714,35.1130406012477,94.6732221260492,2.28000450134277,48.8362331619731,21.3898480405223
30000,0,0,0,0,0,0,0,0,-1.01014282757193,-0.807416583817898,-1.21286907132596,-0.963432908143787,-1.05685274700008,54.9728775949267,147.942898020203,3.17887926101685,76.3939925077374,33.551762682116
35000,0,0,0,0,0,0,0,0,-1.01307058113815,-0.823780500682953,-1.20236066159334,-0.969456472560587,-1.05668468971571,82.2321684750278,229.345984393314,3.47437238693237,116.128492705488,48.3358442445672
40000,0,0,0,0,0,0,0,0,-1.00968473109417,-0.812557371955317,-1.20681209023302,-0.964264844196691,-1.05510461799165,144.06790671775,422.931473469739,3.80658054351807,208.320538706702,79.815274728798
45000,0,0,0,0,0,0,0,0,-1.01300284437221,-0.80881591540012,-1.21718977334429,-0.965956370151837,-1.06004931859258,198.522086103144,609.903109759136,3.9467396736145,293.307912118612,103.736260087676
50000,0,0,0,0,0,0,0,0,-1.01838161838162,-0.811433518103285,-1.22532971865995,-0.970698945873085,-1.06606429089015,270.47642715013,809.705272558784,3.89386415481567,394.719521955998,146.233332344262
55000,0,0,0,0,0,0,0,0,-1.01555023923445,-0.826736932305826,-1.20436354616307,-0.972045983493894,-1.05905449497501,315.266361771351,933.84358852693,3.58387470245361,457.792025379536,172.740698163165
60000,0,0,0,0,0,0,0,0,-1.01344139157936,-0.809154600049719,-1.21772818310901,-0.96637190814257,-1.06051087501616,370.498535135043,1085.02002575768,3.28504085540772,535.130605648593,205.866464621493
65000,0.000193986420950533,0.0141218872301369,0,0.0034030979427406,0,4.84966052376334E-05,0.00085077448568515,0,-1.0164888457808,-0.822677709065417,-1.21029998249617,-0.971833045857642,-1.06114464570395,446.88463345721,1290.2697445934,2.87882566452026,641.208021779175,252.561245135245
70000,0,0,0,0,0,0,0,0,-1.01449275362319,-0.813833046302228,-1.21515246094415,-0.968258982465227,-1.06072652478115,511.187568254981,1472.92021054209,2.54045557975769,732.77927439418,289.595862115781
75000,0,0,0,0,0,0,0,0,-1.02009302325581,-0.809722714467784,-1.23046333204384,-0.971621843641372,-1.06856420287026,564.461773674588,1639.36634974565,2.23503470420837,812.129294225806,316.794253123369
80000,0,0,0,0,0,0,0,0,-1.02136752136752,-0.810819288284632,-1.23191575445041,-0.97285534642202,-1.06987969631302,610.014355387709,1775.37247771745,1.96218848228455,878.5231729486,341.505537826818
85000,0,0,0,0,0,0,0,0,-1.02201834862385,-0.804693061441871,-1.23934363580584,-0.971944680479115,-1.07209201676859,685.671246899902,1947.84900841845,1.77667248249054,976.48816558192,394.854328217884
90000,0,0,0,0,0,0,0,0,-1.02494955054119,-0.814835181891394,-1.23506391919098,-0.976537341798073,-1.0733617592843,676.55452918838,1976.38448136911,1.63055670261383,976.046845586824,377.062212789935
95000,0,0,0,0,0,0,0,0,-1.02123447903545,-0.813615763061218,-1.22885319500968,-0.973397290739802,-1.0690716673311,720.529508167899,2075.19559693673,1.57927346229553,1032.65655539522,408.402460940581
100000,0,0,0,0,0,0,0,0,-1.02835873803616,-0.808988880180973,-1.24772859589134,-0.977813982726571,-1.07890349334574,755.933005193707,2169.56228092726,1.58448195457459,1081.64569215542,430.220318231997
105000,0.000178316690442225,0.013531843956383,0,0.00325508746823264,0,4.45791726105564E-05,0.00081377186705816,0,-1.02567760342368,-0.805303541551855,-1.24605166529551,-0.974901470627696,-1.07645373621967,775.573153697964,2231.13265901267,1.69321155548096,1110.94693637709,440.19937101884
110000,0.000526962936940102,0.023478602917375,0,0.00581522376779059,0,0.000131740734235025,0.00145380594194765,0,-1.02459160372387,-0.815623160727275,-1.23356004672047,-0.976443426385575,-1.07273978106217,800.1613878981,2311.58955171707,2.02528214454651,1148.40780358698,451.914972209217
115000,0.000179179358537896,0.0135649687838165,0,0.00326338362315934,0,4.47948396344741E-05,0.000815845905789834,0,-1.02813115929045,-0.802298011256007,-1.25396430732489,-0.976097204763616,-1.08016511381728,851.506474019464,2435.33866776078,2.81420469284058,1216.43541852809,486.577529510834
120000,0,0,0,0,0,0,0,0,-1.02446923353724,-0.806229434865048,-1.24270903220944,-0.974184853857418,-1.07475361321707,889.069378545877,2580.81559739401,3.46709632873535,1278.8626688075,499.276088284252
125000,0.000180929980097702,0.0136319515062757,0,0.003280164297665,0,4.52324950244256E-05,0.000820041074416251,0,-1.02243531753212,-0.797650858651166,-1.24721977641306,-0.970642990260627,-1.0742276448036,932.544443484735,2680.40059074388,3.16384029388428,1335.26595747637,529.822929493096
130000,0.000351370344342937,0.0190945985331168,0,0.00466997588010767,0,8.78425860857344E-05,0.00116749397002692,0,-1.02319044272663,-0.782044704247181,-1.26433618120609,-0.96762833194002,-1.07875255351325,934.867076335788,2717.21708281369,2.91365218162537,1345.53628054769,524.197872123888
135000,0.000717102904266762,0.0274886765913007,0,0.00688551024378822,0,0.000179275726066691,0.00172137756094706,0,-1.02079598422374,-0.793712888721509,-1.24787907972596,-0.968474030746059,-1.07311793770141,975.452404138263,2812.98851447427,2.6226077079773,1398.83697473308,552.067833543448
140000,0.000704349357281212,0.0272369182253364,0,0.00681768787280286,0,0.000176087339320303,0.00170442196820072,0,-1.02148265539708,-0.793400032222303,-1.24956527857185,-0.968930401904038,-1.07403490889012,1035.81942475214,2940.86340119322,2.54017162322998,1474.75840472258,596.880444781688
145000,0,0,0,0,0,0,0,0,-1.02767559992994,-0.803197986612468,-1.2521532132474,-0.97595397258995,-1.07939722726992,1055.33991009998,2960.90529044979,2.47232580184937,1494.39902614218,616.28079405778
150000,0.000530503978779841,0.0235591019086306,0,0.00583649660177526,0,0.00013262599469496,0.00145912415044381,0,-1.03448275862069,-0.797223073612166,-1.27174244362921,-0.979816028921197,-1.08914948832018,1044.27581463442,2858.5164409668,2.47692489624023,1462.29289969456,626.258729574279
155000,0.000344115622849277,0.0188928731251571,0,0.0046179133925954,0,8.60289057123193E-05,0.00115447834814885,0,-1.03011011699931,-0.798496349907693,-1.26172388409093,-0.976744256719156,-1.08347597727947,1027.79448957281,2736.11674511044,2.57219862937927,1421.40704528259,634.181933863025
160000,0.00016923337282112,0.0131782061539871,0,0.00316661575015383,0,4.23083432052801E-05,0.000791653937538456,0,-1.0336774411914,-0.808224392005797,-1.25913049037701,-0.981731064800854,-1.08562381758195,1001.79113033827,2590.93984922786,2.57782387733459,1367.94504925927,635.637211417274
165000,0.00034346556757685,0.0188746979374846,0,0.0046132253918295,0,8.58663918942126E-05,0.00115330634795738,0,-1.03280096170359,-0.78735637237668,-1.2782455510305,-0.976248357663611,-1.08935356574357,977.990840041431,2476.86593098006,2.55630922317505,1323.34491672201,632.636763360849
170000,0.000174307129161583,0.0133768496555684,0,0.00321628968768688,0,4.35767822903957E-05,0.000804072421921719,0,-1.03242112602405,-0.79257514795942,-1.27226710408869,-0.977158491531816,-1.08768376051629,950.130878508205,2379.26653735815,2.50771522521973,1279.41637327504,620.845383741367
175000,0.000351679268507122,0.0191031437040516,0,0.00467218250836741,0,8.79198171267804E-05,0.00116804562709185,0,-1.03059609636012,-0.770493746570566,-1.29069844614967,-0.970666214679473,-1.09052597804077,917.683328832036,2299.14501738763,2.57080936431885,1235.98431922474,599.382338439336
180000,0,0,0,0,0,0,0,0,-1.03110173958882,-0.797879114214637,-1.26432436496301,-0.977365184131969,-1.08483829504568,868.592729541167,2225.70212499802,2.61805129051209,1181.28273623748,555.902722844849
185000,0.000700402731570653,0.0271585724367112,0,0.0067965990219866,0,0.000175100682892663,0.00169914975549665,0,-1.03186832428646,-0.780706413160044,-1.28303023541289,-0.973998398741117,-1.08973824983181,837.771236872051,2198.79974005443,2.89510726928711,1151.36424064807,524.178233096029
190000,0.000700525394045534,0.0271610106070202,0,0.00679725519794433,0,0.000175131348511384,0.00169931379948608,0,-1.03222416812609,-0.796186211094364,-1.26826212515783,-0.977838935357154,-1.08660940089504,817.490563614523,2159.96399945663,2.99997806549072,1126.80831577833,508.172811450715
195000,0,0,0,0,0,0,0,0,-1.03288543140028,-0.787005748014378,-1.27876511478619,-0.976232577841234,-1.08953828495933,786.719325955636,2058.47739306188,3.24897742271423,1079.74363177122,493.695020140054
200000,0.000703111267358059,0.0272123630124003,0,0.00681107731152591,0,0.000175777816839515,0.00170276932788148,0,-1.03199156266479,-0.778264930505466,-1.28571819482412,-0.973530702711622,-1.09045242261796,747.234359581204,1931.13026413555,3.59499597549438,1020.0144461108,474.454273051611
205000,0,0,0,0,0,0,0,0,-1.02960352422907,-0.781584723870613,-1.27762232458754,-0.972457799201659,-1.08674924925649,697.828772168475,1765.34597773642,3.97529602050781,943.794177223463,451.863367113486
210000,0.000352360817477097,0.0191219832821193,0,0.00467704782782719,0,8.80902043692741E-05,0.0011692619569568,0,-1.02906976744186,-0.77091518875443,-1.28722434612929,-0.969588669448811,-1.08855086543491,653.793641273281,1594.04172416509,4.47779130935669,870.435114922991,437.152167623572
215000,0.000873667656823344,0.0304212041694743,0,0.00768168138138403,0,0.000218416914205836,0.00192042034534601,0,-1.03354883802202,-0.771956831202013,-1.29514084484202,-0.973275726187348,-1.09382194985668,593.078814635676,1396.42694670717,4.75383949279785,778.177328902719,407.980300368633
220000,0.000528262017960909,0.0235081650788823,0,0.00582303491250808,0,0.000132065504490227,0.00145575872812702,0,-1.04032400070435,-0.77299872228829,-1.30764927912041,-0.978729892390131,-1.10191810901857,548.323573343727,1270.6812813934,5.01023387908936,714.761177654286,381.885969033169
225000,0.000357398141529664,0.0192606852471872,0,0.00471288266727098,0,8.9349535382416E-05,0.00117822066681775,0,-1.0355611150822,-0.784763161340175,-1.28635906882423,-0.977775048536979,-1.09334718162742,493.648713318683,1153.46645797153,5.00414323806763,645.676556972652,341.620869664714
230000,0.000727404982724132,0.0276904921954072,0,0.0069399387322595,0,0.000181851245681033,0.00173498468306488,0,-1.03127841425714,-0.786054812405655,-1.27650201610862,-0.974776727685863,-1.08778010082841,436.536941789414,1021.50333248407,4.93415546417236,571.318371522172,301.755512056657
235000,0.000544761213001634,0.0238806420381005,0,0.00592155453260594,0,0.000136190303250409,0.00148038863315148,0,-1.0330488469221,-0.777352710933795,-1.2887449829104,-0.974134195868865,-1.09196349797533,411.065858045377,948.174592941495,4.82772350311279,534.820460639356,287.311255451398
240000,0,0,0,0,0,0,0,0,-1.0332541567696,-0.779644347071153,-1.28686396646804,-0.974820213744567,-1.09168809979463,372.287331221811,864.51772946385,4.6225528717041,485.701568156351,258.87309428727
245000,0.000366099212886692,0.0194980668665459,0,0.00477427375928907,0,9.15248032216731E-05,0.00119356843982227,0,-1.03349807797913,-0.7585626301013,-1.30843352585697,-0.970150519318223,-1.09684563664004,344.307415787737,789.948099839515,4.19319152832031,446.986970543448,241.627861032026
250000,0.000368595650571323,0.0195656711224394,0,0.00479177161408854,0,9.21489126428308E-05,0.00119794290352214,0,-1.02856616291928,-0.769332181550486,-1.28780014428807,-0.968836361002437,-1.08829596483612,321.116606817929,733.62142424603,3.82382345199585,416.161364857081,226.071848778777
255000,0.000738416097470925,0.0279047017879103,0,0.00699776857332492,0,0.000184604024367731,0.00174944214333123,0,-1.03562857670297,-0.753163534390533,-1.31809361901541,-0.970546132894219,-1.10071102051173,283.265077106623,655.619758298441,3.53510856628418,369.058888677782,197.471265535464
260000,0.00110111947146265,0.0342690090525095,0,0.00874329456060416,0,0.000275279867865663,0.00218582364015104,0,-1.02899614608185,-0.754191914295903,-1.3038003778678,-0.965678820768958,-1.09231347139474,260.165152173279,600.28093713506,3.18731546401978,338.530836939187,181.799467407372
265000,0.000378787878787879,0.0198394180091203,0,0.00486268916643589,0,9.46969696969697E-05,0.00121567229160897,0,-1.02613636363636,-0.771461124325346,-1.28081160294738,-0.967456936206167,-1.08481579106656,239.774861445526,551.316615879358,3.0051257610321,311.556836875225,167.992886015827
270000,0.000379867046533713,0.0198681938947005,0,0.00487014990291457,0,9.49667616334283E-05,0.00121753747572864,0,-1.0326685660019,-0.758952647578402,-1.3063844844254,-0.969601997712524,-1.09573513429127,216.258241499251,504.334646105245,2.67445850372314,282.633592806119,149.882890192384
275000,0.000567859170925611,0.0243931430978915,0,0.00605741529337564,0,0.000141964792731403,0.00151435382334391,0,-1.01911792542116,-0.748413692332207,-1.28982215851012,-0.956745276067562,-1.08149057477476,198.085090855408,461.400220037391,2.50415277481079,258.755225321199,137.414956389616
280000,0.000781402617698769,0.0287267883850076,0,0.00722026664145668,0,0.000195350654424692,0.00180506666036417,0,-1.01523735104513,-0.718448661726348,-1.3120260403639,-0.946854612290864,-1.08362008979939,182.780499586395,427.308271123971,2.22651863098145,239.121860699572,126.439138473217
285000,0.000978282136568186,0.032243540139465,0,0.00818207408364023,0,0.000244570534142047,0.00204551852091006,0,-1.02406574055958,-0.750637152906024,-1.29749432821313,-0.961065375820689,-1.08706610529847,170.127403690399,400.8372608758,2.03083372116089,223.284995134178,116.96981224662
290000,0.00116279069767442,0.0352459792823771,0,0.00901585877196539,0,0.000290697674418605,0.00225396469299135,0,-1.0187984496124,-0.738552472317806,-1.299044426907,-0.954227298008693,-1.08336960121611,146.746385960962,355.515221532532,1.81052839756012,194.848571983248,98.6441999386773
295000,0.00114285714285714,0.0349329222526268,0,0.0089283869762027,0,0.000285714285714286,0.00223209674405067,0,-1.02209523809524,-0.736732182971824,-1.30745829321865,-0.956345066505435,-1.08784540968504,134.16332656597,329.277609138006,1.6049679517746,179.119382819238,89.2072703127013
300000,0.000581057524694945,0.0246815221646006,0,0.00613401771704522,0,0.000145264381173736,0.00153350442926131,0,-1.02614758861127,-0.752881126374373,-1.29941405084817,-0.963184579002183,-1.08911059822036,119.568321541971,297.78358869243,1.4239547252655,160.630695190857,78.5059478930845
305000,0.00100462125778581,0.0326876401232201,0,0.00830466900217355,0,0.000251155314446454,0.00207616725054339,0,-1.01245730359654,-0.728498564074395,-1.29641604311869,-0.947030698740737,-1.07788390845235,106.832529398412,269.258259358661,1.32142126560211,144.256854039409,69.4082047574143
310000,0.00101050929668553,0.0327861639449148,0,0.00833190114468013,0,0.000252627324171382,0.00208297528617003,0,-1.01354082457559,-0.716635158613857,-1.31044649053732,-0.945131133368272,-1.0819505157829,93.0416170444186,238.230077374376,1.2418212890625,126.494322319898,59.5889117689391
315000,0.00103029054193283,0.0331151961523879,0,0.00842293654657311,0,0.000257572635483206,0.00210573413664328,0,-1.00350298784257,-0.693947669861953,-1.31305830582319,-0.932178704939309,-1.07482727074583,84.5998842852302,219.98029059067,1.17299008369446,115.792727173145,53.4070413973157
320000,0.00142682429677945,0.0391770421234053,0,0.0101248083388259,0,0.000356706074194863,0.00253120208470648,0,-1.01202609050143,-0.708364957455366,-1.31568722354749,-0.942059879933988,-1.08199230106887,76.800356042249,203.5135526748,1.10877966880798,105.996197170595,47.6045149139029
325000,0.00145772594752187,0.0396140382644182,0,0.0102492777515389,0,0.000364431486880466,0.00256231943788471,0,-0.997084548104956,-0.685548658966144,-1.30862043724377,-0.925303924091101,-1.06886517211881,68.3262456011047,183.773963367784,1.03832721710205,94.9264207692866,41.7260704329229
330000,0.00256794350524288,0.0531831329781704,0,0.0142301307896343,0,0.000641985876310721,0.00355753269740858,0,-0.994864112989514,-0.695794229682996,-1.29393399629603,-0.925955766966089,-1.06377245901294,58.4988008924299,161.482326169239,1.01727271080017,82.227115880313,34.7704859045468
335000,0.00221385875581138,0.0492186109147005,0,0.0130441693531188,0,0.000553464688952845,0.00326104233827969,0,-0.978968341819792,-0.631574529714134,-1.32636215392545,-0.898925735234632,-1.05901094840495,52.7961852873536,144.804540173048,1.01100015640259,73.9957239550818,31.5966466196253
340000,0.00267320115838717,0.0543128099365689,0,0.0145714237104528,0,0.000668300289596792,0.00364285592761319,0,-0.979950991312096,-0.631733097318359,-1.32816888530583,-0.89971850897192,-1.06018347365227,44.0358529977316,121.764594772228,0.991503953933716,61.9452425188185,26.1264634766448
345000,0.00482980680772769,0.0741665609454779,0,0.020805608160378,0,0.00120745170193192,0.0052014020400945,0,-0.959061637534499,-0.594823816067708,-1.32329945900129,-0.875138022227744,-1.04298525284125,38.1120995605003,104.571556301216,0.992524266242981,53.4249461466756,22.799252974325
350000,0.00481927710843374,0.0740811542865158,0,0.0207778261473808,0,0.00120481927710843,0.0051944565368452,0,-0.946506024096386,-0.544017878927433,-1.34899416926534,-0.853769195931033,-1.03924285226174,31.9611788000543,87.0998587574639,1.01454269886017,44.6656182968456,19.2567393032631
355000,0.00890279114533205,0.102847748693707,0,0.0305485401934386,0,0.00222569778633301,0.00763713504835964,0,-0.921559191530318,-0.474499457398735,-1.3686189256619,-0.818552675086446,-1.02456570797419,29.0356023697984,78.0848581779404,1.00627732276917,40.3369846890434,17.7342200505534
360000,0.0147832623402656,0.135482756125373,0,0.0425934931486685,0,0.0036958155850664,0.0106483732871671,0,-0.909546479579053,-0.445731451002095,-1.37336150815601,-0.802679395114754,-1.01641356404335,23.796522298214,64.8252628474019,1.06107091903687,33.2499069700873,14.3431376263408
365000,0.0124808965868569,0.123513612333959,0,0.0380638162444016,0,0.00312022414671421,0.00951595406110039,0,-0.898624554253693,-0.425216374012555,-1.37203273449483,-0.789547122806201,-1.00770198570119,20.2980144513668,54.7202735793976,1.0728600025177,28.2292073775074,12.3668215252261
370000,0.0192159877017679,0.156516983827996,0,0.0508513514696745,0,0.00480399692544197,0.0127128378674186,0,-0.878554957724827,-0.376270313163229,-1.38083960228643,-0.762824133520673,-0.994285781928982,18.6893737166318,48.6857339157244,0.998161375522614,25.6008003878486,11.777947045415
375000,0.0215584415584416,0.166813924952809,0,0.0550265895406987,0,0.00538961038961039,0.0137566473851747,0,-0.846233766233766,-0.299871795686233,-1.3925957367813,-0.720347136312079,-0.972120396155453,15.7662544619263,40.7676121859578,1.01226043701172,21.5267883881635,10.0057205356891
380000,0.0278997675019375,0.19416814828125,0,0.0662094728752226,0,0.00697494187548437,0.0165523682188057,0,-0.827434771376905,-0.256220364589136,-1.39864917816467,-0.695821920355877,-0.959047622397934,13.632697895866,34.5404713918032,0.947034001350403,18.4500338131735,8.81536197855855
385000,0.0370875374965912,0.226089636640382,0,0.0806352926331585,0,0.0092718843741478,0.0201588231582896,0,-0.77611126261249,-0.123534986930989,-1.42868753829399,-0.62575191745151,-0.92647060777347,11.5197009768348,28.6073525247463,0.916704654693604,15.4568470129818,7.58255494068783
390000,0.0367708045341443,0.224995424246798,0,0.0801394215339172,0,0.00919270113353608,0.0200348553834793,0,-0.768316284213437,-0.122137710215387,-1.41449485821149,-0.619431026100218,-0.917201542326655,9.81943619129307,23.9752258907194,0.886630177497864,13.0810553287947,6.55781705379148
395000,0.0486150367439231,0.263707322649413,0,0.0981742016463758,0,0.0121537591859808,0.0245435504115939,0,-0.712266817410967,0.0193232959038728,-1.44385693072581,-0.543701985277911,-0.880831649544022,8.34370311649928,19.9844939006022,0.870375871658325,11.0258442618019,5.66156197119666
400000,0.0718527315914489,0.330134987039476,0,0.131363247439286,0.012342215743612,0.0179631828978622,0.0328408118598215,0.00308555393590301,-0.662410926365796,0.122273404459688,-1.44709525719128,-0.481612716964469,-0.843209135767122,7.28817719337918,17.0186415660223,0.838846206665039,9.53016223896631,5.04619214779204
405000,0.0827886710239651,0.358394091718925,0,0.146290597347036,0.0192867447008941,0.0206971677559913,0.036572649336759,0.00482168617522354,-0.603174603174603,0.248358264722007,-1.45470747107121,-0.406973899638032,-0.799375306711174,6.55646883332021,14.9320408408148,0.824029207229614,8.48627469560099,4.62666297103943
410000,0.0899902184545158,0.376204628905303,0,0.155936549840949,0.0240438870680831,0.022497554613629,0.0389841374602371,0.00601097176702077,-0.538963156178676,0.379445714724778,-1.45737202708213,-0.327353630112368,-0.750572682244984,5.65918872256912,12.6669248626177,0.832199096679688,7.27383310414467,4.04454434099356
415000,0.115998696643858,0.437290328818946,0,0.19002713013096,0.0419702631567558,0.0289996741609645,0.04750678253274,0.010492565789189,-0.491039426523298,0.464457192446258,-1.44653604549285,-0.270884555306508,-0.711194297740087,5.12758688442713,11.2229385005215,0.767264842987061,6.53200980275151,3.72316396610274
420000,0.122771611167171,0.452025203355682,0,0.198634550655225,0.0469086716791178,0.0306929027917928,0.0496586376638062,0.0117271679197795,-0.408341742347797,0.615971231093668,-1.43265471578926,-0.172330974463669,-0.644352510231925,4.52866786792549,9.64373575688119,0.69167685508728,5.70722474609908,3.3501109897519
425000,0.128756830601093,0.463744643209711,0,0.205940985186149,0.051572676016037,0.0321892076502732,0.0514852462965372,0.0128931690040093,-0.37431693989071,0.672869838212225,-1.42150371799365,-0.13303584512158,-0.615598034659841,4.11915250377007,8.47765116774612,0.656208276748657,5.12338914157315,3.11491586596699
430000,0.105354659248957,0.41241790906967,0,0.176104747608864,0.0346045708890502,0.0263386648122392,0.0440261869022159,0.00865114272226255,-0.33518776077886,0.739562604348934,-1.40993812590665,-0.0875557717927779,-0.582819749764941,3.56453731624987,7.19127024370288,0.645899653434753,4.40016865677956,2.72890597572019
435000,0.119108512970406,0.443083857207969,0,0.193755297450873,0.0444617284899379,0.0297771282426014,0.0484388243627183,0.0111154321224845,-0.242236024844721,0.886274986899798,-1.37074703658924,0.0177828925694287,-0.50225494225887,3.23414959650994,6.35354316914473,0.621641337871552,3.95288546288958,2.51541373013031
440000,0.143795902589872,0.494746398631018,0,0.224658000608315,0.0629338045714296,0.0359489756474681,0.0561645001520788,0.0157334511428574,-0.115577889447236,1.11128725016145,-1.34244302905592,0.16710268884953,-0.398258467744003,2.98417233174309,5.62900755254058,0.61213344335556,3.59356575696761,2.37477890651857
445000,0.201577909270217,0.603817931719735,0,0.294257567766668,0.108898250773766,0.0503944773175542,0.0735643919416671,0.0272245626934414,-0.0102564102564103,1.29931212357601,-1.31982494408883,0.291479761480502,-0.311992581993323,2.83719221339423,5.16033066811298,0.592717051506043,3.37246385869733,2.30192056809114
450000,0.243459915611814,0.673703070228535,0,0.342591743413256,0.144328087810373,0.0608649789029536,0.0856479358533139,0.0360820219525932,0.159071729957806,1.53040427829474,-1.21226081837913,0.475038876864194,-0.156895416948582,2.53798014287707,4.38843183740867,0.687528448345476,2.9643405782932,2.11161970746095
455000,0.266018559434379,0.707990282598047,0,0.36785275315397,0.164184365714788,0.0665046398585948,0.0919631882884926,0.041046091428697,0.274856385329209,1.68296717898757,-1.13325440832915,0.599297565216529,-0.0495847945581105,2.39209591710246,3.9001196656977,0.884072168507223,2.73955792541588,2.04463390878904
460000,0.287899860917942,0.74181203805144,0,0.392485240830984,0.1833144810049,0.0719749652294854,0.0981213102077459,0.0458286202512249,0.38618451553083,1.84897410574304,-1.07660507468138,0.723224173711653,0.0491448573500071,2.31250576647996,3.55635884364208,1.06865268931784,2.5991005158267,2.02591101713322
465000,0.301707779886148,0.761848413756893,0,0.407728251314581,0.195687308457715,0.075426944971537,0.101932062828645,0.0489218271144288,0.490986717267552,1.97924622055833,-0.997272786023222,0.833894868672098,0.148078565863006,2.16181462607302,3.13099972161254,1.1926295305335,2.38512344334947,1.93850580879658
470000,0.267321867321867,0.711101614715889,0,0.369572645813909,0.165071088829826,0.0668304668304668,0.0923931614534771,0.0412677722074565,0.571007371007371,2.09828949162344,-0.956274749608694,0.922906678551283,0.219108063463459,2.0653856354205,2.83356325127399,1.297208019567,2.24238055171045,1.88839071913055
475000,0.309164149043303,0.771429522840972,0,0.415674179341641,0.202654118744965,0.0772910372608258,0.10391854483541,0.0506635296862413,0.72809667673716,2.30583414511153,-0.849640791637213,1.09162134262081,0.364572010853511,1.98699323342286,2.61744142447069,1.35654504237503,2.13225407218823,1.84173239465749
480000,0.325120514193894,0.793665872029798,0,0.433077508353467,0.217163520034321,0.0812801285484735,0.108269377088367,0.0542908800085802,0.887520085698982,2.49444161278439,-0.719401441386424,1.25776901680718,0.517271154590785,1.94986207886181,2.47408871589794,1.42563544182569,2.07064853218235,1.82907562554128
485000,0.325167037861915,0.797288103663492,0,0.43394790675957,0.216386168964261,0.0812917594654788,0.108486976689893,0.0540965422410652,0.991648106904232,2.61234892880095,-0.629052714992487,1.36507190939807,0.618224304410393,1.92130913520709,2.34477788999013,1.49784038042405,2.01888008137552,1.82373818903866
490000,0.348973607038123,0.829437428212967,0,0.45967672055531,0.238270493520937,0.0872434017595308,0.114919180138827,0.0595676233802342,1.19472140762463,2.843335937037,-0.453893121787736,1.57457677519289,0.814866040056375,1.90135692445414,2.25719809918382,1.54551574972446,1.98334587809453,1.81936797081375
495000,0.425857843137255,0.922954748729846,0,0.540393366403705,0.311322319870805,0.106464460784314,0.135098341600926,0.0778305799677013,1.35294117647059,3.00188336797443,-0.296001015033253,1.73287204028249,0.973010312658682,1.89304311997166,2.21765171199544,1.56843452794788,1.96783581034238,1.81825042960094
500000,0.509324758842444,1.01196565516337,0.00668386252152065,0.625137666602561,0.393511851082327,0.127331189710611,0.15628441665064,0.0983779627705817,1.55755627009646,3.17463029044175,-0.0595177502488198,1.9301444254382,1.18496811475473,1.85516556298234,2.14589925922944,1.56443186673525,1.92215317778384,1.78817794818085
505000,0.553805774278215,1.05369934568865,0.0539122028677766,0.668985674082207,0.438625874474224,0.138451443569554,0.167246418520552,0.109656468618556,1.70144356955381,3.2837565171243,0.119130621983309,2.06602246630879,1.33686467279882,1.85084489699737,2.12901666220653,1.5726731317882,1.91493813179271,1.78675166220202
510000,0.565075212557227,1.06361694488078,0.0665334802336777,0.679943636680226,0.450206788434228,0.141268803139307,0.169985909170056,0.112551697108557,1.73577501635056,3.29676315541236,0.17478687728875,2.09544048863313,1.37610954406798,1.84505762416136,2.09846451451595,1.59165073380677,1.90344481277499,1.78667043554773
515000,0.532010243277849,1.03242614195003,0.0315943446056667,0.647310491902296,0.416709994653402,0.133002560819462,0.161827622975574,0.10417749866335,1.66837387964149,3.23643630683094,0.10031145245203,2.02966933047215,1.30707842881082,1.84925000829367,2.08701420743069,1.61148580915665,1.90403298251018,1.79446703407716
520000,0.535031847133758,1.04782127226231,0.0222424220052038,0.653183065682555,0.416880628584961,0.13375796178344,0.163295766420639,0.10422015714624,1.7375796178344,3.31334469095835,0.161814544710436,2.10064982640891,1.37450940925988,1.8474896409709,2.08532679088328,1.60965249105852,1.90228942369122,1.79268985825058
525000,0.552750809061489,1.05271894863027,0.0527826694927099,0.667947890028627,0.437553728094351,0.138187702265372,0.166986972507157,0.109388432023588,1.81488673139159,3.34841900913371,0.281354453649465,2.16822613041238,1.46154733237079,1.84205610605505,2.06739691943812,1.61671529267199,1.89397662232411,1.790135589786
530000,0.591287636130686,1.09463636563586,0.0879389066255126,0.707263634916378,0.475311637344993,0.147821909032671,0.176815908729094,0.118827909336248,1.90390775144138,3.43176576326881,0.376049739613954,2.25593974941345,1.55187575346932,1.83751221355301,2.04575980587405,1.62926462123198,1.88549430052061,1.78953012658541
535000,0.589692101740295,1.10436707403286,0.0750171294477273,0.708277767031053,0.471106436449536,0.147423025435074,0.177069441757763,0.117776609112384,1.98929049531459,3.4996540352356,0.478926955393581,2.33729161224208,1.6412893783871,1.84747012847239,2.05231453937303,1.64262571757175,1.89466809234373,1.80027216460105
540000,0.567711807871915,1.09587539683175,0.0395482189120755,0.689405369733232,0.446018246010598,0.141927951967979,0.172351342433308,0.111504561502649,2.05470313542362,3.58139365432964,0.528012616517596,2.40646613270154,1.7029401381457,1.84732570562305,2.04537945334231,1.6492719579038,1.89295904064224,1.80169237060387
545000,0.599326599326599,1.13548502134717,0.063168177306027,0.72286224142969,0.475790957223509,0.14983164983165,0.180715560357423,0.118947739305877,2.18181818181818,3.64311332122024,0.720523042416121,2.51851350531574,1.84512285832062,1.86433635633,2.0557426523132,1.67293006034679,1.90843805968057,1.82023465297943
550000,0.631724137931034,1.17858965853241,0.0848586173296558,0.757726790238416,0.505721485623653,0.157931034482759,0.189431697559604,0.126430371405913,2.24827586206897,3.68683120328505,0.80972052085288,2.5797317349586,1.91681998917933,1.89840193921122,2.09597417466172,1.70082970376072,1.94392432954529,1.85287954887715
555000,0.638666666666667,1.18300334909595,0.0943299842373874,0.764086652294696,0.513246681038637,0.159666666666667,0.191021663073674,0.128311670259659,2.136,3.65665082095776,0.615349179042237,2.48637139745685,1.78562860254315,1.91700559862455,2.12818076136241,1.70583043588668,1.96566222370699,1.86834897354211
560000,0.705842391304348,1.24627412157953,0.165410661029165,0.830362641421518,0.581322141187177,0.176460597826087,0.20759066035538,0.145330535296794,2.328125,3.75204315529698,0.904206844703017,2.65620833580576,2.00004166419424,1.9498328436166,2.15483333897301,1.7448323482602,1.99706677072693,1.90259891650628
565000,0.731903485254692,1.27313527835053,0.190671692158858,0.856608076921323,0.60719889358806,0.182975871313673,0.214152019230331,0.151799723397015,2.31367292225201,3.79397077697231,0.833375067531714,2.65474663941481,1.97259920508921,1.95380056831217,2.16723476852056,1.74036636810378,2.00297769560625,1.90462344101808
570000,0.714569536423841,1.26547665642675,0.163662416420934,0.841503408976369,0.587635663871313,0.17864238410596,0.210375852244092,0.146908915967828,2.30596026490066,3.78938902057839,0.822531509222937,2.64775536933307,1.96416516046825,1.96573676194576,2.17416069989892,1.75731282399261,2.01375948050656,1.91771404338496
575000,0.71680216802168,1.26645432689239,0.167150009150973,0.843446886430743,0.590157449612617,0.17920054200542,0.210861721607686,0.147539362403154,2.33672086720867,3.91015492414388,0.763286810273465,2.69925398903829,1.97418774537905,2.00022701923117,2.21292101046419,1.78753302799815,2.04923359583109,1.95122044263126
580000,0.720518064076346,1.27910012581296,0.161936002339729,0.849220311079852,0.591815817072841,0.180129516019087,0.212305077769963,0.14795395426821,2.43421949556919,3.92598913545119,0.942449855687185,2.77793641348725,2.09050257765113,2.02342338308479,2.23914205318417,1.8077047129854,2.07312687244512,1.97371989372445
585000,0.701086956521739,1.26662710841686,0.135546804626623,0.831392409033613,0.570781504009866,0.175271739130435,0.207848102258403,0.142695376002466,2.41304347826087,3.92098068499541,0.905106271526326,2.76048554656423,2.06560140995751,2.04433776122396,2.27177459213301,1.81690093031492,2.09674121846773,1.9919343039802
590000,0.69050894085282,1.25969293759717,0.121324944108468,0.821653967443336,0.559363914262304,0.172627235213205,0.205413491860834,0.139840978565576,2.45048143053645,3.94926154082423,0.951701320248676,2.79581362283509,2.10514923823782,2.05472236002656,2.28412796474105,1.82531675531207,2.10757944016651,2.0018652798866
595000,0.726222826086957,1.30611932105507,0.146326331118841,0.859836107007254,0.59260954516666,0.181555706521739,0.214959026751813,0.148152386291665,2.46739130434783,3.94793238504915,0.986850223646499,2.8085210629277,2.12626154576796,2.06356410018128,2.30741508756335,1.81971311279921,2.11974952423969,2.00737867612286
600000,0.752732240437159,1.3445938094795,0.160870671394816,0.889102380240694,0.616362100633623,0.18818306010929,0.222275595060174,0.154090525158406,2.48565573770492,4.04331903542739,0.927992439982451,2.84455513713873,2.12675633827111,2.06588722732875,2.31955106846593,1.81222338619157,2.12433361967511,2.00744083498239
605000,0.766828591256072,1.36639695837415,0.167260224137995,0.904974445493519,0.628682737018626,0.191707147814018,0.22624361137338,0.157170684254656,2.53296321998612,4.0460276800974,1.01989875987484,2.8815866528118,2.18433978716044,2.04982665286637,2.29113681578023,1.8085164899525,2.1054266484968,1.99422665723593
610000,0.76584389593062,1.38637126083504,0.145316531026198,0.908818888614901,0.62286890324634,0.191460973982655,0.227204722153725,0.155717225811585,2.45096731154103,4.05143997566153,0.850494647420527,2.81973036758976,2.0822042554923,2.07540726327673,2.32565720664844,1.82515731990503,2.13306706338615,2.01774746316732
615000,0.802357836338419,1.43715276098824,0.167562911688597,0.948620200967264,0.656095471709574,0.200589459084605,0.237155050241816,0.164023867927394,2.49306518723994,4.16838107133483,0.81774930314506,2.87907278306808,2.10705759141181,2.09098958621905,2.33099739976243,1.85098177267566,2.14628950903683,2.03568966340127
620000,0.80325644504749,1.45252590190349,0.153986988191486,0.952853869906283,0.653659020188697,0.200814111261872,0.238213467476571,0.163414755047174,2.4606512890095,4.17005933929808,0.751243238720915,2.85451402143244,2.06678855658656,2.16588394539974,2.60580524365404,1.72596264714544,2.2672457030867,2.06452218771278
625000,0.829553264604811,1.48030101439179,0.178805514817833,0.979491301228604,0.679615227981018,0.207388316151203,0.244872825307151,0.169903806995254,2.53333333333333,4.24544194850147,0.821224718165194,2.92781829978773,2.13884836687893,2.43014353993013,3.83184460750915,1.75722360610962,2.75310786224253,2.10717921761772
630000,0.843532684283727,1.51078791541214,0.176277453155319,0.997274190597194,0.689791177970261,0.210883171070932,0.249318547649299,0.172447794492565,2.5702364394993,4.2623332021426,0.878139676856008,2.96011049815147,2.18036238084714,3.46990264067232,8.78316227334839,1.75450611114502,4.69412464936416,2.24568063198048
635000,0.855042016806723,1.51471942277363,0.195364610839814,1.00703752518633,0.703046508427118,0.213760504201681,0.251759381296582,0.17576162710678,2.63445378151261,4.33716296166408,0.931744601361134,3.02677303501259,2.24213452801262,3.88664050621479,10.8694238624617,1.66086769104004,5.49553554572541,2.27774546670417
640000,0.855662983425414,1.51278786152339,0.198538105327437,1.00707036681001,0.704255600040818,0.213915745856354,0.251767591702503,0.176063900010205,2.62223756906077,4.36846738091924,0.876007757202308,3.02458436099314,2.21989077712841,3.59520552196226,9.5365526836796,1.74606418609619,4.96414445201597,2.22626659190855
645000,0.887448840381992,1.551714227262,0.223183453501986,1.04050146013909,0.734396220624895,0.221862210095498,0.260125365034772,0.183599055156224,2.59754433833561,4.42873991556379,0.766348761107421,3.01946799402807,2.17562068264314,3.34896635480662,8.10095260458495,1.78093552589417,4.44386601229797,2.25406669731528
650000,0.916666666666667,1.56035154148395,0.272981791849388,1.0649773544349,0.768355978898436,0.229166666666667,0.266244338608724,0.192088994724609,2.75502873563218,4.48010592242581,1.02995154883856,3.15250177568035,2.35755569558402,3.09648214469011,6.70087122190217,1.74667286872864,3.92696526452008,2.26599902486014
655000,0.888290713324361,1.56271839608007,0.213863030568652,1.04368481592437,0.732896610724347,0.22207267833109,0.260921203981094,0.183224152681087,2.61507402422611,4.49565390862013,0.734494139832089,3.04837626103376,2.18177178741846,2.99172639405583,5.86012219401838,1.75522208213806,3.65263015384156,2.3308226342701
660000,0.88865836791148,1.56911923210943,0.208197503713533,1.04544256887194,0.731874166951018,0.22216459197787,0.261360642217985,0.182968541737755,2.69087136929461,4.55824179847433,0.823500940114883,3.1211300307993,2.26061270778991,2.72307037276681,4.69512075917834,1.7517306804657,3.1774482221847,2.26869252334892
665000,0.912831241283124,1.56852928143629,0.257133201129958,1.06390986858659,0.76175261397966,0.228207810320781,0.265977467146647,0.190438153494915,2.74616457461646,4.60916306285364,0.883166086379275,3.17541590226349,2.31691324696943,2.59180064239595,4.05393642759291,1.74803900718689,2.92868965811915,2.25491162667275
670000,0.913319238900634,1.59262147485668,0.234017002944591,1.0698364816675,0.756801996133766,0.228329809725159,0.267459120416876,0.189200499033441,2.83650458069063,4.66598982639765,1.00701933498361,3.25803416087481,2.41497500050644,2.44303629934326,3.39868767745019,1.74229264259338,2.66322682843396,2.22284577025256
675000,0.918994413407821,1.59223420596144,0.2457546208542,1.07411481559983,0.763874011215814,0.229748603351955,0.268528703899957,0.190968502803953,2.84217877094972,4.70549044640406,0.978867095495384,3.27150225970134,2.4128552821981,2.33232862306707,2.9698897253097,1.78404784202576,2.47922833947678,2.18542890665736
680000,0.888513513513514,1.59231595988783,0.1847110671392,1.05067582143533,0.726351205591694,0.222128378378378,0.262668955358833,0.181587801397923,2.67364864864865,4.71503456396163,0.632262733335671,3.14400201711391,2.20329528018339,2.28443413280152,2.76399695647849,1.80487130912455,2.39492964852697,2.17393861707607
685000,0.845949535192563,1.56505764472765,0.126841425657481,1.01163840326661,0.680260667118516,0.211487383798141,0.252909600816653,0.170065166779629,2.5066401062417,4.65409995142379,0.359180261059608,3.00143384624378,2.01184636623962,2.62161630043787,4.22322240233787,1.79285097122192,2.99064051057488,2.25259209030087
690000,0.911473087818697,1.62973450159782,0.193211674039577,1.07696686970258,0.745979305934818,0.227868271954674,0.269241717425644,0.186494826483704,2.78753541076487,4.7366144284478,0.838456393081948,3.23662045367386,2.33845036785589,3.13334900461581,7.03413965134665,1.76460909843445,4.03212566737452,2.23457234185709
695000,0.893631910426872,1.61826455684733,0.16899926400641,1.06059368065712,0.726670140196619,0.223407977606718,0.265148420164281,0.181667535049155,2.75437368789363,4.74890141932884,0.759845956458429,3.21393051638977,2.29481685939749,2.91167191085989,5.68279124418815,1.7899603843689,3.55016231244097,2.2731815092788
700000,0.917076598735067,1.62080138763815,0.213351809831979,1.07922101368873,0.754932183781404,0.229269149683767,0.269805253422183,0.188733045945351,2.79058327477161,4.75646558562185,0.82470096392137,3.24353994503105,2.33762660451217,2.71021552422645,4.63343813903351,1.59145998954773,3.15334302324438,2.26708802520852
705000,0.955491744436468,1.68225856113803,0.228724927734906,1.12294524637363,0.788038242499308,0.238872936109117,0.280736311593407,0.197009560624827,2.862167982771,4.82693235340335,0.897403612138645,3.31486706971741,2.40946889582458,2.46549862909899,3.58373416430395,1.63189089298248,2.72314998584432,2.20784727235366
710000,0.93854748603352,1.66085461478116,0.216240357285881,1.10497343642558,0.772121535641463,0.23463687150838,0.276243359106394,0.193030383910366,2.85824022346369,4.80874997879295,0.907730468134428,3.30765492097952,2.40882552594785,2.37049190708379,3.08589396957248,1.6550898445951,2.53532686914287,2.20565694502471
715000,0.958748221906117,1.67242119189512,0.245075251917115,1.12318478576154,0.794311658050689,0.239687055476529,0.280796196440386,0.198577914512672,2.97226173541963,4.80550909389401,1.13901437694525,3.39465813965673,2.54986533118253,2.29665399861031,2.76982411176006,1.82348388546055,2.40567657729453,2.18763141992608
720000,0.974540311173975,1.6809378539683,0.268142768379648,1.13730055226144,0.81178007008651,0.243635077793494,0.28432513806536,0.202945017521628,2.98444130127298,4.84277455532228,1.12610804722369,3.4126177177048,2.55626488484117,2.25776899560675,2.63027940080238,1.88525859041112,2.34359868736557,2.17193930384792
725000,0.95625,1.66273920580234,0.249760794197661,1.11903136105516,0.793468638944842,0.2390625,0.27975784026379,0.19836715973621,2.93888888888889,4.79557154379897,1.08220623397881,3.36668499268149,2.51109278509629,2.2373278533419,2.57315106489853,1.90150464178527,2.31470449123266,2.15995121545113
730000,1.01195499296765,1.70716670749942,0.316743278435881,1.17213792029837,0.851772065636935,0.252988748241913,0.293034480074592,0.212943016409234,3.0042194092827,4.90905873759215,1.09938008097325,3.44311123651376,2.56532758205165,2.20082828909704,2.54454226862995,1.85711430956412,2.28002302971379,2.12163354848028
735000,1.03165467625899,1.70651817697343,0.356791175544553,1.18714919517098,0.876160157347008,0.257913669064748,0.296787298792745,0.219040039336752,3.08273381294964,4.87172615524731,1.29374147065197,3.4949334700778,2.67053415582148,2.19119272678019,2.55098853719021,1.83139691637016,2.27409286345527,2.1082925901051
740000,1.03342816500711,1.70062012212849,0.366236207885739,1.18715509242978,0.879701237584448,0.258357041251778,0.296788773107444,0.219925309396112,3.08605974395448,4.8505950624954,1.32152442541356,3.49262428651644,2.67949520139253,2.20079212651653,2.56900732481895,1.83257692821411,2.28563216462128,2.11595208841178
745000,1.02317415730337,1.71253475036962,0.333813564237119,1.18200893450237,0.864339380104367,0.255793539325843,0.295502233625594,0.216084845026092,3.03581460674157,4.87150616475844,1.2001230487247,3.45877417616924,2.61285503731391,2.19112010869417,2.55588174898221,1.82635846840613,2.27516441648988,2.10707580089846
750000,1.04674220963173,1.71436703062384,0.379117388639614,1.20056887271837,0.89291554654509,0.261685552407932,0.300142218179591,0.223228886636273,3.07365439093484,4.9208158970257,1.22649288484399,3.4992567378365,2.64805204403319,2.19919544416176,2.56331472199878,1.83507616632475,2.28309174596784,2.11529914235568
755000,1.05645730416373,1.73475455313121,0.378160055196246,1.21274298904054,0.900171619286911,0.264114326040932,0.303185747260135,0.225042904821728,3.12702893436838,4.92924328008063,1.32481458865613,3.54227505801581,2.71178281072096,2.20483415742617,2.55827487025649,1.85139344459585,2.28627002341578,2.12339829143656
760000,1.09558291093411,1.76009921958377,0.431066602284443,1.24869334528603,0.942472476582182,0.273895727733526,0.312173336321507,0.235618119145546,3.23968139029689,4.98250632097524,1.49685645961853,3.64124366749332,2.83811911310046,2.20544911665298,2.56285202783948,1.84804620546649,2.28779790818468,2.12310032512128
765000,1.06467315716273,1.7621112548161,0.367235059509348,1.22536906285431,0.903977251471139,0.266168289290682,0.306342265713578,0.225994312867785,3.12656467315716,4.96729408848012,1.2858352578342,3.55068500946187,2.70244433685245,2.20470525226938,2.56508016616468,1.84433033837407,2.28773881950894,2.12167168502982
770000,1.05,1.73661379170361,0.363386208296389,1.20820188987293,0.891798110127068,0.2625,0.302050472468233,0.222949527531767,3.08263888888889,4.95767254107191,1.20760523670587,3.51466322474544,2.65061455303234,2.19242161942853,2.54930447717697,1.83553876168009,2.27465058604886,2.1101926528082
775000,1.09771754636234,1.77233785416976,0.423097238554917,1.2531560314778,0.942279061246877,0.274429386590585,0.313289007869451,0.235569765311719,3.22539229671897,4.99248301001983,1.45830158341812,3.63254562483298,2.81823896860497,2.20579667684865,2.57124749520574,1.84034585849157,2.28999977736641,2.12159357633089
780000,1.05621096460791,1.76353716620306,0.348884763012758,1.21918517689594,0.893236752319878,0.264052741151978,0.304796294223986,0.22330918807997,3.11797362942401,4.98172590846687,1.25422135038115,3.54739863713903,2.68854862170899,2.21347342225762,2.5837729728855,1.84317387162974,2.29879371357172,2.12815313094353
785000,1.11503175723359,1.782183676449,0.447879838018186,1.26874945956864,0.961314054898549,0.278757939308398,0.317187364892159,0.240328513724637,3.24276640790402,5.00442818832281,1.48110462748524,3.64866886186969,2.83686395393836,2.21950184028588,2.58428338061911,1.85472029995264,2.30355073322799,2.13545294734376
790000,1.10511363636364,1.78293949188852,0.427287780838754,1.26129070802238,0.948936564704898,0.276278409090909,0.315322677005594,0.237234141176224,3.25426136363636,5.06534122304505,1.44318150422768,3.67155018004414,2.83697254722858,2.22224703448063,2.58565652733968,1.85883754162157,2.3059797955506,2.13851427341065
795000,1.06146408839779,1.75476787639779,0.368160300397791,1.2212074125823,0.901720764213285,0.265366022099448,0.305301853145574,0.225430191053321,3.11809392265193,5.0756261016135,1.16056174369037,3.56912664867745,2.66706119662641,2.21676040239097,2.57812798782686,1.85539281695509,2.30002268993246,2.13349811484949
800000,1.11899641577061,1.80824912224874,0.429743709292478,1.27780633494558,0.960186496595634,0.279749103942652,0.319451583736396,0.240046624148909,3.29247311827957,5.1303557983953,1.45459043816384,3.71593754161662,2.86900869494252,2.22506196105779,2.60305189556463,1.84707202655096,2.3121541848297,2.13796973728589
805000,1.11293781272337,1.79173789095076,0.434137734495987,1.26933935390859,0.956536271538162,0.278234453180843,0.317334838477146,0.239134067884541,3.29092208720515,5.09866942483301,1.48317474957728,3.70744306112252,2.87440111328777,2.23605333276098,2.6221217526402,1.84998491288176,2.32500691100707,2.1470997545149
810000,1.09423347398031,1.77748681375267,0.410980134207945,1.25166108600917,0.93680586195145,0.273558368495077,0.312915271502292,0.234201465487862,3.21026722925457,5.0917167465239,1.32881771198524,3.64376983716753,2.77676462134161,2.24190204597894,2.63073171019516,1.85307238176272,2.33149183934012,2.15231225261776
815000,1.10307802433787,1.80160121296798,0.404554835707758,1.2640239445868,0.94213210408893,0.275769506084467,0.316005986146701,0.235533026022232,3.32426628489621,5.15290415398407,1.49562841580835,3.74560062201332,2.90293194777909,2.23677600044477,2.62493112700478,1.84862087388476,2.3262103743645,2.14734162652505
820000,1.09007092198582,1.78659019717873,0.393551646792902,1.25055512285664,0.929586721114987,0.272517730496454,0.312638780714161,0.232396680278747,3.3177304964539,5.21121353711154,1.42424745579626,3.75400573457742,2.88145525833038,2.24963859150596,2.64177211959639,1.85750506341553,2.33998962432242,2.1592875586895
825000,1.08363116511794,1.7857713400381,0.381490990197783,1.24541047099595,0.92185185923993,0.270907791279485,0.311352617748988,0.230462964809982,3.28162973552538,5.18130177336802,1.38195769768273,3.71933097333448,2.84392849771628,2.26311586301952,2.67118199797356,1.85504972806548,2.3571379093619,2.16909381667715
830000,1.06415620641562,1.7740197362513,0.354292676579946,1.22771504156985,0.900597371261387,0.266039051603905,0.306928760392464,0.225149342815347,3.25244072524407,5.14793368229178,1.35694776819636,3.68917906587913,2.81570238460902,2.25587488492662,2.65411624460203,1.85763352525122,2.34763321615661,2.16411655369664
835000,1.10196905766526,1.80494077658878,0.398997338741739,1.26393995863564,0.939998156694878,0.275492264416315,0.315984989658911,0.234999539173719,3.26090014064698,5.21465940482578,1.30714087646817,3.7110635537397,2.81073672755425,2.25973962371024,2.6499989153751,1.86948033204538,2.34965881587891,2.16982043154158
840000,1.0965034965035,1.80370058637349,0.389306406633504,1.25944796030822,0.933559032698777,0.274125874125874,0.314861990077054,0.233389758174694,3.25384615384615,5.20726698316757,1.30042532452474,3.70393158855469,2.80376071913762,2.24811766339349,2.63491189331683,1.86132343347015,2.33723847469265,2.15899685209433
845000,1.11609686609687,1.81843803343863,0.413755698755106,1.27792248240635,0.954271249787384,0.279024216524217,0.319480620601587,0.238567812446846,3.32834757834758,5.28614023301649,1.37055492367867,3.77944032027966,2.8772548364155,2.2794675564664,2.66529140045156,1.89364371248125,2.36836478226352,2.19057033066929
850000,1.15747460087083,1.84390708183001,0.471042119911642,1.31563471514477,0.999314486596884,0.289368650217707,0.328908678786193,0.249828621649221,3.46879535558781,5.30824015047633,1.62935056069929,3.89261970398352,3.0449710071921,2.2744049657412,2.65186725488521,1.89694267659718,2.36137561535512,2.18743431612727
855000,1.13528990694345,1.82777422637309,0.442805587513808,1.29484441832214,0.975735395564759,0.283822476735863,0.323711104580536,0.24393384889119,3.37580529706514,5.29234883306619,1.45926176106409,3.81739387725783,2.93421671687245,2.2738015585997,2.64464515702249,1.9029579601769,2.35924720333718,2.18835591386221
860000,1.14825374198147,1.84834708284804,0.448160401114897,1.30956143919177,0.986946044771162,0.287063435495367,0.327390359797944,0.246736511192791,3.38774055595153,5.33333969715015,1.44214141475292,3.83602380454325,2.93945730735981,2.28079042703189,2.65595542468018,1.90562542938361,2.36723176036846,2.19434909369533
865000,1.15183615819209,1.86036832228477,0.443303994099414,1.31508823490483,0.988584081479356,0.287959039548023,0.328772058726206,0.247146020369839,3.38983050847458,5.32824878453071,1.45141223241844,3.83645922223145,2.94320179471771,2.29087882467919,2.66778006548536,1.91397758387302,2.37772020379429,2.20403744556409
870000,1.18266475644699,1.88413300009754,0.481196512796439,1.34428924341807,1.02104026947591,0.295666189111748,0.336072310854518,0.255260067368978,3.43696275071633,5.3886099223338,1.48531557909887,3.88663951900403,2.98728598242863,2.29886733691467,2.67791271401131,1.91982195981803,2.38620274399337,2.21153192983597
875000,1.17867231638418,1.88592695186046,0.471417680907899,1.34163003920551,1.01571459356285,0.294668079096045,0.335407509801378,0.253928648390713,3.36228813559322,5.39090777915925,1.33366849202719,3.82970004214583,2.89487622904061,2.29553054096335,2.66753477009538,1.92352631183133,2.38124360528061,2.20981747664609
880000,1.15672676837725,1.88036346564797,0.433090071106533,1.32345906311545,0.989994473639061,0.289181692094313,0.330864765778862,0.247498618409765,3.35298196948682,5.35113034510171,1.35483359387194,3.81337302642216,2.89259091255149,2.31681174387052,2.69967272419114,1.93395076354991,2.4050262996764,2.22859718806464
885000,1.16736111111111,1.89727679741946,0.437445424802762,1.3355401404536,0.999182081768623,0.291840277777778,0.3338850351134,0.249795520442156,3.34861111111111,5.41643221111318,1.28079001110904,3.82505537991582,2.87216684230641,2.31489499136806,2.70353328997755,1.92625669275856,2.40444069240105,2.22534929033506
890000,1.20427046263345,1.92552608333086,0.483014841936042,1.37045413627143,1.03808678899548,0.301067615658363,0.342613534067857,0.25952169724887,3.47330960854093,5.44610339420149,1.50051582288036,3.92785874372026,3.0187604733616,2.3413089746258,2.74888492124972,1.93373302800188,2.4352180772418,2.2473998720098
895000,1.21089879688606,1.92852006346307,0.493277530309046,1.37624508319325,1.04555251057887,0.302724699221515,0.344061270798312,0.261388127644717,3.44939844302902,5.49761883909176,1.40117804696627,3.9213265363017,2.97747034975634,2.34207889228869,2.75571446936942,1.92844331520797,2.43738418735201,2.24677359722538
900000,1.20565371024735,1.92375408930133,0.48755333119337,1.3711103883064,1.0401970321883,0.301413427561838,0.3427775970766,0.260049258047075,3.44876325088339,5.4377775162953,1.45974898547149,3.90704972804786,2.99047677371893,2.36025471266083,2.77668724429497,1.94382218102669,2.45620445078891,2.26430497453275
905000,1.19327731092437,1.91565729379559,0.470897328053146,1.35972004755081,1.02683457429793,0.298319327731092,0.339930011887702,0.256708643574483,3.40616246498599,5.47207457137633,1.34025035859566,3.88216688477983,2.93015804519216,2.35802461962406,2.78227176886151,1.93377747038661,2.45577491475874,2.26027432448938
910000,1.21199143468951,1.93608621138719,0.487896657991823,1.37882927497883,1.04515359440019,0.302997858672377,0.344707318744707,0.261288398600047,3.49036402569593,5.51840317619625,1.46232487519561,3.95764218151244,3.02308586987942,2.36893883175207,2.79987568658178,1.93800197692236,2.46823049421752,2.26964716928662
915000,1.21571428571429,1.93849497644042,0.49293359498815,1.38224934897427,1.0491792224543,0.303928571428571,0.345562337243567,0.262294805613576,3.51285714285714,5.50386059879698,1.52185368691731,3.97160194711122,3.05411233860307,2.3861586361272,2.81265846792163,1.95965880433277,2.48442796924524,2.28788930300916
920000,1.2020129403307,1.93275335707727,0.471272523584122,1.37038199485989,1.0336438858015,0.300503235082674,0.342595498714973,0.258410971450376,3.47519769949677,5.52860236839866,1.42179303059487,3.94832029508018,3.00207510391335,2.38424473191062,2.80018677483183,1.96830268898941,2.48008145710146,2.28840800671977
925000,1.24056939501779,1.95702610471415,0.524112685321433,1.40564735712059,1.075491432915,0.310142348754448,0.351411839280148,0.268872858228749,3.4982206405694,5.53793417549517,1.45850710564362,3.96818867780327,3.02825260333552,2.38804491932282,2.81271144801612,1.96337839062952,2.48589184319303,2.29019799545261
930000,1.21933621933622,1.93397014865942,0.504702290013016,1.38399419672076,1.05467824195167,0.304834054834055,0.345998549180191,0.263669560487919,3.5,5.55071089197256,1.44928910802744,3.97250192555571,3.02749807444429,2.3816826313433,2.8074705475236,1.955894715163,2.47978793280782,2.28357732987878
935000,1.21423487544484,1.93060596460661,0.497863786283067,1.37929310981926,1.04917664107042,0.30355871886121,0.344823277454815,0.262294160267605,3.51174377224199,5.51015058564372,1.51333695884027,3.97219437552898,3.051293168955,2.38381958194475,2.81435809976145,1.95328106412804,2.48301946403959,2.2846196998499
940000,1.25468975468975,1.95800553054983,0.551373978829679,1.41673992942108,1.09263957995842,0.313672438672439,0.354184982355271,0.273159894989606,3.5952380952381,5.50850709005268,1.68196910042351,4.03607219218209,3.1544039982941,2.39405886005358,2.82222961826655,1.96588810184061,2.49271318939577,2.29540453071139
945000,1.20953048353189,1.96150329114056,0.457557675923214,1.3827916686904,1.03626929837337,0.302382620882971,0.345697917172599,0.259067324593344,3.43798177995795,5.54108530838462,1.33487825153129,3.92255543230188,2.95340812761403,2.39243795158317,2.81597531140022,1.96890059176611,2.49002470495816,2.29485119820817
950000,1.2,1.95418125353992,0.445818746460081,1.37377003063209,1.02622996936791,0.3,0.343442507658023,0.256557492341978,3.42517482517483,5.54137474573395,1.3089749046157,3.91276600208774,2.93758364826191,2.38929228982725,2.81741433838086,1.96117024127365,2.48793539603315,2.29064918362136
955000,1.22961373390558,1.99167682272168,0.467550645089477,1.40519980909055,1.0540276587206,0.307403433476395,0.351299952272639,0.263506914680151,3.52718168812589,5.55604766047394,1.49831571577785,3.99465035100836,3.05971302524343,2.39320136080143,2.82764414184037,1.95875857976249,2.49330081967114,2.29310190193172
960000,1.22175141242938,1.98780229989627,0.455700524962485,1.39825631169073,1.04524651316803,0.305437853107345,0.349564077922682,0.261311628292007,3.46539548022599,5.54581137683148,1.3849795836205,3.94474170155379,2.98604925889819,2.38614555166266,2.8107263428035,1.96156476052182,2.48397272084254,2.28831838248278
965000,1.25036075036075,2.0104314385159,0.490290062205596,1.42548775881308,1.07523374190842,0.312590187590188,0.35637193970327,0.268808435477105,3.55555555555556,5.62862896801486,1.48248214309626,4.03321000360073,3.07790110751039,2.39342836409936,2.8235755029213,1.96328122527742,2.49253806901254,2.29431865918618
970000,1.28177196804648,2.03112851198293,0.532415424110026,1.45443034291724,1.10911359317572,0.320442992011619,0.363607585729309,0.27727839829393,3.63834422657952,5.6520861561096,1.62460229704944,4.10232817624295,3.17436027691609,2.40906843311473,2.84398055181055,1.97415631441891,2.50927603153131,2.30886083469815
975000,1.28,2.02137446609731,0.538625533902686,1.45081923354485,1.10918076645515,0.32,0.362704808386211,0.277295191613789,3.67563636363636,5.65319124350645,1.69808148376628,4.13128249702766,3.21999023024507,2.41286799621582,2.85204191430155,1.97369407813009,2.51405755090227,2.31167844152937
980000,1.27729885057471,2.03327796188325,0.521319739266181,1.45148312353656,1.10311457761287,0.319324712643678,0.362870780884139,0.275778644403217,3.61781609195402,5.6637793389694,1.57185284493865,4.08922411812445,3.1464080657836,2.41647073009918,2.85686118815013,1.97608027204824,2.51794058635244,2.31500087384593
985000,1.28080229226361,2.05118854805083,0.510416036476389,1.45830609872703,1.10329848580019,0.320200573065903,0.364576524681757,0.275824621450049,3.62106017191977,5.71226737089956,1.52985297293998,4.10289280475056,3.13922753908898,2.40571598490876,2.85213369180554,1.95929827801199,2.50857457259978,2.30285739721774
990000,1.29825834542816,2.07482875285892,0.52168793799739,1.47718703512155,1.11932965573476,0.324564586357039,0.369296758780388,0.279832413933691,3.69303338171263,5.73065219513308,1.65541456829218,4.16251877658641,3.22354798683884,2.41403479543237,2.86283314577516,1.96523644508959,2.51744190442725,2.3106276864375
995000,1.3092340730136,2.08420559502394,0.534262551003261,1.48779436536593,1.13067378066127,0.3273085182534,0.371948591341482,0.282668445165318,3.66857551896922,5.7406214303328,1.59652960760564,4.14599322167494,3.1911578162635,2.42141641602827,2.87519800488167,1.96763482717486,2.52597170724668,2.31686112480985
1000000,1.27785817655572,2.05679393333563,0.498922419775805,1.45733186365779,1.09838448945364,0.319464544138929,0.364332965914448,0.27459612236341,3.60202604920405,5.69048889268387,1.51356320572423,4.08322635825716,3.12082574015094,2.4232957133681,2.87846060639442,1.96813082034177,2.5281697301016,2.3184216966346


==> datasets/vdn.csv <==
time_step,in_elevator_mean,in_elevator_plus_std,in_elevator_minus_std,in_elevator_plus95,in_elevator_minus95,exit_rate_mean,exit_rate_plus95,exit_rate_minus95,score_mean,score_plus_std,score_minus_std,score_plus95,score_minus95,initial_value_mean,initial_value_plus_std,initial_value_minus_std,initial_value_plus95,initial_value_minus95
0,0,0,0,0,0,0,0,0,-1.00406053894426,-0.822817361441519,-1.185303716447,-0.965559692735612,-1.04256138515291,0.253638395710944,0.427442830982072,0.0798339604398155,0.290559056256378,0.216717735165509
5000,0.000184877056757256,0.0137818273308907,0,0.00307322904122369,0,4.62192641893141E-05,0.000768307260305923,0,-1.00794971344056,-0.792660344767387,-1.22323908211374,-0.96221655543787,-1.05368287144325,0.44591586036619,0.706475486521912,0.185356234210468,0.501265618812422,0.390566101919958
10000,0.000181785129976368,0.0136645567284412,0,0.00304588254280709,0,4.5446282494092E-05,0.000761470635701772,0,-1.01199781857844,-0.799135018560201,-1.22486061859668,-0.966780127959876,-1.057215509197,1.67275891103185,3.05667302396402,0.288844798099675,1.96673888402793,1.37877893803577
15000,0,0,0,0,0,0,0,0,-1.00846999459362,-0.801089105554137,-1.2158508836331,-0.964416806906591,-1.05252318228065,4.74349698782569,11.2585123445279,0.667287588119507,6.12745862296961,3.35953535268176
20000,0,0,0,0,0,0,0,0,-1.00676046044217,-0.804096430888493,-1.20942448999585,-0.963709258507946,-1.0498116623764,12.8244401205181,40.0783358922339,1.27490699291229,18.6138886622569,7.03499157877926
25000,0,0,0,0,0,0,0,0,-1.01070780399274,-0.817161428169796,-1.20425417981569,-0.969593432944552,-1.05182217504093,30.5123770650415,102.77280928025,1.84925413131714,45.86240472413,15.1623494059531
30000,0,0,0,0,0,0,0,0,-1.00741812918401,-0.797849756643311,-1.2169865017247,-0.962900262125182,-1.05193599624283,56.8279523323215,189.249488277403,2.95904755592346,84.9577901578442,28.6981145067988
35000,0.00017905102954342,0.0135600461174812,0,0.00302152841874928,0,4.4762757385855E-05,0.000755382104687321,0,-1.0136078782453,-0.813784442010756,-1.21343131447984,-0.971160093488087,-1.05605566300251,89.0702770134542,280.774802724519,2.86356902122498,129.793390366462,48.347163660446
40000,0,0,0,0,0,0,0,0,-1.01821967725143,-0.803729437832304,-1.23270991667056,-0.972656275445551,-1.06378307905731,123.171853317272,370.547959625385,2.70713067054749,175.721083340117,70.6226232944272
45000,0.000174764068507515,0.0133946002440248,0,0.00298300704079492,0,4.36910171268787E-05,0.000745751760198731,0,-1.01450541768612,-0.82669470661283,-1.20231612875942,-0.97460945358419,-1.05440138178806,152.956861759849,457.926657812037,2.65786409378052,217.740515290258,88.1732082294396
50000,0,0,0,0,0,0,0,0,-1.01968840951892,-0.814976854635061,-1.22439996440278,-0.97620225903142,-1.06317456000642,191.621426683484,564.635501390259,2.67087507247925,270.859485306294,112.383368060673
55000,0,0,0,0,0,0,0,0,-1.01750547045952,-0.812279377238516,-1.22273156368052,-0.973910018415626,-1.06110092250341,228.733066864877,670.840405282501,2.63619732856751,322.648362759942,134.817770969813
60000,0,0,0,0,0,0,0,0,-1.02795806290564,-0.815456380672207,-1.24045974513908,-0.982817083258975,-1.07309904255231,275.198662695859,800.560205074346,2.62668037414551,386.79935424049,163.597971151227
65000,0,0,0,0,0,0,0,0,-1.02178613005156,-0.826130546744265,-1.21744171335884,-0.98022370752857,-1.06334855257454,320.506876625119,914.043501984995,2.58347272872925,446.589759561967,194.423993688271
70000,0,0,0,0,0,0,0,0,-1.02097329182369,-0.817224655447722,-1.22472192819966,-0.977691690704035,-1.06425489294335,359.894017305684,1027.0427330806,2.62657999992371,501.614055865252,218.173978746115
75000,0,0,0,0,0,0,0,0,-1.02194765078849,-0.81318160242293,-1.23071369915405,-0.977600218612247,-1.06629508296473,440.459282484467,1293.1321221607,2.83301591873169,621.589553532432,259.329011436502
80000,0,0,0,0,0,0,0,0,-1.02194719471947,-0.814764319295353,-1.22913007014359,-0.977936070363363,-1.06595831907558,487.00420038944,1374.25717497352,2.99227094650269,675.480207008285,298.528193770596
85000,0.000161864681126578,0.0128844698045508,0,0.00286448262227863,0,4.04661702816446E-05,0.000716120655569657,0,-1.01861443832956,-0.797186873013995,-1.24004200364512,-0.971577364956459,-1.06565151170265,569.841972211527,1522.3127969122,3.20337390899658,772.171975720047,367.511968703008
90000,0.000161420500403551,0.0128665572727311,0,0.00286032770160744,0,4.03551251008878E-05,0.00071508192540186,0,-1.02485875706215,-0.801804347733625,-1.24791316639067,-0.977476098977881,-1.07224141514641,630.209667690768,1655.04123705236,3.6729474067688,847.911007875898,412.508327505639
95000,0.000316005688102386,0.0180911498623316,0,0.00409191660302879,0,7.90014220255965E-05,0.0010229791507572,0,-1.0197503555064,-0.79965842925965,-1.23984228175315,-0.972997007209672,-1.06650370380313,707.568867437571,1829.12611849512,4.20127582550049,945.817301569707,469.320433305435
100000,0,0,0,0,0,0,0,0,-1.01853306109628,-0.796507888389383,-1.24055823380317,-0.971369040101847,-1.06569708209071,737.77620829423,1950.61039016146,4.46761655807495,995.414277522824,480.138139065636
105000,0.000314663310258024,0.0180520192566344,0,0.00408254700579275,0,7.8665827564506E-05,0.00102063675144819,0,-1.02391441157961,-0.799389382900122,-1.2484394402591,-0.976219355035754,-1.07160946812347,806.207919707983,2188.17420233726,4.78681564331055,1099.7741220123,512.641717403667
110000,0.000313528766264305,0.0180188841259984,0,0.00407461469052909,0,7.83821915660762E-05,0.00101865367263227,0,-1.02335789308669,-0.798834540278068,-1.24788124589531,-0.975663192542147,-1.07105259363123,784.733360633934,2203.6042053962,5.05092430114746,1086.13906835113,483.327652916741
115000,0.00015617679212869,0.0126532481341948,0,0.0028108853909785,0,3.90441980321724E-05,0.000702721347744625,0,-1.02280181165079,-0.797604152801432,-1.24799947050015,-0.974963870662497,-1.07063975263908,845.959907773396,2384.34937851221,5.11800813674927,1172.75453385538,519.165281691415
120000,0.000308594352723345,0.0178740926416431,0,0.00403997093482803,0,7.71485881808363E-05,0.00100999273370701,0,-1.02221879339608,-0.790877930782805,-1.25355965600936,-0.973075873392292,-1.07136171339987,885.258525615893,2468.89092601698,5.76460075378418,1221.66394698935,548.853104242433
125000,0.000154416306361952,0.0125808520931011,0,0.00279412004439451,0,3.8604076590488E-05,0.000698530011098628,0,-1.02903026559605,-0.792405900075537,-1.26565463111656,-0.978764989784568,-1.07929554140753,886.931403363613,2529.20325341238,6.43187618255615,1235.79339531673,538.069411410491
130000,0.000155933260564478,0.0126432572558999,0,0.00280857126507473,0,3.89833151411196E-05,0.000702142816268682,0,-1.02479338842975,-0.792814106423688,-1.25677267043582,-0.975514851255723,-1.07407192560378,924.409186023345,2636.56640513984,6.63173675537109,1288.11667938393,560.701692662754
135000,0.000156103652825476,0.0126502483944826,0,0.00281019056431683,0,3.9025913206369E-05,0.000702547641079207,0,-1.02372775522947,-0.78195658413308,-1.26549892632587,-0.972369161740202,-1.07508634871874,918.350132349019,2617.16457564531,7.05376148223877,1279.22326710407,557.476997593967
140000,0.000463034418891804,0.0219779469892906,0,0.00503337108744256,0,0.000115758604722951,0.00125834277186064,0,-1.03056027164686,-0.77777429262352,-1.2833462506702,-0.976861841525632,-1.08425870176809,932.255899146487,2691.04992901078,7.11225414276123,1305.87028502024,558.641513272738
145000,0.000305576776165011,0.0177849955436006,0,0.00401866779042631,0,7.63941940412529E-05,0.00100466694760658,0,-1.02643239113827,-0.79634949032002,-1.25651529195653,-0.977556695502728,-1.07530808677382,964.381820278955,2786.61232125417,7.3281741142273,1351.47179101009,577.291849547817
150000,0.000152299725860493,0.0124932772341658,0,0.00277384986451032,0,3.80749314651234E-05,0.000693462466127581,0,-1.02893694791349,-0.772266017589897,-1.28560787823709,-0.974413251348585,-1.0834606444784,952.007635607503,2786.68406507961,7.44583463668823,1341.74145084405,562.273820370961
155000,0.000151377535573721,0.0124549353776665,0,0.00276497874707563,0,3.78443838934302E-05,0.000691244686768907,0,-1.02482591583409,-0.767921691580093,-1.28173014008809,-0.970252661465905,-1.07939917020228,931.164243021193,2788.06124759958,7.60524606704712,1325.61829631923,536.710189723157
160000,0.000613591041570793,0.0253786597427563,0,0.00587434686448459,0,0.000153397760392698,0.00146858671612115,0,-1.02761159687069,-0.77045567662845,-1.28476751711292,-0.972984875615261,-1.08223831812611,912.300640632924,2677.21650943871,7.78112888336182,1287.21546706862,537.38581419723
165000,0,0,0,0,0,0,0,0,-1.03085512782839,-0.782563263605572,-1.2791469920512,-0.978111366595462,-1.08359888906131,882.230624677712,2593.60541595365,8.04042816162109,1245.7719096636,518.689339691823
170000,0.000149812734082397,0.0123896139613246,0,0.0027498703537263,0,3.74531835205993E-05,0.000687467588431576,0,-1.03355805243446,-0.777822820449428,-1.28929328441949,-0.979233122953238,-1.08788298191568,873.539270887196,2545.48883683706,8.09199905395508,1228.70559490664,518.372946867756
175000,0.00015236934328813,0.0124961671092972,0,0.00277451857929224,0,3.80923358220326E-05,0.00069362964482306,0,-1.03367362486668,-0.776630759611574,-1.29071649012178,-0.979070919481713,-1.08827633025164,833.425800609167,2422.37594551805,8.14795875549316,1170.96085161224,495.890749606099
180000,0.000149075730471079,0.0123587329931087,0,0.00274272997448809,0,3.72689326177698E-05,0.000685682493622023,0,-1.02862254025045,-0.779423892488851,-1.27782118801204,-0.975686154202331,-1.08155892629856,841.547763633316,2438.49841543151,7.87627983093262,1180.78233397598,502.313193290647
185000,0.000462178400862733,0.0219572004525897,0,0.00502828979698699,0,0.000115544600215683,0.00125707244924675,0,-1.02865506085349,-0.782679703286436,-1.27463041842054,-0.976403386924063,-1.08090673478292,836.471507283356,2407.08065823479,7.46190547943115,1170.11044590637,502.832568660347
190000,0.000310221808593144,0.0179219702267083,0,0.00405142314181849,0,7.7555452148286E-05,0.00101285578545462,0,-1.02978129362494,-0.769026883322661,-1.29053570392722,-0.974390157872409,-1.08517242937748,815.364633885247,2387.76716108464,7.17603206634522,1149.38453307222,481.344734698268
195000,0,0,0,0,0,0,0,0,-1.02765692977004,-0.764664448319925,-1.29064941122016,-0.971790368491131,-1.08352349104896,810.08121195493,2358.35547388636,6.97454833984375,1138.97562921667,481.186794693191
200000,0.000615479304508386,0.0254186071255079,0,0.00588431989143364,0,0.000153869826127096,0.00147107997285841,0,-1.02431143252808,-0.765232282854248,-1.28339058220191,-0.969276166456846,-1.07934669859932,809.791124347981,2347.7911252533,6.81632041931152,1136.50301673279,483.079231963173
205000,0.000306184935701164,0.017802986183829,0,0.00402296844876478,0,7.65462339252909E-05,0.00100574211219119,0,-1.03153704837722,-0.776289453149093,-1.28678464360535,-0.977315705844993,-1.08575839090945,795.855649182275,2273.91397548805,6.66738033294678,1109.83434395356,481.876954410993
210000,0.000610687022900763,0.0253171087834755,0,0.00585898468395614,0,0.000152671755725191,0.00146474617098904,0,-1.03389312977099,-0.768728327908036,-1.29905793163395,-0.977565110161438,-1.09022114938055,764.824873466273,2217.8144693269,6.48863697052002,1073.47830662598,456.171440306563
215000,0.000458996328029376,0.0218799172882583,0,0.00500936669176296,0,0.000114749082007344,0.00125234167294074,0,-1.03182374541004,-0.766690884444077,-1.296956606376,-0.975502510892093,-1.08814497992798,777.409425394772,2269.89053666641,6.34780359268189,1094.45190128886,460.36694950068
220000,0.000303214069132808,0.0177149369240547,0,0.00400192468048704,0,7.58035172832019E-05,0.00100048117012176,0,-1.03274711946634,-0.75332211085899,-1.3121721280737,-0.97338985464969,-1.092104384283,741.058161864937,2210.53518992334,6.28556632995606,1053.21396184567,428.902361884207
225000,0.00030206917384081,0.0176808937617192,0,0.00399379132285719,0,7.55172934602024E-05,0.000998447830714297,0,-1.03655037003474,-0.768077343588424,-1.30502339648105,-0.979519595995128,-1.09358114407435,694.095651133473,2089.19636250165,6.18498659133911,990.451953610842,397.739348656105
230000,0.000467653936087295,0.0220895898628214,0,0.00506072519713291,0,0.000116913484021824,0.00126518129928323,0,-1.02540919719408,-0.746524860105667,-1.30429353428249,-0.96616678531306,-1.08465160907509,622.702906251047,1922.57530809299,5.96843147277832,898.830196247524,346.575616254569
235000,0.000937207122774133,0.0315390868705406,0,0.00743785604152573,0,0.000234301780693533,0.00185946401038143,0,-1.02780381130897,-0.760006311412225,-1.29560131120571,-0.970916536981473,-1.08469108563646,560.27314750495,1716.02888330039,5.6566309928894,805.786244614219,314.760050395681
240000,0.00046353522867738,0.0219900761321537,0,0.00503634206283464,0,0.000115883807169345,0.00125908551570866,0,-1.03507416563659,-0.769895725583771,-1.30025260568941,-0.97874324891467,-1.09140508235851,534.968478695866,1613.49707577013,5.41962957382202,764.076488275741,305.860469115991
245000,0.000153186274509804,0.0125300305617182,0,0.00278235546595696,0,3.8296568627451E-05,0.00069558886648924,0,-1.03354779411765,-0.771660782865044,-1.29543480537025,-0.977916063957065,-1.08917952427823,489.530940853717,1480.24293901243,4.98625373840332,699.984381384433,279.077500323001
250000,0.000316305551162423,0.0180998799570234,0,0.00409400727033333,0,7.90763877906057E-05,0.00102350181758333,0,-1.02482998576625,-0.763091434308893,-1.28656853722361,-0.969229792394107,-1.08043017913839,457.759192747197,1377.57009776114,4.81586027145386,653.151365202592,262.367020291802
255000,0.000314811899889816,0.0180563546406566,0,0.00408358498132669,0,7.8702974972454E-05,0.00102089624533167,0,-1.02644419959074,-0.749394540480976,-1.30349385870051,-0.967591521854049,-1.08529687732744,434.132079390828,1301.50948493836,4.47896003723145,618.385989281239,249.878169500417
260000,0.000809323405632891,0.0292487206795127,0,0.00685060383226705,0,0.000202330851408223,0.00171265095806676,0,-1.01990935577857,-0.734108319475074,-1.30571039208206,-0.959197653983192,-1.08062105757395,375.564499856354,1130.7421963284,4.07469463348389,535.984222974658,215.144776738049
265000,0.000644745325596389,0.0260304401739491,0,0.00603733856260977,0,0.000161186331399097,0.00150933464065244,0,-1.02079303675048,-0.75075751318916,-1.29082856031181,-0.963430346983311,-1.07815572651766,335.17644002828,998.099612901927,3.84768724441528,475.998861476786,194.354018579775
270000,0.000988142292490119,0.032409925672862,0,0.00766296043570466,0,0.00024703557312253,0.00191574010892616,0,-1.03063241106719,-0.744137863817274,-1.31712695831711,-0.969773389197978,-1.09149143293641,302.538991251639,880.477352083089,3.57535767555237,425.308390105912,179.769592397366
275000,0.000328731097961867,0.0184581838478937,0,0.00417990652861509,0,8.21827744904668E-05,0.00104497663215377,0,-1.02103879026956,-0.743278841173289,-1.29879873936583,-0.962035228146976,-1.08004235239214,267.585938968602,781.401156790994,3.28376793861389,376.733885686451,158.437992250753
280000,0.000842886041807148,0.0298655940559457,0,0.00700807710282761,0,0.000210721510451787,0.0017520192757069,0,-1.01955495616993,-0.745414732753506,-1.29369517958635,-0.961320319551947,-1.0777895927879,246.612516155978,710.089136712138,3.02967667579651,345.067212962795,148.15781934916
285000,0.0011959678797198,0.0357610031786407,0,0.00853849589416116,0,0.00029899196992995,0.00213462397354029,0,-1.01759781308731,-0.73870137401489,-1.29649425215972,-0.958352830424693,-1.07684279574992,221.275686106559,625.524965894835,2.8194751739502,307.148928705441,135.402443507677
290000,0.000859845227858985,0.0301728740559205,0,0.00708670811102486,0,0.000214961306964746,0.00177167702775622,0,-1.01599312123818,-0.728209328302262,-1.30377691417409,-0.954860229474571,-1.07712601300178,193.562412121864,539.026290845256,2.60031700134277,266.948080198507,120.17674404522
295000,0.00141043723554302,0.0389430398905057,0,0.00938335507189664,0,0.000352609308885755,0.00234583876797416,0,-1.01657263751763,-0.730394798383304,-1.30275047665196,-0.955780892831587,-1.07736438220367,165.568776683259,464.262239054302,2.34412455558777,229.01917088142,102.118382485099
300000,0.00176647235470765,0.0437624659303466,0,0.0106875325143961,0,0.000441618088676912,0.00267188312859902,0,-1.01254195371842,-0.70535204535036,-1.31973186208649,-0.947286689592697,-1.07779721784415,149.300071151449,415.557682249905,2.16008877754211,205.86023235602,92.7399099468782
305000,0.00162778079218665,0.0419443419504831,0,0.0101920850722396,0,0.000406945198046663,0.0025480212680599,0,-0.999457406402605,-0.693641147881285,-1.30527366492392,-0.934493941848164,-1.06442087095704,125.741895726284,351.343409909193,1.93879628181458,173.665626272571,77.8181651799964
310000,0.00218978102189781,0.0489378790986927,0,0.0121203139081592,0,0.000547445255474453,0.00303007847703979,0,-1.00018248175182,-0.673423739975426,-1.32694122352822,-0.930770279660664,-1.06959468384299,111.740997850982,309.162532775306,1.80021214485168,153.67855522073,69.803440481234
315000,0.00240340173784433,0.0513734818462381,0,0.0128059423965123,0,0.000600850434461083,0.00320148559912808,0,-0.997411721205398,-0.686145290798284,-1.30867815161251,-0.931290495942517,-1.06353294646828,98.1277611749762,270.320953743868,1.68593335151672,134.706151140418,61.5493712095345
320000,0.00187617260787993,0.045154388746069,0,0.0110696107647223,0,0.000469043151969981,0.00276740269118056,0,-0.980675422138837,-0.659703460313847,-1.30164738396383,-0.912492485215183,-1.04885835906249,89.6846989131332,246.739453065457,1.6457142829895,123.047284028174,56.3221137980923
325000,0.00290135396518375,0.0566925779772495,0,0.0143280331461541,0,0.000725338491295938,0.00358200828653851,0,-0.987620889748549,-0.627807591247403,-1.3474341882497,-0.911187025256136,-1.06405475424096,78.6718672231272,218.150910209447,1.64234256744385,108.30090627076,49.0428281754947
330000,0.0048534265191225,0.0743574451736613,0,0.0196179190091139,0,0.00121335662978063,0.00490447975227848,0,-0.967190836730732,-0.598131352113523,-1.33625032134794,-0.888792837672946,-1.04558883578852,69.6027475776684,195.786976721711,1.6231381893158,96.4076164128449,42.7978787424918
335000,0.00302915562287013,0.057988701624041,0,0.0147040173056289,0,0.000757288905717531,0.00367600432640722,0,-0.979553199545627,-0.613457469944038,-1.34564892914722,-0.901784780467781,-1.05732161862347,62.7378623692297,175.912882143094,1.47677087783813,86.7792309383078,38.6964938001516
340000,0.00379544546544147,0.0652917503277632,0,0.0168588876789757,0,0.000948861366360368,0.00421472191974392,0,-0.964642429085098,-0.588867050893872,-1.34041780727632,-0.884817796544002,-1.04446706162619,55.6405642686536,156.649508768176,1.35441112518311,77.0975365611149,34.1835919761923
345000,0.00540865384615385,0.0787603963603198,0,0.0209905046864788,0,0.00135216346153846,0.0052476261716197,0,-0.959134615384615,-0.57416779691831,-1.34410143385092,-0.87735747774323,-1.040911753026,48.0499791508923,135.134093413408,1.26342356204987,66.5489490797699,29.5510092220146
350000,0.00416418798334325,0.0685665946357035,0,0.0178449631063232,0,0.00104104699583581,0.00446124077658079,0,-0.954392226849098,-0.558681835227717,-1.35010261847048,-0.870332870017593,-1.0384515836806,42.3743694062841,119.45971057225,1.19146656990051,58.7493353832911,25.9994034292771
355000,0.00592683425301451,0.0826921339932447,0,0.0222338149635832,0,0.00148170856325363,0.00555845374089579,0,-0.948497854077253,-0.535349911753915,-1.36164579640059,-0.860734300116334,-1.03626140803817,36.5979678105558,105.403381982306,1.10212302207947,51.2140582248215,21.98187739629
360000,0.00746578183326421,0.0935563212061184,0,0.02575369016771,0,0.00186644545831605,0.0064384225419275,0,-0.932807963500622,-0.509412648633095,-1.35620327836815,-0.842867596487744,-1.0227483305135,32.4344590290954,93.9003227396842,1.01351416110992,45.4914347365938,19.3774833215971
365000,0.00633946830265849,0.0857155850128636,0,0.0232010556142862,0,0.00158486707566462,0.00580026390357154,0,-0.926993865030675,-0.494867921806818,-1.35911980825453,-0.835198881561148,-1.0187888485002,29.0726713786584,86.0926133789989,0.981993317604065,41.1852156853147,16.960127072002
370000,0.0089676290463692,0.105542449547037,0,0.0294826760840308,0,0.0022419072615923,0.0073706690210077,0,-0.885608048993876,-0.383332977814373,-1.38788312017338,-0.778911534750589,-0.992304563237163,26.0402608196514,77.0861624418734,0.964855432510376,36.8837608896567,15.1967607496462
375000,0.00777950655701267,0.0956470314318805,0,0.0264448936273242,0,0.00194487663925317,0.00661122340683105,0,-0.877750611246944,-0.360214026513522,-1.39528719598037,-0.767812147737778,-0.98768907475611,23.1133048551881,68.6276421565758,0.956413924694061,32.7817543100801,13.4448554002962
380000,0.011008762075938,0.115364000939471,0,0.0331765758271112,0,0.0027521905189845,0.00829414395677781,0,-0.84160862727477,-0.287292755326211,-1.39592449922333,-0.723857270059785,-0.959359984489754,21.0662116735765,63.0501542467195,0.952653169631958,29.9847118814911,12.147711465662
385000,0.0129558541266795,0.126053461727418,0,0.036980778302025,0,0.00323896353166987,0.00924519457550625,0,-0.796065259117083,-0.165918017580467,-1.4262125006537,-0.662205312665647,-0.929925205568518,18.5981324892527,56.1399007214771,0.889780759811401,26.5729973367183,10.6232676417871
390000,0.0104936799427617,0.11472006266596,0,0.0326341212404699,0,0.00262341998569044,0.00815853031011748,0,-0.780825184831863,-0.116225073895085,-1.44542529576864,-0.639646537370552,-0.922003832293173,16.5051665472836,49.597291995317,0.830071330070496,23.5348095393502,9.4755235552171
395000,0.0204081632653061,0.161817244941447,0,0.0504471935953549,0,0.00510204081632653,0.0126117983988387,0,-0.747813411078717,-0.0478341854366806,-1.44779263672075,-0.599119303598258,-0.896507518559177,15.258655231551,45.8351364523744,0.780188262462616,21.7539088311892,8.76340163191286
400000,0.0195048762190548,0.157813297956453,0,0.0488852443412804,0,0.00487621905476369,0.0122213110853201,0,-0.709927481870468,0.0415120036455888,-1.46136696738652,-0.550301853664287,-0.869553110076648,13.1912887724944,40.2237295693552,0.77655839920044,18.9336944183488,7.44888312664008
405000,0.0255681818181818,0.183431686390801,0,0.0591025669203007,0,0.00639204545454546,0.0147756417300752,0,-0.658574380165289,0.148689742104964,-1.46583850243554,-0.487090122111955,-0.830058638218623,12.3970607790388,37.9693195025199,0.721457839012146,17.8292851192108,6.9648364388668
410000,0.0308890679559495,0.203929456703336,0,0.0676474248047034,0,0.00772226698898738,0.0169118562011759,0,-0.60327692720924,0.258322503571044,-1.46487635798952,-0.420250412032255,-0.786303442386225,10.9741513401854,33.692667473133,0.685733199119568,15.8001652501991,6.14813743017178
415000,0.0501126126126126,0.268320641157563,0,0.0964657711935714,0.00375945403165386,0.0125281531531532,0.0241164427983928,0.000939863507913464,-0.508164414414414,0.453178404063307,-1.46950723289214,-0.303949764693659,-0.71237906413517,9.35045737096922,28.8396348870757,0.678251028060913,13.4904743173688,5.21044042456964
420000,0.0545139890395154,0.281575841504087,0,0.102747934074257,0.00628004400477338,0.0136284972598789,0.0256869835185644,0.00157001100119335,-0.466397461782521,0.553151121939428,-1.48594604550447,-0.249818367523759,-0.682976556041283,8.38544376117543,26.0420502094637,0.636208653450012,12.1361741268571,4.63471339549372
425000,0.061112800243235,0.300686330975382,0,0.112004556774273,0.0102210437121971,0.0152782000608088,0.0280011391935682,0.00255526092804927,-0.38826391000304,0.671562515401059,-1.44809033540714,-0.163128736505394,-0.613399083500687,7.97275102319744,24.3480920587753,0.651300549507141,11.4513067156754,4.49419533071952
430000,0.0670457946722538,0.317184523841417,0,0.120181878883881,0.0139097104606263,0.0167614486680635,0.0300454697209703,0.00347742761515657,-0.350194552529183,0.75372773785897,-1.45411684291734,-0.115692250626591,-0.584696854431774,6.94766482308538,21.0449854650391,0.688624382019043,9.94230871240723,3.95302093376353
435000,0.0882079851439183,0.372938439523824,0,0.148692267013416,0.0277237032744205,0.0220519962859796,0.037173066753354,0.00693092581860513,-0.300216651191582,0.845348204456778,-1.44578150683994,-0.0568683666544572,-0.543564935728706,6.1099084876005,18.2356292842559,0.719914674758911,8.68573240546342,3.53408456973758
440000,0.0936890045543266,0.38513197737557,0,0.155599202939654,0.0317788061689988,0.0234222511385817,0.0388998007349136,0.00794470154224969,-0.219583604424203,0.979285190283026,-1.41845239913143,0.0350878470773144,-0.47425505592572,5.40094844181583,15.9122382114879,0.760318517684937,7.63382449515338,3.16807238847827
445000,0.110160793705098,0.423304435821402,0,0.17668078840202,0.0436407990081749,0.0275401984262744,0.044170197100505,0.0109101997520437,-0.106397536777284,1.17634080268366,-1.38913587623823,0.166090025038804,-0.378885098593371,4.83827497603915,14.0564293725805,0.764078140258789,6.79645486252588,2.88009508955243
450000,0.143160878809355,0.494470276839975,0,0.2177882898468,0.0685334677719104,0.0357902197023388,0.0544470724616999,0.0171333669429776,-0.0145287030474841,1.33167584556242,-1.36073325165739,0.271440760772077,-0.300498166867045,4.43375286333194,12.6882373507397,0.766283869743347,6.18722376447277,2.68028196219111
455000,0.158798283261803,0.524351537218417,0,0.23645146615991,0.0811451003636954,0.0396995708154506,0.0591128665399774,0.0202862750909239,0.0701001430615165,1.46087737675506,-1.32067709063203,0.365538024490815,-0.225337738367782,4.15097484184437,11.5919060109727,0.776463508605957,5.73162549330083,2.57032419038791
460000,0.173701905117669,0.553610543198716,0,0.254404551416585,0.0929992588187533,0.0434254762794173,0.0636011378541462,0.0232498147046883,0.144191258871872,1.56188087996745,-1.27349836222371,0.445346043429607,-0.156963525685864,3.62024676753017,9.73572292684048,0.831580102443695,4.9193357061949,2.32115782886543
465000,0.197051978277735,0.594901062826652,0,0.281565650072292,0.112538306483178,0.0492629945694337,0.0703914125180729,0.0281345766207945,0.287432117920869,1.72045535832423,-1.14559112248249,0.591844168914367,-0.0169799330726295,3.25172042333405,8.48371784142479,0.924600124359131,4.3631351024047,2.14030574426339
470000,0.196591853699086,0.594095526298305,0,0.281032150856665,0.112151556541506,0.0491479634247714,0.0702580377141662,0.0280378891353766,0.420199501246883,1.89629852156058,-1.05589951906681,0.733761987586398,0.106637014907367,2.92243791359817,7.21568430106021,1.00238871574402,3.83443703641762,2.01043879077872
475000,0.249250535331906,0.68192232706848,0,0.341161471467519,0.157339599196293,0.0623126338329764,0.0852903678668797,0.0393348997990732,0.573875802997859,2.10490399053937,-0.95715238454365,0.899106697764914,0.248644908230803,2.74786824067093,6.48472419648569,1.10901618003845,3.54167531490697,1.95406116643489
480000,0.300900900900901,0.759653936851378,0,0.39835218336152,0.203449618440282,0.0752252252252252,0.0995880458403799,0.0508624046100705,0.728828828828829,2.32008974115648,-0.862432083498823,1.06685474796961,0.390802909688048,2.5532376990125,5.72006653087341,1.1179723739624,3.22595593042149,1.88051946760351
485000,0.365301204819277,0.846931796037081,0,0.467612285309887,0.262990124328667,0.0913253012048193,0.116903071327472,0.0657475310821667,0.973975903614458,2.56871694431132,-0.620765137082408,1.31274109409762,0.635210713131298,2.38767247544714,4.973766910919,1.13940608501434,2.9370273560723,1.83831759482198
490000,0.370279548798431,0.854292328871828,0,0.473096669229594,0.267462428367267,0.0925698871996077,0.118274167307399,0.0668656070918168,1.06915154487494,2.68622944598527,-0.547926356235392,1.4126616754955,0.725641414254377,2.26185744185258,4.42027710592184,1.17217755317688,2.72036288567154,1.80335199803363
495000,0.410733262486716,0.902830937002759,0,0.515267828406523,0.30619869656691,0.102683315621679,0.128816957101631,0.0765496741417274,1.3586609989373,2.96554806147395,-0.248226063599345,1.70000632581701,1.0173156720576,2.20104868467759,4.02133338909949,1.26648843288422,2.58772531673918,1.81437205261599
500000,0.402754820936639,0.894464608134866,0,0.507206989327472,0.298302652545806,0.10068870523416,0.126801747331868,0.0745756631364515,1.4931129476584,3.10133052877984,-0.115104633463032,1.83474091188819,1.15148498342861,2.0940872234418,3.51759930291685,1.16923189163208,2.39647885220914,1.79169559467447
505000,0.455053042992741,0.962060789212431,0,0.562754902631029,0.347351183354454,0.113763260748185,0.140688725657757,0.0868377958386134,1.60245672808487,3.20569179388125,-0.000778337711509591,1.94302627423291,1.26188718193682,2.04446302692961,3.18578241552782,1.08933532238007,2.2869094619393,1.80201659191992
510000,0.456901408450704,0.95631084420909,0,0.562989185911958,0.350813630989451,0.114225352112676,0.140747296477989,0.0877034077473627,1.70028169014085,3.27347702156671,0.127086358714979,2.03447000192143,1.36609337836026,2.03949656829028,3.01774947867554,1.09242534637451,2.24730336893708,1.83168976764348
515000,0.494239631336406,0.998939385898999,0,0.6014512124822,0.387028050190611,0.123559907834101,0.15036280312055,0.0967570125476527,1.88536866359447,3.41248916957994,0.358248157608998,2.20976946341012,1.56096786377882,2.00679565231372,2.75113635810925,1.26245494651818,2.16491331188872,1.84867799273871
520000,0.517339397384878,1.02732007268616,0.00735872208359545,0.625672785817445,0.409006008952311,0.129334849346219,0.156418196454361,0.102251502238078,1.89710062535532,3.45200684144547,0.342194409265166,2.2274038451477,1.56679740556293,1.99415658928577,2.62034191013013,1.36797126844141,2.12717491895822,1.86113825961332
525000,0.586306098964327,1.08359528768898,0.0890169102396725,0.691943479858412,0.480668718070242,0.146576524741082,0.172985869964603,0.120167179517561,1.99079401611047,3.49263566127449,0.488952370946453,2.30982491706302,1.67176311515792,1.96488779975301,2.45876498251675,1.47101061698926,2.06980038030661,1.8599752191994
530000,0.604,1.09553613892767,0.112463861072325,0.708415280903806,0.499584719096194,0.151,0.177103820225951,0.124896179774049,2.03028571428571,3.54586044240503,0.514710986166403,2.35223388540599,1.70833754316544,1.92442197786059,2.29441610384135,1.55442785187982,2.0030185194726,1.84582543624857
535000,0.59375,1.08617773759015,0.101322262409851,0.69835468004951,0.48914531995049,0.1484375,0.174588670012378,0.122286329987622,2.01931818181818,3.58089185162003,0.457744512016335,2.3510377451855,1.68759861845086,1.92656615694815,2.26544960256861,1.5876827113277,1.99855396692954,1.85457834696677
540000,0.601602747567258,1.09712422089694,0.106081274237575,0.70686461894148,0.496340876193036,0.150400686891815,0.17671615473537,0.124085219048259,2.08013737836291,3.61491571418484,0.545359042540971,2.40616490384563,1.75410985288018,1.91724909846279,2.22149156746945,1.61300662945613,1.98187824848521,1.85261994844037
545000,0.647668393782383,1.13858417548075,0.156752612084018,0.751951894397358,0.543384893167409,0.161917098445596,0.187987973599339,0.135846223291852,2.2118595279217,3.73813396211072,0.685585093732691,2.53608059970254,1.88763845614087,1.92480653836663,2.22110802876426,1.62850504796899,1.98774881443117,1.86186426230208
550000,0.664585698070375,1.15687153187934,0.172299864261407,0.769160234002291,0.560011162138458,0.166146424517594,0.192290058500573,0.140002790534615,2.16288308740068,3.75827903171856,0.5674871430828,2.5017873967403,1.82397877806107,1.92233507472189,2.2173090366181,1.62736111282568,1.98499534860916,1.85967480083461
555000,0.649538106235566,1.17297475160239,0.12610146086874,0.76072989872626,0.538346313744872,0.162384526558891,0.190182474681565,0.134586578436218,2.31293302540416,3.82895382481893,0.796912225989385,2.63497595386968,1.99089009693863,1.93554275112945,2.23801166069882,1.63307384156008,1.9997951502028,1.8712903520561
560000,0.689516129032258,1.21310890122661,0.165923356837903,0.800741086991902,0.578291171072615,0.172379032258065,0.200185271747975,0.144572792768154,2.37269585253456,3.92632241473054,0.819069290338586,2.70272723998292,2.04266446508621,1.95045579702074,2.25332499006632,1.64758660397516,2.01479322689508,1.8861183671464
565000,0.717494089834515,1.24858658654264,0.186401593126393,0.830312187707563,0.604675991961468,0.179373522458629,0.207578046926891,0.151168997990367,2.47695035460993,3.99290162616682,0.960999083053043,2.79897851351888,2.15492219570098,1.98846123954083,2.2868842548606,1.69003822422106,2.05185418362985,1.92506829545181
570000,0.759206798866856,1.28875485068347,0.229658747050239,0.871696815782236,0.646716781951475,0.189801699716714,0.217924203945559,0.161679195487869,2.40339943342776,3.98108890970621,0.825709957149312,2.7385424204805,2.06825644637502,2.00453135913222,2.29506079141104,1.7140019268534,2.06624749733601,1.94281522092843
575000,0.77594070695553,1.30837138684159,0.243510027069475,0.889043070341037,0.662838343570024,0.193985176738883,0.222260767585259,0.165709585892506,2.42246294184721,3.98060680522061,0.864319078473808,2.75345392358378,2.09147196011064,2.02472132736628,2.29780587688179,1.75163677785077,2.08273171091683,1.96671094381573
580000,0.79735935706085,1.34569392135117,0.249024792770534,0.913840126276608,0.680878587845092,0.199339839265212,0.228460031569152,0.170219646961273,2.46785304247991,4.03461356153012,0.901092523429695,2.80067442986053,2.13503165509929,2.04119299863701,2.30026310238523,1.7821228948888,2.09622634311431,1.98615965415972
585000,0.809767177739921,1.37749390684893,0.242040448630911,0.930367355838399,0.689166999641442,0.20244179443498,0.2325918389596,0.17229174991036,2.4923339011925,4.06809967961474,0.916568122770264,2.82706824392365,2.15759955846135,2.05553437030701,2.32045608910386,1.79061265151017,2.11181075264187,1.99925798797216
590000,0.827387802071346,1.40733297875364,0.247442625389055,0.950583501708396,0.704192102434297,0.206846950517837,0.237645875427099,0.176048025608574,2.53682393555811,4.18038454022453,0.893263330891694,2.88595969308972,2.18768817802651,2.06184168370876,2.33447488322139,1.78920848419612,2.11975618857694,2.00392717884057
595000,0.87396937573616,1.45910717002681,0.288831581445508,0.998268124738788,0.749670626733533,0.21849234393404,0.249567031184697,0.187417656683383,2.69787985865724,4.23585186964921,1.15990784766528,3.0245858052439,2.37117391207059,2.08043698680415,2.35533915115486,1.80553482245344,2.1388334798359,2.0220404937724
600000,0.836342457775189,1.43110016570269,0.241584749847686,0.962684730956636,0.710000184593742,0.209085614443797,0.240671182739159,0.177500046148436,2.67909143855562,4.25435538999119,1.10382748712006,3.01371917995753,2.34446369715371,2.10592240272182,2.39155122181629,1.82029358362735,2.1665975210255,2.04524728441814
605000,0.843366452367037,1.46369564682251,0.22303725791156,0.975140785853899,0.711592118880174,0.210841613091759,0.243785196463475,0.177898029720044,2.68907071887785,4.30742047080335,1.07072096695235,3.03285102426201,2.34529041349369,2.12226347140162,2.41232035067551,1.83220659212773,2.18387922684442,2.06064771595883
610000,0.822222222222222,1.44926799312234,0.195176451322107,0.955423334252182,0.689021110192263,0.205555555555556,0.238855833563045,0.172255277548066,2.71578947368421,4.32433047261377,1.10724847475466,3.05748614041339,2.37409280695503,2.1321148190582,2.43651467487354,1.82771496324286,2.1967774022029,2.0674522359135
615000,0.850533807829182,1.48781965110311,0.213247964555253,0.985910182161766,0.715157433496597,0.212633451957295,0.246477545540441,0.178789358374149,2.77283511269276,4.39098070630094,1.15468951908459,3.11657204944873,2.4290981759368,2.15185674929534,2.4613637889863,1.84234970960438,2.21760423342039,2.08610926517029
620000,0.882634730538922,1.51669702662499,0.248572434452857,1.01732633816064,0.747943122917208,0.220658682634731,0.254331584540159,0.186985780729302,2.82574850299401,4.42305990763932,1.2284370983487,3.16505970678616,2.48643729920187,2.18015338253832,2.51243002777718,1.84787673729946,2.25073773331684,2.1095690317598
625000,0.896531100478469,1.5159359809679,0.277126219989033,1.02810908522357,0.764953115733365,0.224132775119617,0.257027271305893,0.191238278933341,2.875,4.49157982825257,1.25842017174743,3.21840432676763,2.53159567323237,2.18649660892179,2.52012090140795,1.85287231643562,2.2573672356315,2.11562598221207
630000,0.904317386231039,1.54461980462906,0.264014967833015,1.04033456093211,0.768300211529967,0.22607934655776,0.260083640233028,0.192075052882492,2.82555425904317,4.5249138313228,1.12619468676355,3.18654319361723,2.46456532446912,2.19053814430637,2.52736455695238,1.85371173166037,2.26208898605929,2.11898730255346
635000,0.968862275449102,1.59022205836256,0.347502492535643,1.10085553319161,0.836869017706596,0.242215568862275,0.275213883297902,0.209217254426649,2.96107784431138,4.57929166626605,1.34286402235671,3.30482927457331,2.61732641404944,2.18109360026742,2.51083398983173,1.85135321070311,2.25113918323676,2.11104801729808
640000,0.968657599053814,1.58468555735937,0.352629640748257,1.09951823618092,0.837796961926709,0.242164399763454,0.27487955904523,0.209449240481677,2.94855115316381,4.55300574174514,1.34409656458248,3.28937975821734,2.60772254811028,2.20966862264573,2.53938379959393,1.87995344569753,2.27970884978834,2.13962839550313
645000,1.00788356579745,1.62464849405304,0.391118637541871,1.13890075484059,0.876866376754313,0.251970891449363,0.284725188710148,0.219216594188578,3.03395997574287,4.63873482939723,1.42918512208852,3.37485661357145,2.6930633379143,2.21050935213749,2.5375214707469,1.88349723352809,2.27997537817179,2.14104332610319
650000,0.998778998778999,1.61617968142415,0.381378316133845,1.12993123887519,0.867626758682812,0.24969474969475,0.282482809718797,0.216906689670703,3.07753357753358,4.66996244886005,1.4851047062071,3.41580760206741,2.73925955299975,2.21227368017402,2.53670473504987,1.88784262529816,2.28119141998188,2.14335594036615
655000,0.996437054631829,1.64410695944583,0.348767149817829,1.1340192783756,0.858854830888061,0.249109263657957,0.283504819593899,0.214713707722015,3.01603325415677,4.74320024787957,1.28886626043397,3.38292922077029,2.64913728754325,2.23132754646401,2.5591247988911,1.90353029403692,2.30096035569415,2.16169473723387
660000,1.0017667844523,1.67141990165235,0.332113667252244,1.14401882413567,0.859514744768921,0.250441696113074,0.286004706033918,0.21487868619223,3.02650176678445,4.73540034973801,1.31760318383089,3.38951703960749,2.66348649396142,2.22928769610936,2.55138553307319,1.90718985914553,2.29770979870076,2.16086559351797
665000,1.03059388122376,1.70930448705598,0.351883275391534,1.17476997113439,0.886417791313119,0.257648470305939,0.293692492783598,0.22160444782828,3.0875824835033,4.84939103217991,1.32577393482669,3.46183723293051,2.71332773407609,2.23801232421191,2.55318872659454,1.92283592182927,2.30496413097189,2.17106051745193
670000,1.10833840535606,1.78540116853999,0.431275642172118,1.2521644498898,0.964512360822309,0.277084601339014,0.313041112472451,0.241128090205577,3.25136944613512,4.90521087905096,1.59752801321928,3.60268912359564,2.9000497686746,2.25627516945614,2.58299739745469,1.9295529414576,2.32567961505481,2.18687072385747
675000,1.08243727598566,1.78109265602376,0.383781895947568,1.23085016363372,0.934024388337606,0.270609318996416,0.30771254090843,0.233506097084401,3.15770609318996,4.92787896870346,1.38753321767646,3.53373764693954,2.78167453944039,2.26566340597157,2.59129555231161,1.94003125963153,2.33483628938474,2.1964905225584
680000,1.12815884476534,1.81767881410531,0.438638875425374,1.27463112947768,0.981686560053008,0.282039711191336,0.31865778236942,0.245421640013252,3.21961492178099,5.01378578852328,1.4254440550387,3.60074428380311,2.83848555975887,2.27729944244619,2.61007669166264,1.94452219322974,2.34799013475446,2.20660875013792
685000,1.13663484486874,1.84467423180127,0.428595457936203,1.28704114386194,0.986228545875535,0.284158711217184,0.321760285965484,0.246557136468884,3.22613365155131,4.97128392024899,1.48098338285364,3.59684974156852,2.85541756153411,2.29457510520564,2.6302362545699,1.95891395584138,2.36587841420714,2.22327179620414
690000,1.17233009708738,1.88181919058142,0.462841003593337,1.32304435211038,1.02161584206438,0.293082524271845,0.330761088027595,0.255403960516094,3.29854368932039,5.10743297621695,1.48965440242382,3.68279963320121,2.91428774543956,2.31642277148163,2.65498031283769,1.97786523012558,2.38834135077453,2.24450419218874
695000,1.17420132610006,1.87774046511001,0.470662187090107,1.32365165336756,1.02475099883256,0.293550331525015,0.330912913341891,0.256187749708139,3.30620855937312,5.05013582249454,1.56228129625169,3.67666485064781,2.93575226809842,2.33926053518556,2.69483278353921,1.98368828683191,2.41479348841753,2.2637275819536
700000,1.18858858858859,1.89941793187596,0.477759245301217,1.33958754812784,1.03758962904934,0.297147147147147,0.334896887031959,0.259397407262335,3.32012012012012,5.08795097942226,1.55228926081798,3.69565416766166,2.94458607257858,2.35897734795247,2.73110016056927,1.98685453533566,2.43802607892648,2.27992861697846
705000,1.1705565529623,1.88666353590647,0.454449570018126,1.32267662279972,1.01843648312488,0.292639138240575,0.330669155699929,0.25460912078122,3.27289048473968,5.14924220332326,1.39653876615609,3.67147723402256,2.87430373545679,2.36153158429566,2.74380737174562,1.97925579684571,2.44273707575025,2.28032609284108
710000,1.19866342648846,1.91071216783533,0.486614685141586,1.34992141843821,1.0474054345387,0.299665856622114,0.337480354609552,0.261851358634676,3.34204131227218,5.16763289997759,1.51644972456676,3.72984526675198,2.95423735779237,2.36888227949455,2.75429062740714,1.98347393158197,2.45075320967225,2.28701134931685
715000,1.15723645026802,1.88079274870093,0.433680151835108,1.31093895180821,1.00353394872783,0.289309112567004,0.327734737952052,0.250883487181957,3.24776652769506,5.15673930660187,1.33879374878825,3.65328285327413,2.84225020211599,2.38092860528016,2.77193006521265,1.98992714534766,2.46398766043267,2.29786955012764
720000,1.21863580998782,1.9205569762977,0.516714643677944,1.36774243704573,1.06952918292991,0.304658952496955,0.341935609261432,0.267382295732478,3.40864799025579,5.24284764129297,1.5744483392186,3.79828052513821,3.01901545537336,2.38504750284295,2.77246375327229,1.99763125241361,2.46734496464002,2.30275004104588
725000,1.19541616405308,1.92445235075777,0.466379977348378,1.35028273884832,1.04054958925783,0.298854041013269,0.337570684712081,0.260137397314457,3.3226779252111,5.26113466973741,1.38422118068478,3.73445742517046,2.91089842525174,2.39291557586955,2.79029954744131,1.99553160429779,2.47733044536187,2.30850070637724
730000,1.22006079027356,1.92472805740951,0.515393523137603,1.36975076180288,1.07037081874423,0.305015197568389,0.34243769045072,0.267592704686058,3.4370820668693,5.25057870852459,1.62358542521402,3.82231673480164,3.05184739893697,2.39604481672444,2.78787464551776,2.00421498793111,2.47927983933986,2.31280979410901
735000,1.20861127956337,1.92009719554121,0.497125363585529,1.35974971251359,1.05747284661316,0.302152819890843,0.339937428128397,0.264368211653289,3.42631898120073,5.2397160233995,1.61292193900195,3.81153249157331,3.04110547082814,2.403406015015,2.81268931447491,1.99412271555509,2.49034861658153,2.31646341344846
740000,1.24276032039433,1.95219664418393,0.533323996604729,1.39346336573594,1.09205727505273,0.310690080098583,0.348365841433984,0.273014318763182,3.51139864448552,5.32645064482029,1.69634664415075,3.89696371175284,3.1258335772182,2.39744817806627,2.8113735093626,1.98352284676994,2.4853768700131,2.30951948611944
745000,1.21673690547863,1.94894544530852,0.484528365648739,1.37227737201135,1.06119643894591,0.304184226369657,0.343069343002837,0.265299109736476,3.42564720048164,5.33410450802997,1.51718989293331,3.8310540263059,3.02024037465738,2.4004105349609,2.81966249344448,1.98115857647733,2.48947074345348,2.31135032646833
750000,1.21087613293051,1.92156675094854,0.500185514912486,1.36184562355218,1.05990664230885,0.302719033232628,0.340461405888045,0.264976660577212,3.43383685800604,5.34677017282909,1.520903543183,3.84019450620103,3.02747920981105,2.39947601063374,2.81932949874998,1.9796225225175,2.48866399993548,2.310288021332
755000,1.24607013301088,1.96182890564851,0.530311360373254,1.39811623376629,1.09402403225548,0.311517533252721,0.349529058441573,0.273506008063869,3.50423216444982,5.37537940593126,1.63308492296838,3.90171334509687,3.10675098380277,2.4071273230728,2.83174798875156,1.98250665739403,2.49732798701814,2.31692665912745
760000,1.2012012012012,1.93728915744385,0.465113244958552,1.35756575842106,1.04483664398134,0.3003003003003,0.339391439605265,0.261209160995336,3.45285285285285,5.40703798036496,1.49866772534075,3.86797347749779,3.03773222820792,2.41703916455174,2.84491987735051,1.98915845175298,2.50793234875926,2.32614598034423
765000,1.22121212121212,1.93163763611437,0.510786606309875,1.37212529691793,1.07029894550631,0.30530303030303,0.343031324229483,0.267574736376577,3.50848484848485,5.48260196614829,1.53436773082141,3.92783955519578,3.08913014177392,2.40663282871246,2.83714171452498,1.97612394289994,2.49808430640394,2.31518135102099
770000,1.22928009679371,1.95917728486506,0.499382908722354,1.38432957105949,1.07423062252793,0.307320024198427,0.346082392764873,0.268557655631982,3.50877192982456,5.51980728515122,1.49773657449791,3.93596904699282,3.08157481265631,2.40929330873691,2.84080487862387,1.97778173884996,2.50095778305468,2.31762883441915
775000,1.21241050119332,1.93903913473982,0.485781867646815,1.36676564799906,1.05805535438758,0.303102625298329,0.341691411999764,0.264513838596895,3.47732696897375,5.52688293469158,1.42777100325592,3.9127068829621,3.04194705498539,2.42132079153186,2.8619233849022,1.98071819816152,2.51491643976655,2.32772514329718
780000,1.21699819168174,1.93882766398777,0.495168719375699,1.37033386966445,1.06366251369902,0.304249547920434,0.342583467416113,0.265915628424755,3.53887884267631,5.55901903933147,1.51873864602115,3.96801006903738,3.10974761631524,2.42819341375858,2.88086224587043,1.97552458164672,2.52435225034885,2.33203457716831
785000,1.24123337363966,1.96868651477353,0.513780232505789,1.39576366767166,1.08670307960766,0.310308343409915,0.348940916917916,0.271675769901915,3.52962515114873,5.54109383645967,1.51815646583779,3.95691431907063,3.10233598322683,2.4345706678936,2.89294895270731,1.97619238307988,2.53194234329765,2.33719899248954
790000,1.23564593301435,1.97326283684972,0.498029029178991,1.39233527915559,1.07895658687312,0.308911483253589,0.348083819788897,0.26973914671828,3.50598086124402,5.55679264186596,1.45516908062208,3.94162754354418,3.07033417894386,2.43493690537779,2.89017883631116,1.97969497444441,2.53164233623644,2.33823147451914
795000,1.3030303030303,2,0.578839412971249,1.45686760862182,1.14919299743878,0.325757575757576,0.364216902155456,0.287298249359695,3.68460111317254,5.70294927731734,1.66625294902774,4.11335166441506,3.25585056193002,2.45958854515168,2.91519817482231,2.00397891548104,2.55637208495065,2.36280500535271
800000,1.28952150211993,2,0.560217673848529,1.44444493106517,1.13459807317469,0.322380375529982,0.361111232766292,0.283649518293672,3.62992125984252,5.68475766706887,1.57508485261617,4.06642287931648,3.19341964036856,2.47292615983213,2.92578034354185,2.02007197612242,2.56912437000579,2.37672794965847
805000,1.2620320855615,2,0.51468487448454,1.42078840640398,1.10327576471902,0.315508021390374,0.355197101600995,0.275818941179754,3.56565656565657,5.6630893078212,1.46822382349193,4.01120677367939,3.12010635763374,2.47259081210399,2.92878385089155,2.01639777331642,2.56949828343515,2.37568334077282
810000,1.30830769230769,2,0.575315878667728,1.46401454692143,1.15260083769396,0.327076923076923,0.366003636730356,0.28815020942349,3.70584615384615,5.73903664779677,1.67265565989554,4.13774960863575,3.27394269905656,2.48015471810561,2.93373974237052,2.02656969384069,2.57650817814967,2.38380125806155
815000,1.34504391468005,2,0.630990804859304,1.49672768752496,1.19336014183514,0.336260978670013,0.37418192188124,0.298340035458785,3.76537013801757,5.76635050533619,1.76438977069894,4.19043130969943,3.34030896633571,2.4995005951173,2.96084328408726,2.03815790614734,2.59750198839594,2.40149920183866
820000,1.29987834549878,2,0.569209446913125,1.45509175149561,1.14466493950195,0.324969586374696,0.363772937873904,0.286166234875488,3.68248175182482,5.68647282055794,1.6784906830917,4.10818247614384,3.2567810275058,2.4768455368614,2.94524347808864,2.00844759563415,2.57634565238638,2.37734542133641
825000,1.35359801488834,2,0.635623965296844,1.50611469908024,1.20108133069644,0.338399503722084,0.37652867477006,0.300270332674109,3.75062034739454,5.74062475796715,1.76061593682193,4.17334993546319,3.32789075932589,2.49514267395803,2.95821969500541,2.03206565291065,2.59351248525663,2.39677286265942
830000,1.32967032967033,2,0.596488703139773,1.48541750556407,1.17392315377659,0.332417582417582,0.371354376391017,0.293480788444148,3.7014652014652,5.75675123068147,1.64617917224894,4.13806233254585,3.26486807038455,2.48987308963315,2.95517769713132,2.02456848213497,2.58871609923107,2.39103008003522
835000,1.34525277435265,2,0.60817681741608,1.50182720906028,1.18867833964502,0.336313193588163,0.375456802265071,0.297169584911254,3.73982737361282,5.8080957818003,1.67155896542535,4.17918230547296,3.30047244175269,2.49916906245099,2.95953369671982,2.03880442818215,2.59696269103387,2.4013754338681
840000,1.36877688998156,2,0.643748211746938,1.52279216394766,1.21476161601546,0.34219422249539,0.380698040986914,0.303690404003866,3.74923171481254,5.78363546281019,1.71482796681489,4.18139289686183,3.31707053276325,2.51500219007761,2.98503229875339,2.04497208140182,2.61484902115232,2.41515535900289
845000,1.35438381361128,2,0.621641190323105,1.51003773360125,1.19872989362131,0.33859595340282,0.377509433400313,0.299682473405328,3.74003678724709,5.80608954223083,1.67398403226334,4.1789210557453,3.30115251874887,2.51881471468144,2.98704158693617,2.05058784242671,2.61827849063054,2.41935093873234
850000,1.35842072794571,2,0.614408599301234,1.51646858904038,1.20037286685104,0.339605181986428,0.379117147260096,0.300093216712761,3.76372609500308,5.77672506993524,1.75072712007093,4.19134033692872,3.33611185307745,2.53368728165271,2.99335733833379,2.07401722497162,2.63133336357891,2.4360411997265
855000,1.36281588447653,2,0.616876839919775,1.52127307349305,1.20435869546002,0.340703971119134,0.380318268373262,0.301089673865005,3.70216606498195,5.80052587888157,1.60380625108233,4.14791320756962,3.25641892239428,2.54218547015701,2.99822056128731,2.0861503790267,2.63905938922681,2.4453115510872
860000,1.39272503082614,2,0.671651496314014,1.54590012762093,1.23954993403135,0.348181257706535,0.386475031905233,0.309887483507838,3.81565967940814,5.81995522750855,1.81136413130773,4.24142508320065,3.38989427561563,2.5271539013424,2.97944422958726,2.07486357309754,2.62323233369691,2.43107546898789
865000,1.35347432024169,2,0.609202554621415,1.51157733509946,1.19537130538392,0.338368580060423,0.377894333774865,0.298842826345981,3.69184290030212,5.76032578650552,1.62336001409871,4.13124339296746,3.25244240763677,2.52834480313016,2.98775601962616,2.06893358663416,2.6259359005527,2.43075370570762
870000,1.42161820480405,2,0.710372734850208,1.57270556065707,1.27053084895102,0.355404551201011,0.393176390164269,0.317632712237754,3.90771175726928,5.86043021409787,1.95499330044069,4.32252082225607,3.49290269228249,2.53261721315034,2.98668615838308,2.07854826791761,2.62907347081148,2.4361609554892
875000,1.40191082802548,2,0.673976767040502,1.55654328215797,1.24727837389299,0.350477707006369,0.389135820539492,0.311819593473247,3.89235668789809,5.85452408129334,1.93018929450284,4.3091729570103,3.47554041878588,2.53180583555987,2.98446438447159,2.07914728664815,2.62796248772636,2.43564918339338
880000,1.35521472392638,2,0.604798152547837,1.51462305810563,1.19580638974713,0.338803680981595,0.378655764526408,0.298951597436782,3.76748466257669,5.81403871241093,1.72093061274245,4.20222689020709,3.33274243494629,2.52837574606293,2.98165784762346,2.07509364450239,2.62466485730989,2.43208663481596
885000,1.34944920440636,2,0.586937921611516,1.51142677529065,1.18747163352208,0.337362301101591,0.377856693822663,0.29686790838052,3.73194614443084,5.8647954545285,1.59909683433319,4.18501976852932,3.27887252033237,2.53363645405051,2.99463854519165,2.07263436290938,2.63156549533882,2.43570741276221
890000,1.35609756097561,2,0.604431108755157,1.51577140291486,1.19642371903636,0.339024390243902,0.378942850728714,0.299105929759091,3.74756097560976,5.81439578470007,1.68072616651944,4.18661137309169,3.30851057812783,2.53309384664384,2.99256772784597,2.07361996544172,2.63069825570794,2.43548943757975
895000,1.37856257744734,2,0.645963968133846,1.53418590505878,1.22293924983589,0.344640644361834,0.383546476264695,0.305734812458973,3.82280049566295,5.85711872958073,1.78848226174517,4.25494351225916,3.39065747906674,2.53345949395734,2.9946822063575,2.07223678155718,2.63143540103823,2.43548358687645
900000,1.35582089552239,2,0.611294574822142,1.51397798461413,1.19766380643065,0.338955223880597,0.378494496153532,0.299415951607663,3.69731343283582,5.80741570694412,1.58721115872753,4.14555498465221,3.24907188101943,2.53405554678903,2.99272847546464,2.07538261811341,2.631489812345,2.43662128123306
905000,1.37477036129822,2,0.643534275924709,1.53010425277535,1.2194364698211,0.343692590324556,0.382526063193837,0.304859117455276,3.7905695039804,5.841151494891,1.73998751306981,4.22616737286614,3.35497163509467,2.53507926394001,2.98730324496805,2.08285528291196,2.63114360239026,2.43901492548975
910000,1.34782608695652,2,0.596733358758271,1.50737805473394,1.1882741191791,0.33695652173913,0.376844513683486,0.297068529794775,3.73188405797101,5.86986691758413,1.5939011983579,4.18604818380933,3.2777199321327,2.54598044341313,3.00620139145371,2.08575949537255,2.6437435492395,2.44821733758676
915000,1.39566563467492,2,0.68107627354151,1.54746332148671,1.24386794786314,0.348916408668731,0.386865830371677,0.310966986965785,3.91578947368421,5.88779732717734,1.94378162019108,4.33469611687875,3.49688283048967,2.55056064667716,3.01172989443337,2.08939139892096,2.64852519645312,2.45259609690121
920000,1.35186316432498,2,0.604689673251238,1.51058258244252,1.19314374620745,0.337965791081246,0.377645645610631,0.298285936551861,3.78924862553451,5.90859292946724,1.66990432160179,4.23945342900997,3.33904382205906,2.55245821018662,3.01075734506291,2.09415907531032,2.64981307204983,2.45510334832341
925000,1.34830019243105,2,0.600229076116461,1.50721028989898,1.18939009496311,0.337075048107761,0.376802572474746,0.297347523740777,3.81013470173188,5.93097085815296,1.6892985453108,4.26065641414709,3.35961298931667,2.55054391439791,3.01471365769828,2.08637417109755,2.64914584881415,2.45194197998168
930000,1.35019206145967,2,0.613384126092197,1.50670956129475,1.19367456162459,0.337548015364917,0.376677390323686,0.298418640406147,3.79513444302177,5.91946393693217,1.67080494911137,4.24639823274595,3.34387065329759,2.56636188346201,3.03667801595532,2.0960457509687,2.66626947356314,2.46645429336088
935000,1.3512987012987,2,0.61738638219235,1.5072010956281,1.1953963069693,0.337824675324675,0.376800273907025,0.298849076742325,3.8512987012987,5.94819566342724,1.75440173917016,4.29673509546626,3.40586230713114,2.55141385344716,3.01645138084154,2.08637632605278,2.65020012816467,2.45262757872965
940000,1.36038961038961,2,0.611561734348546,1.5194604636457,1.20131875713352,0.340097402597403,0.379865115911425,0.300329689283381,3.87922077922078,6,1.73595457184119,4.33450722791078,3.42393433053078,2.55022642682125,3.01914968474385,2.08130316889865,2.64983813351108,2.45061472013142
945000,1.39304461942257,2,0.675765950598693,1.54541358634114,1.240675652504,0.348261154855643,0.386353396585286,0.310168913126,3.96456692913386,6,1.90025513088816,4.40308137235892,3.5260524859088,2.55479080814702,3.01610492139047,2.09347669490357,2.6527861311853,2.45679548510874
950000,1.33829236739974,2,0.591314381626578,1.49697025501878,1.1796144797807,0.334573091849935,0.374242563754696,0.294903619945175,3.82600258732212,5.9748631563161,1.67714201832814,4.28247742643387,3.36952774821038,2.55561663146778,3.02323175314012,2.08800150979544,2.65495045540757,2.45628280752799
955000,1.37207792207792,2,0.632498220102113,1.52918421847563,1.21497162568021,0.343019480519481,0.382296054618908,0.303742906420053,3.90194805194805,6,1.77287790927699,4.35421888089643,3.44967722299967,2.55621027156904,3.02909851652222,2.08332202661586,2.65666424640925,2.45575629672883
960000,1.35834411384217,2,0.621220621695797,1.51492864628605,1.2017595813983,0.339586028460543,0.378732161571512,0.300439895349574,3.86481241914618,6,1.70475341905278,4.32366610131,3.40595873698237,2.56436606443561,3.0461007647069,2.08263136416431,2.66669926044368,2.46203286842753
965000,1.30360655737705,2,0.542671331960452,1.46524933197508,1.14196378277901,0.325901639344262,0.366312332993771,0.285490945694753,3.6655737704918,5.90302677487382,1.42812076610978,4.14086798684644,3.19027955413717,2.52721218382726,2.99951031922023,2.05491404843429,2.62754080378384,2.42688356387068
970000,1.3618194348725,2,0.629772330352706,1.51732560827413,1.20631326147088,0.340454858718125,0.379331402068532,0.301578315367719,3.8973121984838,5.98961327749311,1.8050111194745,4.3417723054796,3.45285209148801,2.53536401404585,3.00418238510512,2.06654564298659,2.63495343999083,2.43577458810087
975000,1.38387319090283,2,0.665070243147695,1.53656595499556,1.23118042681009,0.345968297725706,0.384141488748889,0.307795106702524,3.9552033080634,6,1.90950332415702,4.38976410949397,3.52064250663284,2.54434818419648,3.01253706701174,2.07615930138122,2.64380389018352,2.44489247820944
980000,1.37698139214335,2,0.661251150869308,1.52902143208225,1.22494135220445,0.344245348035837,0.382255358020563,0.306235338051112,3.94141971054445,6,1.87460128677689,4.38046662735031,3.5023727937386,2.54707603024089,3.0194766418842,2.07467541859758,2.64742641886435,2.44672564161743
985000,1.36205698401668,2,0.63872810506459,1.51571117564211,1.20840279239125,0.34051424600417,0.378927793910527,0.302100698097812,3.95135510771369,6,1.88019496142908,4.39132432125487,3.51138589417251,2.55064526898236,3.01862069196818,2.08266984599655,2.65005563045394,2.45123490751079
990000,1.36059986366735,2,0.637636679660222,1.51417637201096,1.20702335532373,0.340149965916837,0.378544093002741,0.301755838830934,3.89570552147239,6,1.77759628702564,4.34564796351173,3.44576307943306,2.53480290911518,3.00332284651007,2.06628297172028,2.63432893985393,2.43527687837643
995000,1.35836177474403,2,0.627102255979496,1.5137006440934,1.20302290539466,0.339590443686007,0.37842516102335,0.300755726348664,3.88737201365188,6,1.74611447013712,4.34223176899203,3.43251225831172,2.55178090622808,3.01464353921612,2.08891827324004,2.65010517583063,2.45345663662553
1000000,1.37883008356546,2,0.648000500804931,1.53407762313239,1.22358254399853,0.344707520891365,0.383519405783098,0.305895635999632,3.93314763231198,6,1.80647859825759,4.38490840226197,3.48138686236198,2.521867123819,2.99240041757451,2.05133383006348,2.62182084471785,2.42191340292015

